Versatile Skill Control via Self-supervised Adversarial Imitation of Unlabeled Mixed Motions

Learning diverse skills is one of the main challenges in robotics. To this end, imitation learning approaches have achieved impressive results. These methods require explicitly labeled datasets or assume consistent skill execution to enable learning and active control of individual behaviors, which limits their applicability. In this work, we propose a cooperative adversarial method for obtaining single versatile policies with controllable skill sets from unlabeled datasets containing diverse state transition patterns by maximizing their discriminability. Moreover, we show that by utilizing unsupervised skill discovery in the generative adversarial imitation learning framework, novel and useful skills emerge with successful task fulfillment. Finally, the obtained versatile policies are tested on an agile quadruped robot called Solo 8 and present faithful replications of diverse skills encoded in the demonstrations.

==> plots/sgl/diversity/diversity-000.dat <==
0 1.71751582622528
50 1.71683537960052
100 1.70135617256165
150 1.66438782215118
200 1.73305976390839
250 1.72805535793304
300 1.71230030059814
350 1.70560991764069
400 1.71498370170593
450 1.72192895412445
500 1.72661566734314
550 1.73391652107239
600 1.74348616600037
650 1.76003527641296
750 1.76594352722168
800 1.7703629732132
850 1.77979159355164
900 1.78791606426239
950 1.79003286361694
1050 1.79038596153259
1100 1.79155218601227
1500 1.79172670841217
1700 1.79161858558655
2000 1.79171001911163


==> plots/sgl/diversity/diversity-001.dat <==
0 1.71730649471283
50 1.7162481546402
100 1.73954749107361
150 1.71370458602905
200 1.73975789546967
250 1.74187314510345
350 1.73952102661133
400 1.73763263225555
450 1.74257218837738
500 1.73783433437347
550 1.73131239414215
600 1.73367834091187
650 1.73702621459961
700 1.72791600227356
800 1.71954941749573
850 1.70233392715454
900 1.713338971138
950 1.6879518032074
1000 1.69921231269836
1050 1.69598174095154
1100 1.69483685493469
1150 1.6799488067627
1200 1.67639946937561
1250 1.67900848388672
1300 1.68011403083801
1350 1.65767252445221
1400 1.66879987716675
1450 1.6608475446701
1500 1.65214347839355
1550 1.65422594547272
1600 1.64508259296417
1700 1.63359010219574
1750 1.63157820701599
1800 1.61519551277161
1850 1.62092399597168
1900 1.60632801055908
1950 1.62104940414429
2000 1.58680415153503


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-000.dat <==
0 0.197561621665955
25 0.150108337402344
50 0.159964919090271
75 0.164856433868408
100 0.178063631057739
125 0.228441834449768
150 0.250365853309631
175 0.225882053375244
200 0.203259110450745
225 0.193687319755554
250 0.190557837486267
275 0.194514751434326
300 0.195616960525513
325 0.19500720500946
350 0.191320538520813
375 0.183222770690918
400 0.186527013778687
425 0.184507846832275
450 0.178408622741699
475 0.170940160751343
500 0.170480132102966
525 0.177043318748474
550 0.168803215026855
575 0.163785696029663
600 0.169938325881958
625 0.172726631164551
650 0.168645262718201
675 0.166673898696899
725 0.17138397693634
750 0.168079137802124
775 0.159639954566956
800 0.162453889846802
825 0.166500091552734
850 0.164539813995361
875 0.160367488861084
900 0.15398383140564
925 0.154345393180847
950 0.151506662368774
975 0.145079016685486
1025 0.160768866539001
1050 0.152004480361938
1075 0.148086547851562
1100 0.157224297523499
1125 0.154707789421082
1150 0.142647624015808
1175 0.152703046798706
1200 0.158964395523071
1225 0.150149345397949
1250 0.154086351394653
1275 0.143516778945923
1300 0.135109543800354
1325 0.166174411773682
1350 0.176342010498047
1375 0.15765905380249
1400 0.165083408355713
1425 0.164895296096802
1450 0.14359438419342
1475 0.155784487724304
1500 0.163516998291016
1525 0.167335033416748
1550 0.173019051551819
1575 0.16929030418396
1600 0.168717741966248
1625 0.166930556297302
1650 0.169675350189209
1675 0.169107675552368
1700 0.158769130706787
1725 0.142876505851746
1750 0.139275193214417
1775 0.150842428207397
1800 0.172767639160156
1825 0.185827016830444
1850 0.191487550735474
1875 0.190612316131592
1900 0.188281655311584
1925 0.184152245521545
1950 0.181363344192505
1975 0.190332412719727


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-001.dat <==
0 0.198552370071411
25 0.233155012130737
50 0.345136284828186
75 0.539381980895996
100 0.718618869781494
125 0.829964399337769
150 0.832124710083008
175 0.775756478309631
200 0.6619873046875
225 0.547377824783325
250 0.510632514953613
275 0.539421558380127
300 0.581990838050842
325 0.629710912704468
375 0.745637893676758
400 0.787840008735657
425 0.833357453346252
450 0.884942293167114
475 0.909026503562927
500 0.92240834236145
525 0.927919387817383
550 0.924766302108765
575 0.937126040458679
600 0.955467104911804
625 0.969863772392273
650 0.972368597984314
675 0.971744418144226
700 0.976574897766113
725 0.980007410049438
750 0.984200716018677
775 0.984854698181152
800 0.986507415771484
825 0.989033818244934
850 0.988354444503784
875 0.99033260345459
900 0.989903688430786
925 0.990097284317017
950 0.990720272064209
975 0.989408731460571
1000 0.991235733032227
1025 0.990625381469727
1075 0.991439342498779
1100 0.989626169204712
1125 0.990947723388672
1150 0.990404367446899
1200 0.991415500640869
1225 0.990011215209961
1250 0.991808652877808
1275 0.991146326065063
1325 0.992113828659058
1350 0.990850687026978
1375 0.992262601852417
1400 0.991380214691162
1450 0.992671966552734
1475 0.991399049758911
1500 0.992740392684937
1525 0.992011308670044
1575 0.992776036262512
1600 0.991607427597046
1625 0.992746353149414
1650 0.991863250732422
1700 0.99266242980957
1725 0.991736531257629
1750 0.993153214454651
1775 0.992111444473267
1825 0.992953777313232
1850 0.991742372512817
1875 0.992910861968994
1900 0.99228572845459
1925 0.992992877960205
1950 0.993271827697754
1975 0.992197513580322


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-002.dat <==
0 0.19328761100769
25 0.106601238250732
50 0.0737709999084473
75 0.0397413969039917
100 0.031550407409668
125 0.0196985006332397
150 0.0130518674850464
175 0.0127772092819214
200 0.0101832151412964
225 0.0104330778121948
250 0.0116250514984131
275 0.0121791362762451
300 0.01164710521698
325 0.0128655433654785
350 0.0154873132705688
375 0.0145785808563232
400 0.0149844884872437
425 0.0179556608200073
475 0.0193517208099365
500 0.0180740356445312
575 0.010962963104248
625 0.00906801223754883
650 0.0109059810638428
675 0.0108028650283813
700 0.00971138477325439
725 0.0103911161422729
750 0.00870859622955322
775 0.0118440389633179
800 0.0128419399261475
825 0.0103240013122559
850 0.00992286205291748
875 0.00793075561523438
900 0.0103001594543457
925 0.0109196901321411
950 0.00800395011901855
975 0.00739669799804688
1000 0.00617349147796631
1025 0.00868463516235352
1050 0.00848615169525146
1075 0.00703787803649902
1100 0.00745546817779541
1125 0.00566363334655762
1150 0.0076296329498291
1175 0.00829470157623291
1200 0.0067598819732666
1250 0.00552356243133545
1300 0.00626659393310547
1325 0.00697541236877441
1350 0.00661098957061768
1375 0.00504302978515625
1400 0.00517070293426514
1425 0.00687718391418457
1450 0.0068594217300415
1475 0.00512385368347168
1500 0.00435864925384521
1525 0.00757145881652832
1550 0.00715303421020508
1575 0.00382542610168457
1600 0.00426638126373291
1625 0.00385951995849609
1650 0.00521790981292725
1675 0.00579869747161865
1700 0.00465989112854004
1750 0.00385260581970215
1825 0.0054481029510498
1850 0.00490808486938477
1875 0.00345289707183838
1900 0.00380611419677734
1950 0.00332796573638916
1975 0.00356853008270264


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-003.dat <==
0 0.1966952085495
25 0.194219946861267
50 0.275153994560242
75 0.403903484344482
100 0.457301616668701
125 0.484889149665833
150 0.470697164535522
175 0.400113582611084
200 0.368177652359009
225 0.350884199142456
250 0.297624945640564
275 0.242457747459412
300 0.206521391868591
325 0.198459506034851
350 0.21074104309082
375 0.207556128501892
400 0.193774104118347
425 0.180708169937134
450 0.166087508201599
475 0.161485433578491
500 0.166748762130737
525 0.179215431213379
550 0.174593806266785
575 0.153911113739014
600 0.139259576797485
625 0.111361980438232
650 0.0814657211303711
675 0.0640439987182617
700 0.0634534358978271
725 0.0758020877838135
750 0.0736404657363892
775 0.0643808841705322
800 0.046140193939209
825 0.0239483118057251
850 0.0145723819732666
875 0.00953733921051025
900 0.0107467174530029
925 0.0104392766952515
950 0.00700390338897705
975 0.00636231899261475
1000 0.00505232810974121
1025 0.00725781917572021
1050 0.00687050819396973
1075 0.00585949420928955
1100 0.00674760341644287
1125 0.00468754768371582
1175 0.00724339485168457
1200 0.00556766986846924
1225 0.00451815128326416
1250 0.00411713123321533
1325 0.006553053855896
1350 0.0059814453125
1375 0.00391256809234619
1400 0.00411379337310791
1425 0.00634455680847168
1450 0.00653076171875
1475 0.00469112396240234
1500 0.0039132833480835
1525 0.00721549987792969
1550 0.00681662559509277
1575 0.00400876998901367
1600 0.00462710857391357
1625 0.00364744663238525
1675 0.00485813617706299
1700 0.00410771369934082
1750 0.00341713428497314
1775 0.00393092632293701
1825 0.00590872764587402
1850 0.00499284267425537
1875 0.00343310832977295
1900 0.00399279594421387
1950 0.00361001491546631
1975 0.00413250923156738


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-004.dat <==
0 0.193392038345337
25 0.128971219062805
50 0.0913814306259155
75 0.0501590967178345
100 0.0532338619232178
125 0.0524572134017944
150 0.0350617170333862
175 0.0228687524795532
200 0.0206573009490967
250 0.0333238840103149
275 0.0422897338867188
300 0.0476711988449097
325 0.0441848039627075
375 0.0277042388916016
450 0.0125937461853027
475 0.00990843772888184
500 0.0107791423797607
525 0.0136135816574097
550 0.0152063369750977
575 0.0160377025604248
600 0.0174417495727539
625 0.0169047117233276
650 0.0168012380599976
700 0.00986742973327637
725 0.0104660987854004
750 0.00810027122497559
775 0.00639152526855469
825 0.00391125679016113
850 0.00397038459777832
875 0.00331556797027588
925 0.00388979911804199
950 0.00357353687286377
975 0.00423109531402588
1000 0.0041358470916748
1050 0.00455689430236816
1075 0.00404870510101318
1100 0.00429761409759521
1125 0.00386834144592285
1175 0.00474917888641357
1200 0.00477254390716553
1225 0.00528895854949951
1250 0.00462830066680908
1300 0.00468623638153076
1325 0.00450968742370605
1350 0.0049893856048584
1425 0.00466537475585938
1475 0.00523686408996582
1500 0.00432085990905762
1525 0.00486624240875244
1575 0.00450420379638672
1600 0.0050886869430542
1625 0.00436043739318848
1725 0.00533950328826904
1750 0.00478065013885498
1800 0.00527751445770264
1825 0.00529789924621582
1850 0.00582873821258545
1875 0.00543391704559326
1900 0.00554454326629639
1950 0.00472140312194824
1975 0.00488388538360596


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-005.dat <==
0 0.203078031539917
25 0.161807894706726
50 0.179078340530396
75 0.233863353729248
100 0.37189245223999
125 0.529833555221558
150 0.546911597251892
175 0.414497256278992
200 0.302595853805542
225 0.296940803527832
250 0.312509417533875
275 0.33187735080719
300 0.336169719696045
325 0.305162668228149
350 0.279574871063232
375 0.26216983795166
400 0.218893647193909
425 0.152751564979553
450 0.0964688062667847
475 0.0650027990341187
500 0.0501319169998169
525 0.0407514572143555
575 0.023511528968811
600 0.0187486410140991
625 0.014994740486145
650 0.0123467445373535
675 0.010324239730835
700 0.00903201103210449
725 0.00853312015533447
750 0.00644993782043457
825 0.00598239898681641
850 0.00658392906188965
875 0.0059361457824707
900 0.0059058666229248
950 0.00495350360870361
975 0.00524699687957764
1000 0.00463080406188965
1025 0.00544500350952148
1125 0.00525927543640137
1150 0.00572943687438965
1200 0.00464975833892822
1225 0.00520074367523193
1325 0.00363564491271973
1350 0.00419890880584717
1450 0.00349700450897217
1475 0.0037914514541626
1500 0.00346994400024414
1525 0.00374984741210938
1575 0.00316953659057617
1600 0.00343692302703857
1625 0.00313746929168701
1675 0.00353550910949707
1700 0.00325882434844971
1725 0.00342261791229248
1750 0.00304973125457764
1800 0.00308239459991455
1975 0.00309479236602783


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-006.dat <==
0 0.198714256286621
25 0.125136137008667
50 0.0920366048812866
75 0.0549931526184082
100 0.0342931747436523
125 0.0144469738006592
150 0.00949358940124512
175 0.0144447088241577
200 0.0201776027679443
225 0.0206742286682129
250 0.0147620439529419
275 0.00798535346984863
300 0.00409507751464844
325 0.00229072570800781
400 0.00185835361480713
700 0.000678658485412598
800 0.000760555267333984
950 0.000712871551513672
1050 0.000767111778259277
1325 0.00069725513458252
1400 0.000754237174987793
1700 0.000706315040588379
1800 0.000796914100646973
1975 0.000872254371643066


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-007.dat <==
0 0.19852077960968
50 0.160831093788147
100 0.202409505844116
150 0.258667230606079
200 0.2067049741745
250 0.187855005264282
300 0.180052399635315
350 0.189941167831421
400 0.183802127838135
450 0.176835179328918
500 0.186100959777832
550 0.179606556892395
600 0.175870299339294
650 0.157809972763062
700 0.164376854896545
750 0.184171795845032
800 0.180272698402405
850 0.170712947845459
900 0.163460373878479
950 0.165478706359863
1000 0.163413643836975
1050 0.165070652961731
1100 0.171298742294312
1150 0.1644207239151
1200 0.189760446548462
1250 0.179112911224365
1300 0.152785062789917
1350 0.192219018936157
1400 0.175353288650513
1450 0.178802251815796
1500 0.17638111114502
1550 0.184584975242615
1600 0.164847135543823
1650 0.155701637268066
1700 0.150374174118042
1750 0.15380585193634
1800 0.170612573623657
1850 0.171788334846497
1900 0.168292760848999
1950 0.162626504898071
2000 0.175982594490051
2050 0.203559398651123
2100 0.183563590049744
2150 0.188211441040039
2200 0.186249256134033
2250 0.202358722686768
2300 0.189802289009094
2350 0.196360945701599
2400 0.215503334999084
2450 0.212339639663696
2500 0.197530508041382
2550 0.203386783599854
2600 0.200840592384338
2650 0.167052507400513
2700 0.19211757183075
2750 0.185399413108826
2800 0.207063913345337
2850 0.190347075462341
2900 0.192336082458496
2950 0.214014291763306
3000 0.210333585739136
3050 0.182566523551941
3100 0.254318952560425
3150 0.205930829048157
3200 0.239334583282471
3250 0.207069277763367
3300 0.176763534545898
3350 0.200542092323303
3400 0.192088603973389
3450 0.192840456962585
3500 0.199414491653442
3550 0.202598929405212
3600 0.217992424964905
3650 0.183959722518921
3700 0.205594182014465
3750 0.206322312355042
3800 0.203969836235046
3850 0.179701328277588
3900 0.219325065612793
3950 0.224681615829468
4000 0.213079333305359
4050 0.243552684783936
4100 0.205374956130981
4150 0.199817538261414
4200 0.234577536582947
4250 0.192069411277771
4300 0.199693083763123
4350 0.204051613807678
4400 0.200411200523376
4450 0.190099000930786


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-008.dat <==
0 0.203078031539917
50 0.179078340530396
100 0.37189245223999
150 0.546911597251892
200 0.302595853805542
250 0.312509417533875
300 0.336169719696045
350 0.279574871063232
400 0.218893647193909
450 0.0964688062667847
500 0.0501319169998169
550 0.0320087671279907
600 0.0187486410140991
650 0.0123467445373535
700 0.00903201103210449
750 0.00644993782043457
900 0.0059058666229248
950 0.00495350360870361
1000 0.00463080406188965
1050 0.0054088830947876
1150 0.00572943687438965
1200 0.00464975833892822
1250 0.00479710102081299
1300 0.00381195545196533
1350 0.00419890880584717
1600 0.00343692302703857
1700 0.00325882434844971
1800 0.00308239459991455
1900 0.00302243232727051
2000 0.00274908542633057
2100 0.00305676460266113
2150 0.00309741497039795
2250 0.00263559818267822
2450 0.00263071060180664
2500 0.00234782695770264
2550 0.00283408164978027
2800 0.00270307064056396
2900 0.00291860103607178
3000 0.00242996215820312
3100 0.00273501873016357
4150 0.00290501117706299
4250 0.00247228145599365
4350 0.00264215469360352
4400 0.00299191474914551
4450 0.00259530544281006


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-009.dat <==
0 0.197656393051147
50 0.158381342887878
100 0.179354667663574
150 0.23876428604126
200 0.200705170631409
250 0.190555691719055
300 0.185228109359741
350 0.189613819122314
400 0.172183990478516
450 0.156245231628418
500 0.155296206474304
550 0.161743760108948
600 0.160484790802002
650 0.163910031318665
700 0.16488790512085
750 0.167739748954773
800 0.161695718765259
850 0.167068839073181
900 0.151493906974792
950 0.157902240753174
1000 0.152980327606201
1050 0.160569906234741
1100 0.180037021636963
1150 0.175064444541931
1200 0.205778479576111
1250 0.189928531646729
1300 0.151167154312134
1350 0.171580195426941
1400 0.172128915786743
1450 0.180450916290283
1500 0.17710816860199
1550 0.171124815940857
1600 0.153809785842896
1650 0.167738437652588
1700 0.167896032333374
1750 0.158298015594482
1800 0.171508312225342
1850 0.181174159049988
1900 0.172552347183228
1950 0.172944903373718
2000 0.145439267158508
2050 0.165655851364136
2100 0.159862279891968
2150 0.163074016571045
2250 0.184429287910461
2300 0.176225304603577
2350 0.188893556594849
2400 0.182161331176758
2450 0.192684650421143
2500 0.19152843952179
2550 0.21272349357605
2600 0.199580192565918
2650 0.185999989509583
2700 0.19558310508728
2750 0.18452000617981
2800 0.190233945846558
2850 0.196524143218994
2900 0.196465730667114
2950 0.211211562156677
3000 0.201057910919189
3050 0.192694902420044
3100 0.233945369720459
3150 0.182843089103699
3200 0.229978680610657
3250 0.177118301391602
3300 0.190967917442322
3350 0.217601299285889
3400 0.193059086799622
3450 0.182443857192993
3500 0.19985830783844
3550 0.217954397201538
3600 0.233667731285095
3650 0.205442905426025
3700 0.224691152572632
3750 0.214766025543213
3800 0.212883949279785
3850 0.204297423362732
3900 0.212500691413879
3950 0.218942642211914
4000 0.207773327827454
4050 0.231988787651062
4100 0.219969272613525
4150 0.204832911491394
4200 0.245388150215149
4250 0.213137626647949
4350 0.220568537712097
4400 0.219929218292236
4450 0.202424287796021


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-010.dat <==
0 0.198714256286621
50 0.0920366048812866
100 0.0342931747436523
150 0.00949358940124512
200 0.0201776027679443
250 0.0147620439529419
300 0.00409507751464844
350 0.00201034545898438
850 0.000811219215393066
3850 0.00090491771697998
3900 0.00164163112640381
3950 0.00784623622894287
4000 0.0201936960220337
4050 0.0139565467834473
4100 0.00523138046264648
4150 0.000995874404907227
4350 0.000803589820861816
4450 0.000779271125793457


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-011.dat <==
0 0.196360349655151
50 0.157082796096802
100 0.171039700508118
150 0.240840315818787
200 0.186753511428833
250 0.185613512992859
350 0.203824043273926
400 0.196670532226562
450 0.18634569644928
500 0.180169463157654
550 0.188257813453674
600 0.180183887481689
650 0.17914605140686
700 0.190952301025391
750 0.188996315002441
800 0.170807480812073
850 0.176823616027832
900 0.158077955245972
950 0.157372713088989
1000 0.15425705909729
1050 0.169945120811462
1100 0.184139728546143
1150 0.164587736129761
1200 0.185575008392334
1250 0.185642242431641
1300 0.145687341690063
1350 0.177337169647217
1400 0.165727376937866
1450 0.172185778617859
1500 0.168856143951416
1550 0.177792072296143
1600 0.165401697158813
1650 0.186437010765076
1700 0.187745690345764
1750 0.191761255264282
1800 0.20400595664978
1850 0.20980167388916
1900 0.196278095245361
1950 0.193413734436035
2000 0.176958918571472
2050 0.20928692817688
2100 0.204784274101257
2150 0.187820672988892
2200 0.198920011520386
2250 0.201998949050903
2300 0.213679194450378
2350 0.208232402801514
2400 0.219262719154358
2450 0.20172119140625
2500 0.189859867095947
2550 0.211281538009644
2600 0.191659688949585
2650 0.190390706062317
2700 0.206266403198242
2750 0.188959002494812
2800 0.179260492324829
2850 0.185125350952148
2900 0.180924296379089
2950 0.190986275672913
3000 0.185218930244446
3050 0.18925940990448
3100 0.255397915840149
3150 0.195787668228149
3200 0.213776111602783
3250 0.172229647636414
3300 0.183091640472412
3350 0.216432213783264
3400 0.196927309036255
3450 0.188772082328796
3500 0.200498580932617
3550 0.209672331809998
3600 0.216737985610962
3650 0.208279252052307
3700 0.233470439910889
3750 0.222450137138367
3800 0.223946094512939
3850 0.200502157211304
3900 0.206776738166809
3950 0.212224245071411
4000 0.211135149002075
4050 0.221766829490662
4150 0.192670345306396
4200 0.213478684425354
4250 0.184913754463196
4300 0.19156801700592
4350 0.214210033416748
4400 0.224011898040771
4450 0.201547622680664


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_1-000.dat <==
0 0.258480906486511
25 0.302015542984009
50 0.274308204650879
75 0.216177344322205
100 0.179463863372803
125 0.155437350273132
150 0.137466788291931
175 0.138962030410767
200 0.14443564414978
225 0.148705840110779
250 0.156133651733398
275 0.161884903907776
300 0.169482469558716
325 0.174977540969849
350 0.176777839660645
375 0.176994562149048
400 0.17557418346405
425 0.180256962776184
450 0.179541826248169
525 0.182598948478699
575 0.187841296195984
600 0.197091579437256
625 0.196089506149292
650 0.181740760803223
675 0.180308699607849
700 0.186442136764526
725 0.185739278793335
750 0.18621289730072
775 0.180471301078796
800 0.180861353874207
825 0.184439659118652
850 0.178275942802429
875 0.169028520584106
900 0.168136715888977
925 0.174455881118774
950 0.172672390937805
975 0.171743750572205
1025 0.165509700775146
1050 0.171386003494263
1075 0.182774424552917
1100 0.20227587223053
1125 0.2017662525177
1150 0.18877637386322
1175 0.187370538711548
1200 0.199237823486328
1225 0.185046911239624
1250 0.168014764785767
1275 0.15856921672821
1300 0.146809458732605
1325 0.16904604434967
1350 0.183554410934448
1375 0.201616406440735
1400 0.199298858642578
1425 0.183433532714844
1450 0.164511561393738
1475 0.162426352500916
1500 0.164194941520691
1525 0.140307426452637
1550 0.162668824195862
1575 0.181923389434814
1600 0.170096278190613
1625 0.181697487831116
1650 0.19114625453949
1675 0.181579947471619
1725 0.196806907653809
1750 0.194041848182678
1775 0.176856279373169
1800 0.147167444229126
1825 0.149029970169067
1850 0.176934361457825
1875 0.148273706436157
1900 0.120217680931091
1925 0.133965730667114
1950 0.159445524215698
1975 0.183139801025391


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_1-001.dat <==
0 0.257509112358093
25 0.238303065299988
50 0.15793514251709
75 0.0526435375213623
100 0.0160256624221802
125 0.00391733646392822
150 0.00412678718566895
175 0.00671565532684326
200 0.0101436376571655
225 0.0146487951278687
250 0.0186896324157715
275 0.0207668542861938
300 0.0205497741699219
325 0.0186734199523926
350 0.0155569314956665
375 0.014195442199707
400 0.0148448944091797
425 0.0125038623809814
450 0.00824511051177979
475 0.00683426856994629
500 0.00669872760772705
550 0.00929641723632812
575 0.00846493244171143
625 0.0036085844039917
650 0.00359189510345459
675 0.00452351570129395
775 0.00126338005065918
875 0.00071406364440918
1050 0.000900506973266602
1975 0.000836014747619629


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_1-002.dat <==
0 0.28334629535675
25 0.382475018501282
50 0.432740688323975
75 0.469732165336609
100 0.445996642112732
125 0.429697036743164
150 0.39254903793335
175 0.310683250427246
200 0.225721120834351
225 0.184045910835266
250 0.19567608833313
275 0.242953538894653
300 0.308782339096069
325 0.375150203704834
350 0.443042278289795
375 0.495184779167175
400 0.524399280548096
425 0.542580127716064
450 0.562602400779724
475 0.594858884811401
500 0.631431102752686
550 0.687386512756348
575 0.718178272247314
600 0.744155645370483
625 0.78537654876709
650 0.830783367156982
675 0.875503420829773
700 0.910947322845459
725 0.929373502731323
750 0.946167230606079
775 0.944546580314636
800 0.946343421936035
825 0.953188538551331
850 0.949244856834412
875 0.944011926651001
900 0.932387828826904
925 0.93626856803894
950 0.950620889663696
975 0.95258617401123
1000 0.962368726730347
1025 0.969771027565002
1075 0.980761408805847
1100 0.980647563934326
1125 0.984808921813965
1150 0.981438636779785
1175 0.980944395065308
1200 0.983878374099731
1225 0.98400342464447
1250 0.985907793045044
1275 0.985044479370117
1300 0.984792709350586
1325 0.983864068984985
1350 0.983933329582214
1375 0.987319231033325
1400 0.986402750015259
1425 0.983832120895386
1450 0.984050989151001
1500 0.987634658813477
1525 0.981397151947021
1550 0.982259511947632
1575 0.988386869430542
1600 0.987347602844238
1625 0.988915920257568
1650 0.985934972763062
1675 0.985136032104492
1700 0.987290024757385
1725 0.987693786621094
1750 0.989029288291931
1775 0.987715601921082
1800 0.987138509750366
1825 0.985729932785034
1850 0.986179113388062
1875 0.989670038223267
1900 0.98878002166748
1925 0.989607214927673
1950 0.989731073379517
1975 0.988783836364746


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_1-003.dat <==
0 0.266659498214722
25 0.305043935775757
50 0.27583634853363
75 0.223282694816589
100 0.178488969802856
125 0.15370774269104
150 0.137466669082642
175 0.131730318069458
200 0.150192975997925
225 0.161348104476929
250 0.178887724876404
275 0.222050309181213
300 0.256356000900269
325 0.271468758583069
350 0.288991451263428
375 0.30189847946167
400 0.318694233894348
425 0.343527674674988
450 0.35920238494873
475 0.359299778938293
500 0.339754819869995
525 0.303241729736328
550 0.27511990070343
575 0.260459780693054
600 0.234098315238953
625 0.196481347084045
650 0.162534952163696
675 0.141066074371338
700 0.131426215171814
725 0.125841975212097
750 0.133684158325195
775 0.160281300544739
800 0.193956136703491
825 0.19778835773468
850 0.178413867950439
875 0.158103942871094
900 0.131985545158386
925 0.108680725097656
950 0.0897395610809326
975 0.0818697214126587
1000 0.0711784362792969
1025 0.0584412813186646
1050 0.0432095527648926
1075 0.0224905014038086
1100 0.0115730762481689
1125 0.00640177726745605
1150 0.00382030010223389
1200 0.00219404697418213
1250 0.00192546844482422
1300 0.00195550918579102
1375 0.00180613994598389
1425 0.00192582607269287
1500 0.00165414810180664
1625 0.00196540355682373
1675 0.0017848014831543
1725 0.00190901756286621
1900 0.00199210643768311
1975 0.00189685821533203


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_1-004.dat <==
0 0.246322393417358
25 0.269376277923584
50 0.232726335525513
75 0.168272852897644
100 0.149698257446289
125 0.160318374633789
150 0.160892128944397
175 0.151631236076355
200 0.144509434700012
225 0.151625990867615
250 0.153047919273376
275 0.140004515647888
300 0.136952042579651
325 0.152951240539551
350 0.18308162689209
375 0.216511368751526
400 0.232860565185547
425 0.226007461547852
450 0.220682859420776
475 0.209360718727112
500 0.182275533676147
525 0.159581780433655
550 0.134843111038208
575 0.114895939826965
600 0.109418988227844
625 0.0952075719833374
650 0.0635366439819336
675 0.0357437133789062
700 0.019737720489502
725 0.00968050956726074
750 0.00365269184112549
775 0.00188934803009033
825 0.00120091438293457
850 0.00133800506591797
875 0.00101447105407715
925 0.0011059045791626
1075 0.000928401947021484
1125 0.000899434089660645
1225 0.00111603736877441
1275 0.000997662544250488
1450 0.000927209854125977
1525 0.000955462455749512
1875 0.000818133354187012
1975 0.000890254974365234


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_1-005.dat <==
0 0.262700915336609
25 0.278634309768677
50 0.253681540489197
75 0.195707321166992
100 0.119339108467102
125 0.0575035810470581
150 0.0421993732452393
175 0.051068902015686
200 0.0646448135375977
225 0.0660226345062256
250 0.0537339448928833
275 0.0466440916061401
300 0.0411227941513062
325 0.0334166288375854
400 0.0158621072769165
425 0.0112481117248535
475 0.00967156887054443
500 0.00676047801971436
550 0.00531899929046631
575 0.00448000431060791
600 0.0048372745513916
625 0.00422251224517822
650 0.00508272647857666
700 0.00440764427185059
725 0.00528168678283691
750 0.00440812110900879
775 0.0044482946395874
825 0.00354456901550293
850 0.00388741493225098
875 0.00293207168579102
900 0.00333356857299805
975 0.00306367874145508
1000 0.0024716854095459
1025 0.00300192832946777
1200 0.00261831283569336
1225 0.00295627117156982
1250 0.00244832038879395
1300 0.0025256872177124
1375 0.00235962867736816
1425 0.00260365009307861
1575 0.00235855579376221
1600 0.00272977352142334
1625 0.00223255157470703
1675 0.00240898132324219
1700 0.00227344036102295
1725 0.00262022018432617
1750 0.00212693214416504
1800 0.00227212905883789
1825 0.00209999084472656
1850 0.00244975090026855
1875 0.00213384628295898
1900 0.00240397453308105
1950 0.00226938724517822
1975 0.00263941287994385


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_1-006.dat <==
0 0.25582480430603
25 0.311498403549194
50 0.346107006072998
75 0.39925479888916
100 0.43523895740509
125 0.448855757713318
150 0.402677297592163
175 0.308948278427124
200 0.212477922439575
225 0.13243579864502
250 0.0737364292144775
275 0.0373132228851318
300 0.0175492763519287
325 0.00778079032897949
350 0.00808215141296387
375 0.00743567943572998
400 0.00593054294586182
450 0.00472474098205566
475 0.00561189651489258
550 0.0031280517578125
575 0.00269758701324463
600 0.00301945209503174
625 0.00248157978057861
675 0.00352442264556885
700 0.00344467163085938
725 0.00399768352508545
750 0.00370097160339355
775 0.00424385070800781
825 0.0036158561706543
850 0.00414872169494629
875 0.00399243831634521
900 0.00507259368896484
925 0.0051882266998291
950 0.00457084178924561
975 0.00485944747924805
1000 0.00442957878112793
1025 0.00496387481689453
1075 0.00525116920471191
1100 0.00572419166564941
1125 0.0049593448638916
1275 0.0051199197769165
1325 0.00418293476104736
1350 0.00457322597503662
1375 0.00392615795135498
1475 0.00408816337585449
1500 0.00368809700012207
1525 0.00451087951660156
1625 0.00390267372131348
1650 0.00432479381561279
1725 0.00380527973175049
1750 0.00326764583587646
1800 0.00354206562042236
1875 0.00330662727355957
1925 0.00352227687835693
1975 0.00394141674041748


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_2-000.dat <==
0 0.217844247817993
25 0.204035997390747
50 0.197919368743896
75 0.181912064552307
100 0.146941661834717
125 0.114956259727478
150 0.123264789581299
175 0.144396066665649
200 0.150290608406067
225 0.15507709980011
250 0.155760169029236
275 0.147552967071533
300 0.145191550254822
325 0.141725778579712
350 0.144673347473145
375 0.15568733215332
400 0.153032064437866
450 0.157418012619019
475 0.155917167663574
500 0.157598733901978
525 0.158613920211792
550 0.164800763130188
575 0.155259132385254
600 0.146651744842529
625 0.158365607261658
650 0.165113925933838
675 0.168395280838013
700 0.170770883560181
725 0.167096018791199
750 0.168996453285217
800 0.168511152267456
825 0.175080180168152
850 0.172035098075867
875 0.173830151557922
900 0.1771320104599
925 0.167247891426086
950 0.160880327224731
975 0.156557083129883
1000 0.157488107681274
1025 0.159314036369324
1050 0.162050485610962
1075 0.154627084732056
1100 0.134712100028992
1125 0.120592355728149
1150 0.119697570800781
1175 0.129174470901489
1200 0.125920414924622
1225 0.145789623260498
1250 0.165117979049683
1275 0.14971649646759
1300 0.157126188278198
1325 0.160809397697449
1350 0.136351823806763
1375 0.113016366958618
1425 0.147212505340576
1450 0.149113774299622
1475 0.150504469871521
1500 0.165712237358093
1525 0.181625366210938
1550 0.172320485115051
1575 0.147594332695007
1600 0.156363368034363
1625 0.164183735847473
1650 0.141344785690308
1675 0.155380964279175
1700 0.163675308227539
1725 0.14137876033783
1750 0.141458988189697
1775 0.177801251411438
1800 0.193722486495972
1825 0.168511748313904
1850 0.153010964393616
1875 0.191025376319885
1900 0.214632034301758
1925 0.185410499572754
1950 0.157095432281494
1975 0.161732077598572


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_2-001.dat <==
0 0.216462850570679
25 0.228169798851013
50 0.237375974655151
75 0.210052967071533
100 0.126464247703552
125 0.0636920928955078
150 0.0566685199737549
175 0.0859593152999878
200 0.147164225578308
225 0.223707556724548
250 0.262385368347168
275 0.252952575683594
300 0.236018300056458
325 0.215828537940979
350 0.176681995391846
375 0.140897154808044
400 0.121427536010742
425 0.0961703062057495
450 0.0663714408874512
475 0.0521416664123535
500 0.043893575668335
525 0.0404828786849976
550 0.0433294773101807
575 0.0344547033309937
600 0.019832968711853
625 0.0104960203170776
650 0.00794684886932373
675 0.00794601440429688
725 0.00430011749267578
750 0.00299072265625
800 0.00240945816040039
825 0.00190794467926025
850 0.00220263004302979
875 0.00184154510498047
925 0.00200402736663818
950 0.00186002254486084
975 0.00218892097473145
1000 0.00178039073944092
1100 0.00227034091949463
1125 0.00192809104919434
1175 0.0019378662109375
1325 0.0015944242477417
1350 0.00180196762084961
1375 0.0014873743057251
1425 0.00159573554992676
1450 0.00138378143310547
1475 0.00165283679962158
1550 0.00140571594238281
1625 0.00136482715606689
1675 0.00142323970794678
1825 0.00130188465118408
1875 0.00133788585662842
1925 0.00134921073913574
1975 0.00155138969421387


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_2-002.dat <==
0 0.203595519065857
25 0.150889873504639
50 0.120951175689697
75 0.0789947509765625
100 0.0648958683013916
125 0.0720745325088501
175 0.091209888458252
200 0.102582216262817
225 0.106555104255676
250 0.11371386051178
275 0.131585001945496
300 0.148231506347656
325 0.155846357345581
350 0.151158928871155
375 0.144803643226624
400 0.144468665122986
425 0.154647588729858
450 0.171360731124878
475 0.178362607955933
500 0.177612662315369
525 0.171665906906128
550 0.160838007926941
575 0.151001453399658
600 0.144712328910828
625 0.12785005569458
650 0.101212620735168
675 0.0725123882293701
700 0.0514001846313477
725 0.0411343574523926
750 0.0329059362411499
825 0.0268266201019287
850 0.0298076868057251
875 0.037901759147644
900 0.0455055236816406
925 0.0414345264434814
950 0.0325882434844971
975 0.0309096574783325
1000 0.0239059925079346
1025 0.0125210285186768
1050 0.00776636600494385
1075 0.00495398044586182
1125 0.0030895471572876
1175 0.00254416465759277
1225 0.00244486331939697
1275 0.00238204002380371
1450 0.00213408470153809
1500 0.0021592378616333
1550 0.00224649906158447
1625 0.00177514553070068
1675 0.00202715396881104
1800 0.00195419788360596
1975 0.00200021266937256


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_2-003.dat <==
0 0.213285565376282
25 0.237993955612183
50 0.237395167350769
75 0.221677303314209
100 0.207211136817932
125 0.190045118331909
150 0.19612455368042
175 0.241897821426392
200 0.264252066612244
225 0.2630695104599
250 0.282806992530823
275 0.307447075843811
300 0.301935791969299
325 0.279996871948242
350 0.252565026283264
375 0.24474835395813
400 0.244737863540649
425 0.237996101379395
450 0.238609194755554
475 0.246723651885986
500 0.272704482078552
525 0.307155132293701
575 0.372142672538757
600 0.412275195121765
625 0.457591652870178
650 0.4847412109375
675 0.502715229988098
700 0.522403001785278
725 0.556646585464478
750 0.613058567047119
775 0.662987351417542
800 0.701938390731812
825 0.742365479469299
850 0.777011156082153
875 0.810582995414734
900 0.834515571594238
925 0.857880830764771
950 0.884732007980347
975 0.89450478553772
1000 0.909939646720886
1025 0.917416572570801
1050 0.933468580245972
1075 0.955555081367493
1100 0.962814569473267
1125 0.974751710891724
1150 0.97499418258667
1175 0.974531650543213
1200 0.978984236717224
1225 0.979618191719055
1250 0.981482863426208
1275 0.978873610496521
1300 0.978383302688599
1325 0.976722240447998
1350 0.975889921188354
1375 0.980488777160645
1400 0.97813606262207
1425 0.973472237586975
1450 0.974719047546387
1475 0.979428768157959
1500 0.983322858810425
1525 0.972352385520935
1550 0.971533536911011
1575 0.978096008300781
1600 0.973161816596985
1625 0.97458553314209
1650 0.969155073165894
1675 0.967822909355164
1700 0.972792148590088
1725 0.974193811416626
1750 0.977145552635193
1800 0.977415919303894
1825 0.976080417633057
1850 0.977570772171021
1875 0.983171939849854
1900 0.981570959091187
1925 0.982091188430786
1950 0.980823636054993
1975 0.977773785591125


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_2-004.dat <==
0 0.224282026290894
25 0.199163913726807
50 0.175676107406616
75 0.136168003082275
100 0.102887749671936
125 0.112272500991821
150 0.160460352897644
175 0.197993874549866
200 0.209455847740173
225 0.208060622215271
250 0.20446765422821
275 0.210095882415771
300 0.247878909111023
325 0.288077712059021
350 0.308241128921509
375 0.303444147109985
400 0.292101740837097
425 0.294301867485046
450 0.295149564743042
475 0.304302453994751
500 0.320510029792786
550 0.340487957000732
575 0.341228127479553
600 0.327912569046021
625 0.318874955177307
650 0.29946768283844
675 0.246006965637207
700 0.171172857284546
725 0.0972223281860352
750 0.0424735546112061
775 0.017830491065979
800 0.0105963945388794
825 0.00713789463043213
850 0.00582051277160645
875 0.00399625301361084
925 0.00381827354431152
950 0.00306761264801025
975 0.00325751304626465
1000 0.00279390811920166
1050 0.00303196907043457
1075 0.00261807441711426
1100 0.00285518169403076
1125 0.00243580341339111
1175 0.00272035598754883
1300 0.00239598751068115
1550 0.00250017642974854
1625 0.00228476524353027
1675 0.00241541862487793
1825 0.00244510173797607
1850 0.00278067588806152
1875 0.00242769718170166
1925 0.00247204303741455
1975 0.00239956378936768


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_2-005.dat <==
0 0.208470463752747
25 0.191299200057983
50 0.168229460716248
75 0.126110315322876
100 0.0806858539581299
125 0.0420610904693604
150 0.0367500782012939
200 0.103529095649719
225 0.110588431358337
250 0.108123421669006
275 0.0958405733108521
300 0.0809732675552368
325 0.0634894371032715
350 0.0377225875854492
375 0.0192357301712036
400 0.012519359588623
450 0.00654709339141846
500 0.00331175327301025
550 0.00290548801422119
575 0.00218021869659424
800 0.00103533267974854
950 0.000864744186401367
1050 0.000904083251953125
1175 0.000821590423583984
1975 0.000859498977661133


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_2-006.dat <==
0 0.216101408004761
25 0.179984092712402
50 0.144487023353577
75 0.0857822895050049
100 0.0469068288803101
125 0.0284136533737183
150 0.0268814563751221
175 0.0285006761550903
200 0.0274646282196045
225 0.0229328870773315
250 0.0119613409042358
275 0.00489330291748047
300 0.00292539596557617
325 0.00192618370056152
350 0.00235319137573242
450 0.00142431259155273
475 0.00163853168487549
575 0.000787615776062012
650 0.000841379165649414
1325 0.000594735145568848
1400 0.000663876533508301
1625 0.000557303428649902
1775 0.000648736953735352
1975 0.000663995742797852


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_3-000.dat <==
0 0.098772406578064
25 0.153426647186279
50 0.162465453147888
75 0.182668447494507
100 0.176556825637817
125 0.135373473167419
150 0.113994240760803
175 0.110996842384338
200 0.110600829124451
225 0.113806962966919
250 0.106159567832947
275 0.101382255554199
300 0.106305360794067
325 0.10682225227356
350 0.100813031196594
375 0.100290417671204
400 0.10440993309021
450 0.0992350578308105
475 0.101310849189758
500 0.104438662528992
525 0.101730346679688
550 0.0983444452285767
575 0.100748181343079
600 0.102654099464417
625 0.103213548660278
650 0.101316928863525
675 0.0962659120559692
700 0.0925444364547729
725 0.0874506235122681
750 0.0861977338790894
775 0.0988880395889282
800 0.106538414955139
825 0.104982376098633
850 0.102598667144775
875 0.11014986038208
900 0.119802951812744
925 0.111073732376099
950 0.107147932052612
975 0.120929837226868
1000 0.127800464630127
1025 0.118227124214172
1050 0.115854620933533
1075 0.121683239936829
1100 0.131299614906311
1125 0.131016373634338
1150 0.129985928535461
1175 0.150747418403625
1200 0.14899480342865
1225 0.123793840408325
1250 0.120302200317383
1275 0.145029187202454
1300 0.137146830558777
1325 0.103860020637512
1350 0.116299033164978
1375 0.141963958740234
1400 0.131639003753662
1425 0.130476474761963
1450 0.161409378051758
1475 0.153025031089783
1500 0.12871253490448
1525 0.13690173625946
1550 0.134450197219849
1575 0.128969073295593
1600 0.125590324401855
1625 0.136233568191528
1650 0.148600816726685
1675 0.127967357635498
1700 0.109575629234314
1725 0.141746640205383
1750 0.182485103607178
1775 0.139058947563171
1800 0.0994713306427002
1825 0.141044020652771
1850 0.152069568634033
1875 0.129477381706238
1900 0.113265633583069
1925 0.136566877365112
1950 0.164103865623474
1975 0.142698407173157


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_3-001.dat <==
0 0.102729678153992
25 0.147809982299805
50 0.147776126861572
75 0.13336193561554
100 0.0862020254135132
125 0.0468723773956299
150 0.0378786325454712
175 0.0380275249481201
200 0.0508105754852295
225 0.0628892183303833
250 0.0601953268051147
275 0.0511598587036133
300 0.0388740301132202
325 0.0246345996856689
350 0.0191311836242676
375 0.0150390863418579
400 0.011670708656311
450 0.00772225856781006
475 0.00698173046112061
500 0.00550282001495361
700 0.00258421897888184
725 0.00292229652404785
750 0.00231075286865234
800 0.0024796724319458
825 0.00228381156921387
850 0.00260674953460693
875 0.00206434726715088
925 0.00227570533752441
950 0.00216805934906006
975 0.00256991386413574
1000 0.00201058387756348
1175 0.0022881031036377
1200 0.00210201740264893
1225 0.00247788429260254
1250 0.00203561782836914
1300 0.00229287147521973
1325 0.00213623046875
1350 0.00255155563354492
1375 0.00216352939605713
1400 0.00247693061828613
1450 0.00214827060699463
1475 0.00246548652648926
1500 0.00195026397705078
1550 0.00196278095245361
1575 0.00183999538421631
1600 0.0022045373916626
1625 0.00193893909454346
1650 0.00221705436706543
1700 0.00202345848083496
1725 0.00227606296539307
1750 0.00181519985198975
1775 0.00220167636871338
1825 0.0019906759262085
1850 0.00236284732818604
1875 0.00201427936553955
1900 0.00223410129547119
1950 0.00191986560821533
1975 0.00221693515777588


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_3-002.dat <==
0 0.0953836441040039
25 0.122259140014648
50 0.108858942985535
125 0.0477293729782104
150 0.0398563146591187
175 0.0342365503311157
200 0.0318354368209839
225 0.0317760705947876
250 0.0274076461791992
275 0.0218445062637329
300 0.0158100128173828
325 0.0113078355789185
375 0.00888371467590332
425 0.00973081588745117
500 0.00502407550811768
525 0.0050274133682251
550 0.00442159175872803
575 0.00341141223907471
600 0.00345718860626221
625 0.0024951696395874
650 0.00306546688079834
675 0.0027695894241333
700 0.00185036659240723
725 0.00207114219665527
750 0.00151097774505615
800 0.00165987014770508
825 0.00136077404022217
850 0.00169754028320312
875 0.00141036510467529
925 0.00148975849151611
950 0.00133657455444336
975 0.00161468982696533
1000 0.00127315521240234
1050 0.00133979320526123
1125 0.00112473964691162
1175 0.00117409229278564
1250 0.00111031532287598
1350 0.00127816200256348
1375 0.00100457668304443
1475 0.0013653039932251
1500 0.00111711025238037
1550 0.00125014781951904
1625 0.00110602378845215
1675 0.00121152400970459
1825 0.00120186805725098
1850 0.00133049488067627
1875 0.00105226039886475
1925 0.00106239318847656
1975 0.00125956535339355


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_3-003.dat <==
0 0.0978938341140747
25 0.114660739898682
50 0.0946129560470581
75 0.0664758682250977
100 0.0571541786193848
125 0.0488965511322021
150 0.0494731664657593
175 0.0563677549362183
200 0.0463305711746216
225 0.0446352958679199
250 0.0564398765563965
275 0.0534267425537109
300 0.0397192239761353
325 0.0285606384277344
350 0.024621844291687
375 0.0318515300750732
400 0.0467394590377808
425 0.0537717342376709
475 0.0634509325027466
500 0.0583597421646118
525 0.0551873445510864
550 0.0652768611907959
575 0.0833128690719604
600 0.102529287338257
625 0.133933901786804
650 0.177521944046021
675 0.219626188278198
700 0.228789448738098
725 0.195239305496216
750 0.144167423248291
775 0.0830657482147217
800 0.0360972881317139
825 0.0198554992675781
875 0.0115289688110352
900 0.013380765914917
925 0.014622688293457
950 0.0124462842941284
975 0.0113900899887085
1000 0.00915741920471191
1025 0.0116353034973145
1050 0.0115275382995605
1075 0.0118387937545776
1100 0.0138993263244629
1125 0.0100991725921631
1150 0.0108422040939331
1175 0.0109410285949707
1200 0.00967621803283691
1225 0.0102289915084839
1250 0.00938570499420166
1275 0.010418176651001
1300 0.010098934173584
1350 0.0123213529586792
1375 0.0108351707458496
1400 0.0124872922897339
1425 0.0146191120147705
1450 0.0134373903274536
1475 0.0105217695236206
1500 0.00824284553527832
1525 0.0146094560623169
1550 0.0159977674484253
1575 0.0132607221603394
1600 0.0167317390441895
1625 0.0169045925140381
1650 0.0211365222930908
1675 0.0222408771514893
1700 0.0185086727142334
1725 0.0169391632080078
1750 0.0147088766098022
1775 0.0137364864349365
1800 0.012302041053772
1825 0.0125224590301514
1850 0.0118255615234375
1875 0.00877666473388672
1900 0.0094304084777832
1925 0.00955379009246826
1975 0.013074517250061


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_3-004.dat <==
0 0.106707572937012
25 0.196835279464722
50 0.263810634613037
75 0.335562705993652
100 0.297798991203308
125 0.252897620201111
150 0.255369067192078
175 0.266345620155334
200 0.28283703327179
225 0.279778957366943
250 0.266178727149963
275 0.249721050262451
300 0.219287633895874
325 0.195582985877991
350 0.190287828445435
375 0.213093280792236
400 0.258778095245361
425 0.310718774795532
450 0.351337194442749
475 0.37542462348938
500 0.394229888916016
525 0.403698205947876
550 0.416494727134705
575 0.436278343200684
600 0.459043264389038
625 0.497227430343628
650 0.560761690139771
675 0.655147075653076
700 0.757758498191833
725 0.846343278884888
750 0.918134212493896
775 0.952373027801514
800 0.964660167694092
825 0.970494985580444
850 0.971882343292236
875 0.97755229473114
900 0.976468086242676
925 0.977007150650024
950 0.978639721870422
975 0.975739717483521
1000 0.976805090904236
1025 0.9751296043396
1050 0.975187063217163
1075 0.976764559745789
1100 0.975743174552917
1125 0.97755765914917
1150 0.975112318992615
1200 0.975100040435791
1225 0.97315788269043
1250 0.976251602172852
1275 0.976518392562866
1300 0.97751522064209
1325 0.977689027786255
1350 0.976341247558594
1375 0.978267908096313
1400 0.977168083190918
1425 0.978373050689697
1450 0.977893829345703
1475 0.976205110549927
1500 0.980073213577271
1525 0.97913122177124
1575 0.980496406555176
1600 0.978983283042908
1625 0.981448411941528
1650 0.980635404586792
1675 0.981732368469238
1700 0.981854915618896
1725 0.979198813438416
1750 0.980812072753906
1775 0.97936999797821
1825 0.979588031768799
1850 0.978015184402466
1875 0.980596423149109
1900 0.980338096618652
1950 0.982271909713745
1975 0.981328725814819


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_3-005.dat <==
0 0.0980145931243896
25 0.155776381492615
50 0.174012899398804
75 0.185369253158569
100 0.135491490364075
125 0.0699903964996338
150 0.057485818862915
175 0.0881729125976562
200 0.106207132339478
225 0.0931841135025024
250 0.0751876831054688
275 0.0566476583480835
300 0.0445055961608887
350 0.0449221134185791
375 0.0387676954269409
400 0.0388263463973999
425 0.0410748720169067
475 0.0315636396408081
500 0.0283917188644409
525 0.0289984941482544
550 0.0256075859069824
575 0.0136401653289795
600 0.00663149356842041
625 0.0037003755569458
675 0.00327467918395996
700 0.00261282920837402
725 0.00262725353240967
750 0.00183641910552979
925 0.00167393684387207
950 0.00152587890625
975 0.00182795524597168
1000 0.00145113468170166
1050 0.00150549411773682
1075 0.00131344795227051
1100 0.00159478187561035
1150 0.00148534774780273
1200 0.00142097473144531
1225 0.00165832042694092
1250 0.00130784511566162
1300 0.00144326686859131
1375 0.00129687786102295
1425 0.00144767761230469
1575 0.00121200084686279
1600 0.00144374370574951
1625 0.00117325782775879
1725 0.00142896175384521
1750 0.00118684768676758
1825 0.00133121013641357
1850 0.00146245956420898
1875 0.00117683410644531
1925 0.00130832195281982
1975 0.00148439407348633


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_3-006.dat <==
0 0.100327849388123
25 0.163488626480103
50 0.171390771865845
75 0.150115370750427
100 0.0898327827453613
125 0.0538582801818848
150 0.0606784820556641
175 0.0771915912628174
200 0.0983443260192871
225 0.109486818313599
250 0.100870728492737
275 0.0877976417541504
300 0.080222487449646
325 0.0781271457672119
350 0.0703037977218628
375 0.0642659664154053
400 0.0674921274185181
425 0.0639934539794922
450 0.0490185022354126
475 0.0462011098861694
500 0.0487523078918457
525 0.0419296026229858
550 0.0341521501541138
600 0.0247833728790283
625 0.0169767141342163
700 0.00765597820281982
725 0.00696241855621338
750 0.00502622127532959
775 0.00519490242004395
825 0.00418412685394287
850 0.00473260879516602
875 0.00367403030395508
900 0.00401914119720459
950 0.00338411331176758
975 0.00405430793762207
1000 0.00324809551239014
1025 0.00372576713562012
1200 0.00311732292175293
1225 0.00367057323455811
1250 0.00312507152557373
1275 0.0036851167678833
1325 0.0032118558883667
1350 0.00391125679016113
1375 0.00314426422119141
1425 0.00323677062988281
1450 0.00325345993041992
1475 0.00376427173614502
1500 0.00308573246002197
1525 0.00354838371276855
1575 0.00316321849822998
1600 0.00367546081542969
1625 0.00321006774902344
1650 0.00379979610443115
1700 0.0032496452331543
1725 0.00373995304107666
1750 0.00316214561462402
1775 0.00362730026245117
1825 0.00326800346374512
1850 0.00374090671539307
1875 0.003226637840271
1900 0.00372600555419922
1950 0.00308573246002197
1975 0.00368404388427734


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_4-000.dat <==
0 0.0851683616638184
25 0.115430951118469
50 0.130768179893494
75 0.169050216674805
100 0.191474080085754
125 0.189257621765137
150 0.196162223815918
175 0.200466632843018
200 0.198707699775696
225 0.207071542739868
250 0.20517885684967
275 0.18915319442749
300 0.18696403503418
325 0.193675637245178
350 0.205071210861206
375 0.20280385017395
400 0.202215671539307
425 0.214825391769409
450 0.215028524398804
475 0.213383078575134
500 0.209770917892456
525 0.209288954734802
550 0.212327003479004
575 0.221014499664307
600 0.216551542282104
625 0.204934477806091
650 0.214953184127808
675 0.220718622207642
700 0.215971231460571
750 0.237445473670959
775 0.23907470703125
800 0.226055145263672
825 0.214824438095093
850 0.228723645210266
875 0.229836583137512
900 0.213184595108032
925 0.216149806976318
950 0.23461127281189
975 0.240006446838379
1000 0.221298456192017
1025 0.227333307266235
1050 0.240046143531799
1075 0.223536729812622
1100 0.20214581489563
1125 0.217495799064636
1150 0.244640588760376
1175 0.223231911659241
1200 0.208490371704102
1225 0.222971558570862
1250 0.204547882080078
1275 0.211841106414795
1300 0.243364572525024
1325 0.219815850257874
1350 0.213783025741577
1375 0.22278892993927
1425 0.219955444335938
1450 0.226383328437805
1475 0.209064841270447
1500 0.217734813690186
1525 0.215494513511658
1550 0.199922919273376
1575 0.243937969207764
1600 0.226699829101562
1625 0.201068162918091
1650 0.219211935997009
1675 0.206591248512268
1700 0.212939262390137
1725 0.23397958278656
1750 0.202083230018616
1775 0.198889493942261
1800 0.21039080619812
1825 0.208792328834534
1850 0.199028372764587
1875 0.190574765205383
1900 0.194993019104004
1925 0.21204674243927
1950 0.215981721878052
1975 0.203190803527832


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_4-001.dat <==
0 0.083795428276062
25 0.10428512096405
50 0.0877542495727539
75 0.0620909929275513
100 0.0513894557952881
125 0.054506778717041
150 0.0680216550827026
175 0.0923924446105957
200 0.128728747367859
225 0.149987816810608
250 0.146956443786621
275 0.134464740753174
300 0.121419191360474
325 0.110183954238892
350 0.0996315479278564
375 0.0833088159561157
400 0.0633223056793213
425 0.047364354133606
450 0.0319961309432983
475 0.0241557359695435
500 0.0207901000976562
525 0.0179142951965332
550 0.0172625780105591
600 0.0135973691940308
625 0.0121736526489258
675 0.0122532844543457
700 0.0105221271514893
750 0.00814151763916016
775 0.00794672966003418
800 0.00698328018188477
825 0.00541317462921143
850 0.00530028343200684
875 0.00447797775268555
975 0.00419020652770996
1000 0.00362849235534668
1050 0.00350105762481689
1075 0.00325918197631836
1100 0.00387370586395264
1175 0.00333654880523682
1200 0.00325000286102295
1225 0.00372791290283203
1250 0.00305962562561035
1300 0.00298845767974854
1325 0.00276744365692139
1350 0.00319981575012207
1375 0.00272464752197266
1425 0.00264656543731689
1450 0.00245022773742676
1475 0.00288128852844238
1500 0.0025181770324707
1550 0.00276017189025879
1575 0.00267708301544189
1600 0.00303184986114502
1625 0.00256764888763428
1650 0.00282466411590576
1700 0.0024954080581665
1725 0.00283432006835938
1750 0.00240528583526611
1775 0.00269341468811035
1825 0.00239384174346924
1850 0.00274658203125
1875 0.00233399868011475
1925 0.00225281715393066
1975 0.00248146057128906


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_4-002.dat <==
0 0.081852912902832
25 0.0965708494186401
50 0.0824857950210571
75 0.0640009641647339
100 0.0676794052124023
125 0.0763901472091675
150 0.079993724822998
175 0.076802134513855
200 0.0698943138122559
225 0.071786642074585
250 0.0838842391967773
275 0.0903420448303223
300 0.091478705406189
325 0.102471709251404
350 0.115867853164673
375 0.123266816139221
400 0.123695373535156
425 0.11690092086792
450 0.100174307823181
475 0.0766109228134155
500 0.0580219030380249
525 0.0538235902786255
550 0.0598804950714111
575 0.0702134370803833
600 0.0722135305404663
625 0.0581438541412354
650 0.0401415824890137
675 0.0268645286560059
700 0.0181112289428711
725 0.011694073677063
750 0.00739741325378418
775 0.00803160667419434
800 0.00801646709442139
825 0.00652730464935303
850 0.00726222991943359
875 0.0068662166595459
900 0.00755047798156738
925 0.00726938247680664
950 0.00567102432250977
975 0.00557804107666016
1000 0.00460267066955566
1025 0.00517654418945312
1050 0.00487136840820312
1075 0.00395941734313965
1100 0.00421833992004395
1125 0.00337505340576172
1150 0.00423240661621094
1175 0.00447046756744385
1200 0.00376021862030029
1350 0.00332105159759521
1375 0.00258421897888184
1475 0.00295519828796387
1500 0.00266861915588379
1525 0.00395309925079346
1550 0.00370371341705322
1575 0.00239694118499756
1600 0.00263810157775879
1625 0.00232625007629395
1650 0.00297451019287109
1675 0.00319838523864746
1725 0.00260889530181885
1750 0.00234198570251465
1850 0.00296521186828613
1875 0.00224125385284424
1925 0.00222516059875488
1975 0.0023418664932251


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_4-003.dat <==
0 0.0829067230224609
25 0.0959230661392212
50 0.0866967439651489
75 0.0739812850952148
100 0.0814610719680786
125 0.0933454036712646
150 0.10992419719696
175 0.129654049873352
225 0.114779829978943
250 0.141176700592041
275 0.163752675056458
300 0.189649701118469
325 0.217084765434265
350 0.218762993812561
375 0.21040141582489
400 0.19275164604187
425 0.180925607681274
450 0.175090312957764
475 0.166288733482361
500 0.16013765335083
525 0.153114676475525
550 0.142997145652771
575 0.12800669670105
600 0.109258413314819
625 0.0980455875396729
650 0.0908781290054321
675 0.0699630975723267
700 0.0516446828842163
725 0.0439242124557495
750 0.0332927703857422
775 0.0264879465103149
800 0.0187922716140747
825 0.013434886932373
850 0.0118569135665894
875 0.00843417644500732
925 0.00700914859771729
950 0.00502109527587891
975 0.00470173358917236
1000 0.00370573997497559
1025 0.00422978401184082
1075 0.00352144241333008
1100 0.00412023067474365
1125 0.00339281558990479
1175 0.00355863571166992
1200 0.00293064117431641
1275 0.00283193588256836
1350 0.00307047367095947
1375 0.00232231616973877
1450 0.0029449462890625
1500 0.00223922729492188
1525 0.00325286388397217
1550 0.00308501720428467
1575 0.0022357702255249
1600 0.0026085376739502
1625 0.00222575664520264
1675 0.0026322603225708
1750 0.00209391117095947
1850 0.0028231143951416
1875 0.0020594596862793
1925 0.0020827054977417
1975 0.00228095054626465


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_4-004.dat <==
0 0.0875445604324341
25 0.12059760093689
50 0.135254859924316
75 0.163025736808777
100 0.170630574226379
125 0.170015335083008
150 0.181421399116516
175 0.186497211456299
200 0.181616425514221
225 0.174161434173584
250 0.17244553565979
275 0.166976928710938
350 0.125025987625122
375 0.107065439224243
425 0.0623940229415894
450 0.0473586320877075
475 0.0367629528045654
500 0.0318737030029297
525 0.0340731143951416
550 0.0349060297012329
575 0.0347229242324829
600 0.0358245372772217
625 0.0345298051834106
650 0.034182071685791
675 0.0343214273452759
700 0.0324954986572266
725 0.0293753147125244
750 0.02272629737854
775 0.017886757850647
800 0.0149096250534058
850 0.0140191316604614
875 0.0114797353744507
900 0.0117045640945435
950 0.0106396675109863
975 0.0122512578964233
1000 0.0122020244598389
1025 0.0128852128982544
1050 0.0130609273910522
1075 0.0124824047088623
1100 0.0123918056488037
1125 0.0118767023086548
1150 0.0133496522903442
1200 0.0133503675460815
1225 0.0142431259155273
1250 0.012731671333313
1300 0.0114206075668335
1350 0.0121234655380249
1375 0.0111846923828125
1400 0.0115814208984375
1425 0.0109883546829224
1475 0.0116775035858154
1500 0.0094449520111084
1575 0.00918245315551758
1600 0.00955092906951904
1625 0.00855123996734619
1650 0.00862348079681396
1675 0.00766432285308838
1700 0.00738751888275146
1725 0.00877714157104492
1750 0.00840270519256592
1800 0.00893211364746094
1825 0.00881040096282959
1850 0.00928962230682373
1875 0.00795841217041016
1975 0.00743591785430908


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_4-005.dat <==
0 0.086398720741272
25 0.135812163352966
50 0.160374283790588
75 0.207431793212891
100 0.220410346984863
125 0.186285376548767
150 0.196212649345398
175 0.292749404907227
200 0.380339622497559
225 0.411004304885864
250 0.435491561889648
275 0.454551458358765
300 0.483718872070312
325 0.54236626625061
350 0.599304437637329
375 0.64697277545929
400 0.70022976398468
425 0.769600629806519
450 0.835440039634705
475 0.873144149780273
500 0.896780610084534
525 0.909049272537231
550 0.923007965087891
575 0.947000503540039
600 0.960838556289673
625 0.968854308128357
650 0.96889340877533
675 0.972601413726807
700 0.977643251419067
725 0.97738790512085
750 0.982295513153076
800 0.983729839324951
825 0.985352993011475
850 0.983964443206787
875 0.986649394035339
900 0.98553204536438
925 0.986138463020325
950 0.987487554550171
975 0.986354827880859
1000 0.988356351852417
1025 0.986364841461182
1050 0.986767768859863
1075 0.987932920455933
1100 0.986368298530579
1125 0.987808346748352
1150 0.986479759216309
1200 0.987796068191528
1225 0.98619532585144
1250 0.987911701202393
1275 0.98736834526062
1300 0.988754510879517
1325 0.989385843276978
1350 0.987711787223816
1375 0.989284992218018
1400 0.988661766052246
1450 0.989462614059448
1475 0.988609075546265
1500 0.990217447280884
1525 0.988999247550964
1575 0.990393996238708
1600 0.989179968833923
1625 0.990810990333557
1650 0.989503145217896
1675 0.989744544029236
1700 0.990437865257263
1725 0.989426136016846
1750 0.991024732589722
1775 0.990057706832886
1825 0.990720748901367
1850 0.989743828773499
1875 0.991482973098755
1900 0.990280389785767
1950 0.991109132766724
1975 0.989860534667969


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_4-006.dat <==
0 0.0841859579086304
25 0.117445230484009
50 0.128745198249817
75 0.136580467224121
100 0.114322185516357
125 0.0841680765151978
150 0.0819449424743652
175 0.0924985408782959
200 0.0953159332275391
225 0.0854634046554565
250 0.0612276792526245
275 0.0390719175338745
300 0.0264096260070801
325 0.0204063653945923
350 0.0201386213302612
375 0.0175150632858276
400 0.015907883644104
425 0.0156561136245728
450 0.010412335395813
475 0.00799286365509033
550 0.005615234375
575 0.00411474704742432
600 0.00398790836334229
625 0.00310671329498291
700 0.00290918350219727
725 0.00311517715454102
750 0.00260603427886963
800 0.00256597995758057
825 0.00230050086975098
850 0.00259900093078613
875 0.00247979164123535
900 0.00283896923065186
1075 0.00208437442779541
1100 0.00229728221893311
1125 0.00205898284912109
1175 0.00216901302337646
1200 0.00202500820159912
1225 0.00234150886535645
1275 0.00211632251739502
1325 0.00189375877380371
1350 0.00217688083648682
1375 0.00179946422576904
1475 0.00215661525726318
1525 0.00206840038299561
1625 0.00177431106567383
1675 0.00185513496398926
1825 0.00178432464599609
1850 0.0019533634185791
1875 0.00165307521820068
1925 0.00177204608917236
1975 0.0019996166229248


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_5-000.dat <==
0 0.142172455787659
25 0.0749825239181519
50 0.0745738744735718
75 0.0853354930877686
100 0.127499938011169
125 0.176533460617065
150 0.178746223449707
175 0.179296374320984
200 0.192706227302551
225 0.18165123462677
250 0.186210036277771
275 0.205512046813965
325 0.187791585922241
350 0.181344032287598
375 0.18100106716156
400 0.17824113368988
425 0.163061857223511
475 0.177910923957825
500 0.176124334335327
525 0.170724511146545
550 0.170350670814514
575 0.171351194381714
600 0.167112708091736
625 0.16467022895813
650 0.168229937553406
675 0.167637586593628
700 0.165227890014648
725 0.161766529083252
750 0.15306830406189
775 0.153201222419739
800 0.155580163002014
825 0.154173254966736
850 0.153826951980591
875 0.156787276268005
900 0.167759776115417
925 0.176727294921875
950 0.173181414604187
975 0.16568398475647
1000 0.1717928647995
1025 0.168846964836121
1050 0.158658266067505
1075 0.169291973114014
1100 0.172342300415039
1125 0.174421429634094
1150 0.174252033233643
1175 0.156772613525391
1200 0.158392190933228
1225 0.172248721122742
1250 0.187930703163147
1275 0.191327214241028
1300 0.180443286895752
1325 0.180294156074524
1350 0.173669815063477
1400 0.1522296667099
1425 0.154026865959167
1450 0.154987454414368
1475 0.16919469833374
1500 0.160128474235535
1525 0.15833592414856
1550 0.157618403434753
1575 0.128284931182861
1600 0.152532458305359
1625 0.14988648891449
1650 0.1300208568573
1675 0.159372687339783
1700 0.165695786476135
1725 0.143211603164673
1750 0.140655636787415
1775 0.156551480293274
1800 0.176480174064636
1825 0.14679491519928
1850 0.127469062805176
1875 0.150036334991455
1900 0.168609857559204
1925 0.147857785224915
1950 0.122010111808777
1975 0.118906497955322


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_5-001.dat <==
0 0.140950560569763
25 0.0482770204544067
50 0.0240222215652466
75 0.00246846675872803
100 0.00129961967468262
150 0.00117957592010498
950 0.000577092170715332
1050 0.000646233558654785
1150 0.000674605369567871
1325 0.00062859058380127
1400 0.00071871280670166
1575 0.000629305839538574
1650 0.000684499740600586
1975 0.000716686248779297


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_5-002.dat <==
0 0.142533898353577
25 0.141203880310059
50 0.181192398071289
75 0.25914192199707
100 0.322007656097412
125 0.354410409927368
150 0.393003582954407
175 0.47429084777832
200 0.559783577919006
225 0.59540319442749
250 0.56769323348999
275 0.501095771789551
300 0.424050211906433
325 0.342358350753784
350 0.264289021492004
375 0.213282585144043
400 0.183037042617798
425 0.158184766769409
450 0.138923525810242
475 0.124119520187378
500 0.109836220741272
525 0.0941771268844604
550 0.0740526914596558
575 0.0462323427200317
600 0.0253400802612305
625 0.0170662403106689
650 0.0138909816741943
675 0.011547327041626
700 0.0079796314239502
725 0.00533568859100342
750 0.00330984592437744
825 0.00177264213562012
850 0.00206482410430908
875 0.00187885761260986
900 0.00262939929962158
925 0.00261819362640381
950 0.00177943706512451
1100 0.00239884853363037
1125 0.00193798542022705
1175 0.00257217884063721
1250 0.00207352638244629
1350 0.00243926048278809
1375 0.00191271305084229
1425 0.00278139114379883
1500 0.00206172466278076
1525 0.00337374210357666
1550 0.00338709354400635
1575 0.00222480297088623
1675 0.00262808799743652
1750 0.00184857845306396
1825 0.0026710033416748
1850 0.00255072116851807
1875 0.00180506706237793
1975 0.00204598903656006


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_5-003.dat <==
0 0.142559289932251
25 0.0521585941314697
50 0.0303049087524414
75 0.0106793642044067
100 0.0183829069137573
125 0.0291159152984619
150 0.0363142490386963
175 0.0402364730834961
200 0.0487483739852905
225 0.0652830600738525
250 0.0430636405944824
275 0.0108655691146851
300 0.00581777095794678
325 0.00442945957183838
350 0.0043177604675293
375 0.00354385375976562
550 0.00217223167419434
625 0.00258553028106689
650 0.00285792350769043
700 0.00228309631347656
725 0.00254583358764648
750 0.00215649604797363
800 0.00307559967041016
900 0.00163161754608154
1000 0.000966429710388184
1100 0.000845193862915039
1175 0.000718593597412109
1325 0.000640869140625
1400 0.000732302665710449
1700 0.000638484954833984
1775 0.000722527503967285
1925 0.000690698623657227
1975 0.000841379165649414


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_5-004.dat <==
0 0.141751289367676
25 0.0850557088851929
50 0.101150512695312
75 0.146811604499817
100 0.225750684738159
125 0.252038836479187
150 0.206795334815979
175 0.174663186073303
200 0.160923957824707
225 0.159589886665344
250 0.170536279678345
275 0.190911889076233
300 0.195228099822998
325 0.180055022239685
350 0.157410979270935
375 0.132181286811829
400 0.108847856521606
425 0.0888147354125977
450 0.0728780031204224
475 0.0642408132553101
500 0.0603315830230713
525 0.0586874485015869
550 0.0580618381500244
575 0.0568370819091797
600 0.0503590106964111
625 0.0372555255889893
650 0.0252505540847778
675 0.0152708292007446
700 0.00896799564361572
750 0.0049128532409668
775 0.00362873077392578
850 0.00296962261199951
875 0.00264155864715576
975 0.0033334493637085
1050 0.00310993194580078
1225 0.00331258773803711
1250 0.00298726558685303
1300 0.00304698944091797
1400 0.00261163711547852
1450 0.0026625394821167
1475 0.00303840637207031
1625 0.00248312950134277
1725 0.00297939777374268
1750 0.0028454065322876
1775 0.00325310230255127
1950 0.00261437892913818
1975 0.00306165218353271


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_5-005.dat <==
0 0.141337156295776
25 0.0766700506210327
50 0.0646234750747681
75 0.0515179634094238
100 0.0721807479858398
125 0.114325881004333
150 0.120440363883972
175 0.0833941698074341
200 0.0426836013793945
225 0.0222597122192383
250 0.0149538516998291
300 0.0135097503662109
325 0.0108828544616699
375 0.0113918781280518
425 0.015950083732605
450 0.0150035619735718
475 0.0157754421234131
500 0.0146235227584839
525 0.0117547512054443
550 0.0111511945724487
600 0.00693666934967041
625 0.00677585601806641
650 0.00866758823394775
675 0.00756657123565674
700 0.00521016120910645
725 0.00494444370269775
775 0.00347006320953369
875 0.00208258628845215
925 0.00263142585754395
950 0.00234007835388184
1025 0.00264525413513184
1125 0.00211238861083984
1175 0.00272965431213379
1250 0.00278699398040771
1275 0.00300681591033936
1325 0.00240242481231689
1350 0.00278949737548828
1375 0.00236058235168457
1550 0.00225663185119629
1625 0.00187528133392334
1675 0.00227344036102295
1750 0.00185704231262207
1800 0.00207257270812988
1975 0.00206136703491211


==> plots/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_5-006.dat <==
0 0.144845724105835
25 0.102447628974915
50 0.117233395576477
75 0.173273801803589
100 0.279406189918518
125 0.370257139205933
150 0.41832423210144
175 0.478416204452515
200 0.546219706535339
225 0.629006862640381
250 0.737441778182983
275 0.822938442230225
300 0.86879825592041
325 0.889468789100647
350 0.897111892700195
375 0.907003164291382
400 0.906940579414368
425 0.911761283874512
450 0.933042526245117
475 0.937094330787659
500 0.93672251701355
525 0.945565462112427
550 0.955183029174805
575 0.961975336074829
600 0.966328620910645
625 0.976053953170776
675 0.981172800064087
700 0.984654903411865
725 0.984354734420776
750 0.987401962280273
775 0.986368656158447
825 0.988617300987244
850 0.986998796463013
875 0.988608837127686
900 0.98658561706543
925 0.986994862556458
950 0.988304257392883
975 0.98692774772644
1000 0.988880157470703
1025 0.987523078918457
1075 0.987913370132446
1100 0.98646867275238
1125 0.988397836685181
1150 0.987576007843018
1200 0.988772988319397
1225 0.987115144729614
1250 0.988463282585144
1275 0.987588167190552
1325 0.989419460296631
1350 0.987754225730896
1375 0.989794492721558
1400 0.989226341247559
1450 0.98948860168457
1475 0.988434910774231
1500 0.990018725395203
1525 0.988403797149658
1575 0.9900062084198
1600 0.988770604133606
1625 0.989853143692017
1650 0.988468647003174
1700 0.989765644073486
1725 0.989024877548218
1750 0.99057412147522
1775 0.989526510238647
1825 0.990196228027344
1850 0.989229440689087
1875 0.990457534790039
1900 0.989248991012573
1925 0.990044832229614
1950 0.990286111831665
1975 0.988838672637939


==> plots/sgl/master_cls_over_time_aligned/sgl/diversity/diversity-000.dat <==
0 1.71705198287964
10 1.68837404251099
20 1.69447875022888
30 1.69903087615967
40 1.70260262489319
50 1.70403051376343
60 1.71252143383026
70 1.72175443172455
80 1.7287003993988
90 1.7328132390976
100 1.73093390464783
110 1.71667718887329
120 1.68730294704437
130 1.655797123909
140 1.62973248958588
150 1.61062586307526
160 1.60128152370453
170 1.61056113243103
180 1.62958633899689
210 1.69106149673462
220 1.70713627338409
230 1.71684265136719
240 1.7207396030426
260 1.72556328773499
270 1.72498416900635
290 1.72138547897339
300 1.72111916542053
320 1.72873318195343
340 1.73309409618378
350 1.73684537410736
360 1.73787891864777
370 1.73754417896271
390 1.74218809604645
400 1.74191570281982
430 1.73483872413635
440 1.73195576667786
450 1.727698802948
460 1.72502660751343
480 1.7234787940979
510 1.72179412841797
520 1.71947598457336
530 1.71569490432739
540 1.71120893955231
560 1.70525407791138
570 1.70310032367706
580 1.70233023166656
590 1.70375490188599
610 1.70491790771484
630 1.70472848415375
640 1.70669674873352
650 1.71017348766327
690 1.72013401985168
710 1.72400343418121
720 1.72650396823883
730 1.72821605205536
750 1.72648000717163
770 1.72813105583191
780 1.73039591312408
810 1.74218118190765
820 1.74622845649719
840 1.75182032585144
850 1.7544606924057
860 1.75633668899536
880 1.75662386417389
900 1.75604367256165
910 1.75491857528687
920 1.7545827627182
980 1.75699102878571
1060 1.75629258155823
1080 1.75444865226746
1100 1.75305104255676
1140 1.75305700302124
1170 1.75323188304901
1200 1.75286412239075
1220 1.75228476524353
1300 1.75314557552338
1330 1.75188195705414
1340 1.75069403648376
1390 1.75006771087646
1420 1.74977278709412
1480 1.74806678295135
1520 1.74798762798309
1570 1.74787831306458
1620 1.74526810646057
1640 1.74416863918304
1740 1.74170923233032
1760 1.74097847938538
1810 1.74005830287933
1860 1.74158883094788
1880 1.74211657047272
1940 1.74698042869568
1960 1.74728643894196
1990 1.7455747127533
2020 1.7427214384079
2050 1.74054872989655
2140 1.73790788650513
2200 1.73770213127136
2250 1.73687720298767
2320 1.73657476902008
2350 1.73630619049072
2410 1.73645663261414
2470 1.73565196990967
2660 1.735675573349
2700 1.73594284057617
2750 1.73540616035461
2780 1.73587846755981
2850 1.73516690731049
2880 1.73498797416687
2930 1.734410405159
2980 1.73489356040955
3140 1.73495364189148
3260 1.73451197147369
3550 1.73485839366913
3570 1.7344696521759
3630 1.73445224761963
3650 1.73487460613251
3750 1.73442661762238
3800 1.73381733894348
3870 1.73434793949127
3940 1.73435282707214
4120 1.73454475402832
4260 1.73332786560059
4460 1.73409259319305
4500 1.73403060436249


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_0_z_0-000.dat <==
0 0.18389630317688
10 0.159330010414124
20 0.161186456680298
30 0.191073656082153
40 0.253298282623291
50 0.320399165153503
60 0.420284867286682
70 0.534181475639343
80 0.642758250236511
90 0.719570398330688
100 0.767397880554199
110 0.799073696136475
120 0.821911334991455
130 0.841247320175171
140 0.847530364990234
150 0.828253269195557
160 0.795626401901245
170 0.756177425384521
180 0.686499953269958
190 0.623703718185425
200 0.588947534561157
210 0.56691837310791
220 0.529107093811035
230 0.499178171157837
240 0.472149729728699
250 0.441164493560791
260 0.408486485481262
270 0.388036251068115
280 0.386584043502808
290 0.386592388153076
300 0.395297884941101
310 0.396689653396606
320 0.400100231170654
330 0.396486043930054
340 0.390788912773132
350 0.390075445175171
360 0.399240255355835
370 0.418343544006348
380 0.453946828842163
390 0.502154350280762
400 0.548111319541931
410 0.601810216903687
420 0.663659930229187
430 0.726670622825623
440 0.782833099365234
450 0.829278230667114
460 0.871113777160645
470 0.901865005493164
480 0.918361663818359
490 0.922721982002258
510 0.942918539047241
520 0.947205781936646
530 0.945466279983521
550 0.955582141876221
570 0.964168667793274
580 0.971157789230347
590 0.976708173751831
600 0.977951288223267
610 0.977631568908691
620 0.976180672645569
630 0.977393388748169
640 0.975854873657227
650 0.973231077194214
660 0.967838287353516
670 0.966510057449341
680 0.963871717453003
690 0.962136745452881
700 0.959841966629028
710 0.963921308517456
730 0.970940232276917
740 0.972289562225342
750 0.97685694694519
760 0.979711294174194
770 0.980491042137146
780 0.979826927185059
790 0.980355620384216
800 0.982067942619324
810 0.982440948486328
830 0.981960296630859
840 0.984511375427246
850 0.984985589981079
860 0.984643459320068
870 0.983416795730591
880 0.98601233959198
890 0.986842393875122
900 0.987122535705566
910 0.986192464828491
920 0.988137006759644
930 0.988232851028442
940 0.98759651184082
950 0.985314130783081
980 0.98629355430603
990 0.985323667526245
1010 0.986965656280518
1020 0.986681699752808
1030 0.98576545715332
1040 0.985913872718811
1050 0.987764716148376
1060 0.988686800003052
1070 0.989200115203857
1080 0.98917293548584
1090 0.990480184555054
1110 0.990179657936096
1120 0.988530516624451
1130 0.98953115940094
1150 0.990166425704956
1160 0.988490700721741
1170 0.989986896514893
1190 0.990831017494202
1200 0.989938974380493
1220 0.991990566253662
1230 0.992299556732178
1240 0.991390228271484
1250 0.991668224334717
1260 0.992571115493774
1270 0.992377758026123
1280 0.99156641960144
1290 0.991273641586304
1300 0.992341756820679
1310 0.992529630661011
1320 0.992269277572632
1330 0.991475105285645
1340 0.99265456199646
1360 0.992786884307861
1370 0.991947650909424
1380 0.993261694908142
1400 0.993676662445068
1410 0.992293477058411
1420 0.99312150478363
1440 0.993436574935913
1450 0.992524981498718
1470 0.993579387664795
1480 0.993466138839722
1490 0.99239706993103
1500 0.992236852645874
1510 0.992960214614868
1530 0.992795705795288
1540 0.992734789848328
1550 0.99362587928772
1570 0.99347448348999
1580 0.992492079734802
1590 0.993453979492188
1610 0.993733882904053
1620 0.992854833602905
1630 0.993980169296265
1650 0.994078397750854
1660 0.992842316627502
1680 0.993624925613403
1690 0.993446350097656
1700 0.992599129676819
1730 0.994025945663452
1740 0.993488907814026
1750 0.993564367294312
1760 0.994238376617432
1780 0.9936842918396
1790 0.993190050125122
1800 0.993894338607788
1820 0.993609309196472
1830 0.992478013038635
1840 0.993440628051758
1860 0.993705272674561
1870 0.992789745330811
1880 0.993804931640625
1900 0.993908286094666
1910 0.992965340614319
1930 0.994077205657959
1940 0.994122385978699
1950 0.993423700332642
1960 0.993664264678955
1970 0.994316816329956
2000 0.993391990661621
2010 0.994179129600525
2030 0.994215607643127
2040 0.993603825569153
2050 0.994540452957153
2070 0.994534134864807
2080 0.99317193031311
2090 0.993856191635132
2110 0.993831396102905
2120 0.992731928825378
2130 0.993645429611206
2150 0.994058728218079
2160 0.993195414543152
2180 0.994402408599854
2190 0.99444055557251
2200 0.993821859359741
2230 0.99470067024231
2250 0.994072794914246
2260 0.994752883911133
2280 0.994618773460388
2290 0.993682026863098
2300 0.994318962097168
2320 0.994333744049072
2330 0.993436455726624
2340 0.994495153427124
2360 0.994728088378906
2370 0.993732213973999
2390 0.994527101516724
2400 0.994518637657166
2410 0.993456482887268
2430 0.99408483505249
2460 0.993156552314758
2470 0.993874788284302
2490 0.99416446685791
2500 0.993772983551025
2510 0.994569540023804
2530 0.994489908218384
2540 0.993594169616699
2550 0.994495034217834
2570 0.994558572769165
2580 0.993365526199341
2590 0.994045734405518
2610 0.994405031204224
2620 0.993515968322754
2640 0.994700193405151
2650 0.994614958763123
2660 0.993744373321533
2690 0.994394540786743
2710 0.993829965591431
2720 0.994399309158325
2740 0.994432210922241
2750 0.993779301643372
2760 0.994426012039185
2780 0.994458913803101
2790 0.993377208709717
2800 0.994235277175903
2820 0.994525909423828
2830 0.993335723876953
2840 0.994072318077087
2860 0.994345784187317
2870 0.993449091911316
2890 0.994786262512207
2900 0.994801044464111
2910 0.994025468826294
2920 0.99396800994873
2930 0.994450330734253
2960 0.993788003921509
2970 0.994712829589844
2990 0.994299650192261
3000 0.993324995040894
3010 0.994043111801147
3030 0.994208335876465
3040 0.993491649627686
3050 0.994623184204102
3070 0.994966745376587
3080 0.993918895721436
3100 0.994630575180054
3110 0.994575381278992
3120 0.993595600128174
3150 0.994724750518799
3160 0.994106292724609
3170 0.994269371032715
3180 0.99495530128479
3200 0.994658350944519
3210 0.994283199310303
3220 0.994906306266785
3240 0.994623780250549
3250 0.993708968162537
3260 0.994595289230347
3280 0.994889616966248
3290 0.993717074394226
3300 0.994614124298096
3320 0.994900226593018
3330 0.993899345397949
3340 0.994677543640137
3350 0.99505352973938
3360 0.994946479797363
3370 0.994057893753052
3390 0.994845986366272
3400 0.994729042053223
3410 0.994187593460083
3420 0.994116067886353
3430 0.994673490524292
3440 0.994771003723145
3460 0.993947982788086
3470 0.99480414390564
3490 0.994553565979004
3500 0.993732810020447
3510 0.99440860748291
3530 0.994641423225403
3540 0.993701219558716
3560 0.994898557662964
3570 0.994840741157532
3580 0.993867635726929
3600 0.994837522506714
3610 0.994794845581055
3620 0.994077205657959
3650 0.994829535484314
3670 0.994323015213013
3680 0.995036125183105
3710 0.994179129600525
3720 0.994850397109985
3740 0.994972944259644
3750 0.994215488433838
3760 0.995028853416443
3780 0.994945526123047
3790 0.994004487991333
3800 0.994670748710632
3820 0.995109796524048
3830 0.994327545166016
3850 0.995002508163452
3860 0.994888663291931
3870 0.99425733089447
3880 0.994402408599854
3890 0.995034217834473
3910 0.994587421417236
3920 0.993982195854187
3930 0.994642019271851
3950 0.994430780410767
3960 0.993649005889893
3970 0.994682192802429
3990 0.994667530059814
4000 0.993800401687622
4010 0.99485456943512
4030 0.995040416717529
4040 0.993993520736694
4050 0.99483323097229
4070 0.994971990585327
4080 0.994253396987915
4100 0.995030164718628
4110 0.994945645332336
4120 0.99432361125946
4130 0.99413013458252
4140 0.994831919670105
4170 0.994355916976929
4180 0.995258092880249
4200 0.994834184646606
4210 0.993963599205017
4220 0.994803428649902
4240 0.99482250213623
4250 0.993923783302307
4260 0.994668483734131
4280 0.994602680206299
4290 0.993634581565857
4300 0.994425177574158
4320 0.99497127532959
4330 0.994191765785217
4360 0.995096445083618
4370 0.994572639465332
4380 0.99449896812439
4390 0.995075941085815
4410 0.994382977485657
4420 0.9936203956604
4430 0.994492650032043
4450 0.994492292404175
4460 0.993973731994629
4470 0.995136499404907
4490 0.995071649551392
4500 0.993987560272217


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_0_z_0-001.dat <==
0 0.188864231109619
10 0.1546950340271
20 0.134842991828918
30 0.1114821434021
40 0.0974297523498535
50 0.0829522609710693
60 0.0580211877822876
70 0.0406268835067749
80 0.0334056615829468
90 0.0291252136230469
100 0.029116153717041
110 0.0314993858337402
120 0.0360740423202515
130 0.0459628105163574
140 0.0540111064910889
150 0.0591942071914673
160 0.061750054359436
170 0.0622005462646484
180 0.0564987659454346
190 0.0492103099822998
210 0.0359777212142944
220 0.0303565263748169
230 0.026187539100647
240 0.0231935977935791
250 0.0219694375991821
260 0.0222756862640381
270 0.0207468271255493
280 0.0179116725921631
290 0.0167791843414307
300 0.0169917345046997
320 0.0209238529205322
330 0.0236580371856689
340 0.025520920753479
350 0.0267502069473267
360 0.0258591175079346
380 0.0258488655090332
390 0.0267243385314941
400 0.0270317792892456
410 0.0291645526885986
420 0.0308780670166016
430 0.0320953130722046
440 0.0312117338180542
450 0.0292050838470459
480 0.0210671424865723
490 0.0195692777633667
500 0.019806981086731
510 0.0215485095977783
520 0.0219258069992065
530 0.0215317010879517
550 0.0213725566864014
560 0.0197492837905884
570 0.0188271999359131
580 0.0198318958282471
590 0.0203496217727661
600 0.0204074382781982
610 0.0200753211975098
620 0.0206974744796753
630 0.0204366445541382
640 0.0210566520690918
690 0.0203158855438232
700 0.0195884704589844
730 0.0159375667572021
740 0.013972282409668
750 0.0128967761993408
760 0.0141286849975586
770 0.0135358572006226
780 0.0123991966247559
790 0.012305736541748
800 0.0126856565475464
810 0.012198805809021
820 0.0125026702880859
840 0.0144133567810059
850 0.0145213603973389
900 0.00639462471008301
910 0.00558078289031982
920 0.00528347492218018
930 0.0055701732635498
970 0.00498390197753906
1010 0.00278055667877197
1080 0.00178849697113037
1100 0.00225710868835449
1120 0.00190079212188721
1250 0.00211536884307861
1280 0.00316703319549561
1310 0.00432288646697998
1330 0.00334799289703369
1370 0.00274050235748291
1400 0.00279152393341064
1410 0.00242924690246582
1460 0.00301766395568848
1480 0.00352144241333008
1490 0.00307798385620117
1510 0.00325286388397217
1590 0.00390493869781494
1600 0.00439703464508057
1660 0.0037682056427002
1690 0.00435030460357666
1710 0.00341904163360596
1730 0.00343227386474609
1740 0.00311410427093506
1760 0.0035712718963623
1780 0.00368916988372803
1800 0.00371992588043213
1820 0.00356471538543701
1840 0.00370562076568604
1850 0.00424706935882568
1900 0.00377154350280762
1920 0.00334346294403076
1930 0.00367867946624756
2000 0.00299453735351562
2030 0.0038837194442749
2050 0.00445961952209473
2060 0.00492978096008301
2090 0.00400686264038086
2100 0.00400876998901367
2120 0.0031123161315918
2170 0.00366759300231934
2190 0.0045161247253418
2210 0.00403165817260742
2230 0.00381720066070557
2240 0.00326228141784668
2280 0.00305938720703125
2300 0.00306642055511475
2310 0.00351059436798096
2330 0.00309610366821289
2340 0.00311791896820068
2350 0.00356173515319824
2370 0.00330948829650879
2380 0.00355064868927002
2390 0.00435853004455566
2460 0.00350761413574219
2490 0.00448775291442871
2520 0.00579679012298584
2540 0.00439393520355225
2580 0.00288689136505127
2640 0.00368702411651611
2710 0.00243258476257324
2780 0.00265586376190186
2800 0.00265204906463623
2820 0.00305783748626709
2840 0.00339138507843018
2850 0.00381267070770264
2910 0.00253605842590332
2930 0.00273478031158447
2980 0.00298488140106201
3000 0.00257551670074463
3050 0.00295078754425049
3070 0.00345480442047119
3090 0.0039442777633667
3100 0.00461852550506592
3110 0.00460982322692871
3130 0.00355720520019531
3140 0.00343823432922363
3160 0.00252532958984375
3180 0.00290656089782715
3200 0.00343167781829834
3230 0.00394821166992188
3250 0.00288200378417969
3290 0.00275278091430664
3320 0.00315248966217041
3380 0.00245583057403564
3400 0.00266420841217041
3420 0.00240755081176758
3450 0.00223338603973389
3470 0.00219714641571045
3480 0.00252270698547363
3500 0.00217437744140625
3510 0.00224518775939941
3520 0.00270342826843262
3540 0.0023266077041626
3570 0.00254857540130615
3590 0.00244498252868652
3610 0.00281774997711182
3630 0.00244581699371338
3650 0.00249087810516357
3660 0.00207412242889404
3720 0.00253641605377197
3730 0.00285696983337402
3750 0.00229942798614502
3840 0.00346386432647705
3850 0.00406575202941895
3860 0.00426459312438965
3920 0.00283932685852051
3950 0.00305056571960449
4010 0.00253748893737793
4020 0.00300812721252441
4050 0.00285673141479492
4070 0.0034559965133667
4080 0.00339722633361816
4110 0.00404453277587891
4120 0.00337362289428711
4160 0.00271189212799072
4180 0.00285243988037109
4190 0.0030444860458374
4220 0.00263965129852295
4230 0.00281023979187012
4250 0.00222456455230713
4310 0.00345242023468018
4340 0.00295591354370117
4360 0.00323152542114258
4380 0.0028998851776123
4400 0.00342392921447754
4420 0.00294303894042969
4440 0.00333523750305176
4450 0.00281810760498047
4470 0.00284361839294434
4480 0.00330698490142822
4500 0.00286781787872314


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_0_z_1-000.dat <==
0 0.198749661445618
10 0.162987112998962
20 0.150204181671143
40 0.12035071849823
50 0.10667622089386
60 0.0853856801986694
70 0.0649013519287109
80 0.0493253469467163
90 0.0397140979766846
100 0.0385609865188599
110 0.0509734153747559
120 0.0792491436004639
130 0.117852687835693
140 0.163415193557739
150 0.212868213653564
160 0.271753668785095
170 0.340213656425476
180 0.424333214759827
190 0.495463252067566
200 0.547740697860718
210 0.566744804382324
220 0.560146570205688
230 0.534406542778015
240 0.502624154090881
250 0.494545221328735
260 0.496768474578857
270 0.491691470146179
280 0.477282047271729
290 0.457389712333679
300 0.403025388717651
310 0.352099657058716
320 0.313241839408875
330 0.279817819595337
340 0.269062280654907
350 0.273220419883728
360 0.260845303535461
370 0.245009660720825
380 0.22637665271759
390 0.19145929813385
400 0.158964872360229
410 0.143779873847961
420 0.121948003768921
430 0.0964341163635254
440 0.0807442665100098
450 0.0670089721679688
460 0.0467826128005981
470 0.0341459512710571
480 0.0268290042877197
490 0.0209259986877441
500 0.0154790878295898
510 0.0146051645278931
530 0.014668345451355
540 0.0141125917434692
550 0.012911319732666
560 0.0105071067810059
570 0.00942933559417725
590 0.00621986389160156
600 0.00691545009613037
620 0.00696289539337158
630 0.00644922256469727
640 0.00642168521881104
650 0.00507199764251709
660 0.00523555278778076
670 0.00455296039581299
690 0.00432777404785156
700 0.00473642349243164
720 0.00362682342529297
730 0.00337660312652588
740 0.00371956825256348
770 0.00372910499572754
790 0.00491940975189209
800 0.00475311279296875
820 0.00574398040771484
830 0.00578320026397705
840 0.00500726699829102
880 0.00424051284790039
910 0.00474441051483154
940 0.00320398807525635
950 0.00347733497619629
970 0.00285732746124268
1010 0.00303149223327637
1030 0.00315487384796143
1040 0.0032813549041748
1050 0.00276374816894531
1070 0.00304090976715088
1080 0.00333273410797119
1090 0.00292277336120605
1120 0.00321519374847412
1140 0.00237905979156494
1150 0.00221025943756104
1160 0.00278639793395996
1180 0.00244390964508057
1190 0.00257647037506104
1200 0.00332379341125488
1220 0.00320816040039062
1260 0.00367379188537598
1300 0.00371336936950684
1330 0.00360417366027832
1350 0.00285434722900391
1360 0.00272989273071289
1370 0.00324201583862305
1390 0.00286328792572021
1400 0.00305235385894775
1410 0.00389266014099121
1440 0.00390541553497314
1450 0.00469291210174561
1480 0.00402212142944336
1490 0.00453197956085205
1520 0.00422441959381104
1540 0.00489604473114014
1550 0.00446081161499023
1580 0.00421261787414551
1590 0.00348591804504395
1610 0.00301241874694824
1620 0.00359117984771729
1630 0.0030052661895752
1650 0.00277805328369141
1660 0.00328993797302246
1680 0.00276029109954834
1790 0.00361251831054688
1800 0.00317251682281494
1820 0.00332415103912354
1830 0.00373458862304688
1840 0.00339066982269287
1880 0.00347530841827393
1900 0.00303590297698975
1910 0.00349152088165283
1930 0.00281786918640137
1970 0.00290811061859131
1990 0.00352239608764648
2000 0.0036698579788208
2010 0.00316882133483887
2070 0.00256574153900146
2080 0.00329053401947021
2090 0.00290548801422119
2110 0.00301003456115723
2120 0.00382828712463379
2140 0.00325965881347656
2170 0.00346755981445312
2190 0.00335884094238281
2200 0.00379455089569092
2210 0.00373244285583496
2230 0.0030285120010376
2280 0.00281751155853271
2290 0.00337564945220947
2310 0.00291144847869873
2320 0.00281834602355957
2330 0.00341522693634033
2350 0.00276482105255127
2360 0.00290048122406006
2370 0.00347363948822021
2390 0.00295424461364746
2420 0.00326919555664062
2440 0.00306665897369385
2460 0.00348031520843506
2480 0.00305402278900146
2500 0.00332510471343994
2520 0.00287580490112305
2580 0.00358426570892334
2590 0.00297975540161133
2610 0.00285220146179199
2620 0.00324785709381104
2710 0.0030367374420166
2720 0.00255250930786133
2740 0.00266504287719727
2750 0.00294208526611328
2770 0.00243854522705078
2780 0.00250756740570068
2790 0.00298988819122314
2800 0.00245904922485352
2820 0.00258851051330566
2830 0.00319528579711914
2850 0.0026695728302002
2860 0.00263392925262451
2870 0.00298929214477539
2890 0.00242149829864502
2900 0.00253081321716309
2910 0.00309348106384277
2960 0.00337958335876465
2970 0.00299417972564697
3000 0.00332856178283691
3010 0.00290930271148682
3060 0.00293946266174316
3070 0.00284647941589355
3080 0.0033336877822876
3100 0.00255727767944336
3110 0.00250494480133057
3120 0.00290310382843018
3150 0.00273013114929199
3170 0.00291216373443604
3180 0.00251090526580811
3230 0.0029221773147583
3240 0.00272107124328613
3250 0.00291979312896729
3270 0.00264763832092285
3280 0.00259876251220703
3290 0.00300705432891846
3310 0.00240075588226318
3320 0.00231325626373291
3330 0.00279402732849121
3360 0.00296711921691895
3370 0.00364792346954346
3410 0.00342357158660889
3450 0.00249028205871582
3460 0.00287425518035889
3480 0.00315022468566895
3500 0.0042344331741333
3520 0.00347352027893066
3530 0.00330615043640137
3540 0.00380992889404297
3550 0.00343108177185059
3570 0.0035473108291626
3580 0.00393521785736084
3600 0.00312292575836182
3690 0.00266087055206299
3720 0.00289690494537354
3740 0.00269043445587158
3750 0.00303506851196289
3760 0.00248003005981445
3780 0.00242125988006592
3790 0.00287103652954102
3800 0.00248420238494873
3820 0.00258886814117432
3830 0.00305593013763428
3850 0.00275945663452148
3880 0.00306737422943115
3900 0.00285494327545166
3930 0.00332498550415039
3960 0.00467014312744141
3980 0.0037466287612915
3990 0.00340008735656738
4000 0.00358211994171143
4010 0.00297892093658447
4030 0.00300967693328857
4040 0.00336098670959473
4060 0.00268852710723877
4070 0.00265920162200928
4080 0.00304949283599854
4110 0.00297451019287109
4120 0.00330793857574463
4150 0.00314939022064209
4170 0.00343930721282959
4190 0.00332999229431152
4230 0.00336897373199463
4240 0.00327622890472412
4250 0.00391983985900879
4270 0.00356578826904297
4280 0.00352668762207031
4290 0.00403809547424316
4300 0.00387489795684814
4320 0.00452256202697754
4330 0.00523900985717773
4340 0.00521421432495117
4360 0.00431466102600098
4380 0.00416040420532227
4390 0.00374937057495117
4410 0.00418233871459961
4420 0.00415587425231934
4430 0.0036168098449707
4490 0.00276875495910645
4500 0.00326621532440186


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_0_z_1-001.dat <==
0 0.202176213264465
10 0.177099943161011
20 0.258698582649231
30 0.396301984786987
40 0.500545024871826
50 0.585022211074829
60 0.732609748840332
70 0.844745993614197
80 0.887615442276001
90 0.901225209236145
100 0.904216289520264
110 0.911305665969849
120 0.925521850585938
140 0.960712552070618
150 0.976843118667603
160 0.985975980758667
170 0.988736152648926
180 0.988472461700439
200 0.991207599639893
210 0.991737246513367
220 0.990473031997681
240 0.990377306938171
250 0.988613486289978
270 0.980783700942993
280 0.979536533355713
290 0.977189064025879
300 0.96748423576355
310 0.930506825447083
320 0.850199222564697
330 0.754074811935425
340 0.664679050445557
350 0.594252109527588
360 0.561177253723145
370 0.58271598815918
380 0.628964185714722
390 0.654871344566345
400 0.666667222976685
410 0.66262423992157
420 0.660854816436768
430 0.646314144134521
440 0.658494114875793
450 0.670130372047424
460 0.679366588592529
470 0.684052348136902
480 0.705029726028442
490 0.713105201721191
500 0.722818493843079
510 0.740523099899292
520 0.743148565292358
530 0.750302910804749
540 0.778393983840942
550 0.812085628509521
560 0.851207971572876
570 0.905014395713806
580 0.939298868179321
590 0.952094793319702
600 0.961731672286987
610 0.970326662063599
620 0.97354257106781
630 0.975663423538208
640 0.975130200386047
650 0.975265979766846
660 0.974248766899109
670 0.972417831420898
680 0.969641208648682
690 0.971875071525574
700 0.975162148475647
710 0.976009845733643
720 0.973631501197815
740 0.974312305450439
750 0.97365403175354
760 0.971980929374695
770 0.972988843917847
780 0.975944757461548
790 0.978146314620972
810 0.979871988296509
820 0.981712818145752
830 0.981772899627686
840 0.980625867843628
850 0.978950142860413
860 0.980537414550781
870 0.980929017066956
880 0.980683088302612
890 0.979573369026184
900 0.980030536651611
910 0.979989051818848
920 0.98075270652771
930 0.979627132415771
940 0.980331420898438
950 0.981673121452332
960 0.981773853302002
970 0.980719804763794
980 0.981861591339111
990 0.983841061592102
1000 0.984697461128235
1020 0.985352516174316
1030 0.986432313919067
1040 0.986622333526611
1050 0.986054182052612
1060 0.984600067138672
1070 0.986041069030762
1080 0.987071514129639
1090 0.987141013145447
1100 0.986196756362915
1110 0.988147735595703
1120 0.988569974899292
1130 0.98802924156189
1140 0.986755132675171
1160 0.988468170166016
1170 0.988774180412292
1180 0.988251924514771
1190 0.98891544342041
1200 0.990142226219177
1210 0.990063428878784
1220 0.989100456237793
1230 0.989400148391724
1240 0.99080491065979
1250 0.991096496582031
1270 0.990412712097168
1280 0.991346836090088
1290 0.991425752639771
1310 0.990105152130127
1320 0.991373538970947
1330 0.991864442825317
1340 0.991650104522705
1350 0.990535020828247
1370 0.991408586502075
1380 0.991119861602783
1390 0.990004777908325
1410 0.991506814956665
1420 0.99155604839325
1430 0.990884780883789
1460 0.992526888847351
1480 0.991605043411255
1500 0.992138862609863
1520 0.990887999534607
1530 0.991749167442322
1540 0.992123007774353
1560 0.991126179695129
1570 0.992113351821899
1580 0.992671012878418
1590 0.992519617080688
1600 0.991613626480103
1620 0.992722988128662
1630 0.992558598518372
1640 0.991479635238647
1650 0.991634488105774
1660 0.992301344871521
1670 0.992365598678589
1680 0.991529703140259
1690 0.991855978965759
1700 0.992825508117676
1710 0.993018865585327
1720 0.992172479629517
1730 0.992073059082031
1750 0.992991209030151
1770 0.99201774597168
1790 0.993269443511963
1800 0.992879390716553
1810 0.991972327232361
1820 0.992940425872803
1830 0.993322610855103
1840 0.993106603622437
1850 0.992026329040527
1870 0.993193626403809
1880 0.993155002593994
1890 0.992140293121338
1910 0.993076086044312
1920 0.993062019348145
1930 0.991992712020874
1940 0.992066621780396
1950 0.992892265319824
1960 0.993001461029053
1970 0.992411375045776
1980 0.992289066314697
1990 0.993319272994995
2000 0.993348836898804
2020 0.992146611213684
2030 0.992815256118774
2040 0.992960214614868
2050 0.992644309997559
2060 0.991835355758667
2080 0.993314385414124
2090 0.993250370025635
2100 0.992326259613037
2120 0.99322783946991
2130 0.993086099624634
2140 0.992069005966187
2160 0.993459701538086
2170 0.993578672409058
2180 0.992831230163574
2190 0.992672085762024
2200 0.993124485015869
2210 0.993137001991272
2230 0.992339491844177
2240 0.993371725082397
2250 0.993505716323853
2260 0.993064284324646
2270 0.99205207824707
2280 0.992715835571289
2290 0.992891550064087
2300 0.992670774459839
2310 0.991912603378296
2330 0.993402719497681
2340 0.993463277816772
2350 0.992627143859863
2370 0.993783473968506
2380 0.993702292442322
2390 0.992932677268982
2420 0.994019746780396
2430 0.993268013000488
2440 0.993009567260742
2450 0.993738412857056
2460 0.993937253952026
2480 0.993189334869385
2490 0.994091391563416
2500 0.994317770004272
2510 0.99409008026123
2520 0.993440628051758
2530 0.994298934936523
2540 0.994560480117798
2550 0.994280576705933
2560 0.993304252624512
2580 0.994383573532104
2590 0.994180083274841
2600 0.993533372879028
2610 0.994320631027222
2620 0.994726657867432
2630 0.994678735733032
2640 0.994037389755249
2650 0.994011640548706
2670 0.994466423988342
2690 0.99359142780304
2700 0.994416952133179
2710 0.994577169418335
2730 0.993649482727051
2740 0.994595766067505
2750 0.994741201400757
2760 0.994332551956177
2770 0.993473649024963
2790 0.994223833084106
2800 0.994097471237183
2810 0.993546009063721
2830 0.994665622711182
2840 0.994555473327637
2850 0.993604898452759
2870 0.994337916374207
2880 0.994548201560974
2890 0.994007587432861
2900 0.994191646575928
2910 0.994822263717651
2920 0.994940042495728
2930 0.994338035583496
2940 0.994175910949707
2950 0.994845986366272
2960 0.994975328445435
2980 0.993878126144409
3000 0.994660615921021
3010 0.994477272033691
3020 0.993854284286499
3030 0.994633197784424
3040 0.994836568832397
3050 0.994651317596436
3060 0.993821263313293
3080 0.994743585586548
3090 0.994754314422607
3100 0.994120836257935
3130 0.994927525520325
3140 0.99434757232666
3150 0.994364738464355
3160 0.994922161102295
3170 0.994941473007202
3180 0.99435567855835
3190 0.994206428527832
3200 0.994901657104492
3220 0.994755506515503
3230 0.994238376617432
3250 0.994747519493103
3260 0.994633555412292
3270 0.99377977848053
3290 0.994588494300842
3300 0.994592547416687
3310 0.993787527084351
3330 0.994674444198608
3340 0.994547367095947
3350 0.993933916091919
3360 0.994174242019653
3370 0.994833469390869
3380 0.994884490966797
3400 0.994307994842529
3410 0.994860172271729
3420 0.994776964187622
3440 0.993797779083252
3450 0.994467735290527
3470 0.994479656219482
3480 0.99374520778656
3490 0.994672298431396
3510 0.994876503944397
3520 0.994134664535522
3530 0.994813561439514
3550 0.994839191436768
3560 0.993944644927979
3590 0.994486570358276
3600 0.993836879730225
3610 0.99401867389679
3620 0.994868755340576
3630 0.994952917098999
3650 0.994278907775879
3660 0.994840145111084
3670 0.99475085735321
3690 0.993828535079956
3700 0.994782686233521
3720 0.995070219039917
3730 0.994428038597107
3750 0.994958519935608
3760 0.994709372520447
3770 0.993883848190308
3790 0.994912147521973
3800 0.994853734970093
3810 0.994081735610962
3840 0.994868516921997
3850 0.994199633598328
3860 0.99431324005127
3870 0.994958639144897
3880 0.99505090713501
3900 0.994262933731079
3910 0.995045185089111
3920 0.995146512985229
3940 0.994269847869873
3950 0.994837522506714
3970 0.994621157646179
3980 0.993913412094116
4000 0.995036840438843
4010 0.99503493309021
4020 0.994379758834839
4040 0.995193004608154
4050 0.9951411485672
4060 0.994265556335449
4070 0.994447350502014
4080 0.995023250579834
4090 0.995043754577637
4100 0.994537115097046
4110 0.994530916213989
4120 0.995089530944824
4130 0.995152115821838
4150 0.994283080101013
4160 0.995020151138306
4170 0.995240449905396
4190 0.994312763214111
4200 0.994898676872253
4210 0.995100736618042
4230 0.994284629821777
4240 0.994913578033447
4250 0.995159149169922
4260 0.995012879371643
4270 0.994240760803223
4300 0.99491024017334
4310 0.994159460067749
4320 0.994399309158325
4330 0.995030641555786
4340 0.995013236999512
4350 0.994478225708008
4360 0.994361758232117
4370 0.995027780532837
4380 0.995089769363403
4400 0.994248628616333
4410 0.99501645565033
4430 0.994823336601257
4440 0.994232654571533
4450 0.995076894760132
4460 0.995450735092163
4470 0.995427489280701
4480 0.994696855545044
4500 0.995400905609131


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_0_z_2-000.dat <==
0 0.201064348220825
10 0.162032961845398
20 0.161765813827515
30 0.180004954338074
40 0.189712047576904
50 0.19820773601532
60 0.199014902114868
70 0.189252376556396
80 0.163974523544312
90 0.136690497398376
100 0.10399317741394
110 0.0810805559158325
120 0.0659222602844238
140 0.0377738475799561
150 0.0260317325592041
160 0.0197994709014893
170 0.0149828195571899
180 0.0133799314498901
190 0.0134890079498291
200 0.0153012275695801
210 0.0151364803314209
220 0.0155055522918701
240 0.0178686380386353
300 0.0101838111877441
330 0.0104720592498779
340 0.00961518287658691
360 0.00959038734436035
370 0.00995540618896484
380 0.00882148742675781
400 0.00760829448699951
410 0.0079505443572998
420 0.00670874118804932
440 0.00586891174316406
450 0.00671303272247314
460 0.00565505027770996
470 0.00505554676055908
480 0.00492632389068604
490 0.00568091869354248
500 0.00538337230682373
510 0.0105524063110352
520 0.0105574131011963
530 0.011377215385437
540 0.0116046667098999
550 0.0105955600738525
560 0.00475358963012695
580 0.00531959533691406
590 0.00426781177520752
600 0.00978553295135498
610 0.00985777378082275
620 0.0107729434967041
630 0.00990700721740723
640 0.00994253158569336
650 0.00431728363037109
660 0.00541460514068604
670 0.00453758239746094
690 0.00394690036773682
700 0.00455868244171143
720 0.00334644317626953
730 0.00331854820251465
740 0.00420749187469482
750 0.00424408912658691
760 0.00369799137115479
770 0.00365591049194336
780 0.00417304039001465
790 0.00405275821685791
800 0.00326204299926758
810 0.00304710865020752
830 0.00352883338928223
840 0.00287747383117676
860 0.00314903259277344
870 0.00362074375152588
880 0.00488817691802979
890 0.00535678863525391
900 0.00526320934295654
910 0.00576329231262207
920 0.0051954984664917
930 0.00304591655731201
940 0.00237274169921875
950 0.00290727615356445
960 0.00261533260345459
970 0.00284719467163086
980 0.00510609149932861
990 0.00568938255310059
1010 0.00548207759857178
1020 0.00501000881195068
1030 0.00294065475463867
1040 0.00280916690826416
1050 0.00224030017852783
1070 0.00209510326385498
1080 0.00244450569152832
1090 0.00213003158569336
1100 0.00416016578674316
1110 0.00418174266815186
1120 0.00463449954986572
1140 0.00409626960754395
1150 0.00201928615570068
1160 0.00246739387512207
1190 0.00203549861907959
1200 0.00243699550628662
1230 0.00195181369781494
1250 0.00239384174346924
1270 0.00231766700744629
1290 0.00290465354919434
1300 0.00257205963134766
1320 0.00294077396392822
1330 0.00352799892425537
1340 0.00326287746429443
1360 0.0036313533782959
1370 0.00437700748443604
1390 0.00421762466430664
1410 0.00490844249725342
1430 0.00405395030975342
1440 0.00393259525299072
1460 0.00422203540802002
1470 0.00417840480804443
1500 0.0050274133682251
1520 0.00438165664672852
1540 0.0046842098236084
1550 0.00407791137695312
1610 0.00321829319000244
1620 0.0038297176361084
1650 0.00380492210388184
1660 0.00429463386535645
1680 0.00341713428497314
1690 0.00323379039764404
1700 0.00363385677337646
1730 0.00346148014068604
1750 0.00405991077423096
1770 0.00371074676513672
1790 0.00415611267089844
1800 0.00348424911499023
1820 0.00338196754455566
1830 0.00392615795135498
1840 0.00335848331451416
1850 0.00696277618408203
1870 0.00940954685211182
1890 0.00895500183105469
1900 0.0053095817565918
1920 0.00370991230010986
1940 0.00340020656585693
1950 0.00383758544921875
1960 0.00381624698638916
1970 0.00333166122436523
1980 0.0076901912689209
2020 0.00801360607147217
2030 0.0035703182220459
2040 0.00390315055847168
2050 0.00310254096984863
2070 0.00301706790924072
2080 0.00363063812255859
2100 0.00347018241882324
2110 0.00358235836029053
2120 0.00410020351409912
2140 0.0034186840057373
2150 0.00326168537139893
2160 0.00355350971221924
2180 0.00321590900421143
2190 0.00363028049468994
2200 0.00701677799224854
2230 0.00682878494262695
2240 0.00657021999359131
2250 0.00355625152587891
2270 0.0031963586807251
2330 0.00351822376251221
2340 0.0030282735824585
2360 0.0029529333114624
2370 0.00343048572540283
2380 0.00291943550109863
2400 0.00272226333618164
2410 0.003165602684021
2440 0.00311696529388428
2450 0.0035250186920166
2460 0.00354361534118652
2470 0.00311005115509033
2500 0.00351500511169434
2510 0.00306987762451172
2540 0.0032275915145874
2550 0.00289487838745117
2600 0.00312018394470215
2610 0.00303208827972412
2620 0.00344383716583252
2630 0.00495398044586182
2640 0.00725626945495605
2650 0.00721180438995361
2660 0.00756168365478516
2670 0.00750434398651123
2690 0.0029062032699585
2700 0.00330793857574463
2710 0.00332522392272949
2720 0.00291764736175537
2800 0.00278496742248535
2810 0.00260329246520996
2820 0.00660932064056396
2830 0.00805521011352539
2860 0.00730407238006592
2870 0.00361275672912598
2880 0.00244534015655518
2900 0.00244581699371338
2910 0.00289523601531982
2970 0.00240564346313477
2980 0.00673758983612061
3010 0.0066835880279541
3020 0.006644606590271
3030 0.00232374668121338
3040 0.00285851955413818
3060 0.00268137454986572
3070 0.00273776054382324
3080 0.00317919254302979
3100 0.00256693363189697
3110 0.00252771377563477
3120 0.00294268131256104
3150 0.00262904167175293
3170 0.00295794010162354
3190 0.00253891944885254
3210 0.0029977560043335
3220 0.00256466865539551
3280 0.00252628326416016
3290 0.00305294990539551
3320 0.00238776206970215
3330 0.00272142887115479
3350 0.00217616558074951
3360 0.0022132396697998
3380 0.00319921970367432
3400 0.00347185134887695
3410 0.0039210319519043
3420 0.00387299060821533
3430 0.00316226482391357
3450 0.00295090675354004
3460 0.00315642356872559
3470 0.00284838676452637
3480 0.00789713859558105
3500 0.00844526290893555
3510 0.00790727138519287
3520 0.00775349140167236
3530 0.00272858142852783
3540 0.00304615497589111
3560 0.00274753570556641
3570 0.00609076023101807
3580 0.0087512731552124
3610 0.00845611095428467
3620 0.00538349151611328
3630 0.00315737724304199
3650 0.00263106822967529
3720 0.00348830223083496
3780 0.0027155876159668
3790 0.00307238101959229
3800 0.00255310535430908
3820 0.00309646129608154
3830 0.00379419326782227
3840 0.00398111343383789
3850 0.00588035583496094
3860 0.00928592681884766
3870 0.00942778587341309
3890 0.00853002071380615
3900 0.00654029846191406
3910 0.00306463241577148
3930 0.00292122364044189
3950 0.00287556648254395
3960 0.00315618515014648
3970 0.00269687175750732
4070 0.00279641151428223
4080 0.00320994853973389
4110 0.00264835357666016
4130 0.00280797481536865
4150 0.00259065628051758
4230 0.00310981273651123
4240 0.00309288501739502
4250 0.00350022315979004
4270 0.00294613838195801
4280 0.0028001070022583
4290 0.00317502021789551
4320 0.00286245346069336
4330 0.0032963752746582
4360 0.00277543067932129
4380 0.00292015075683594
4400 0.00282573699951172
4440 0.0029146671295166
4470 0.00280654430389404
4480 0.00898087024688721
4490 0.00902104377746582
4500 0.00952184200286865


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_0_z_2-001.dat <==
0 0.196483969688416
10 0.150950312614441
20 0.137994170188904
30 0.117547631263733
40 0.10387909412384
50 0.0921127796173096
60 0.0719970464706421
70 0.0557910203933716
80 0.0504032373428345
90 0.0496299266815186
100 0.0504701137542725
130 0.0598300695419312
140 0.0665485858917236
160 0.081756591796875
170 0.0873816013336182
180 0.0909492969512939
190 0.0897982120513916
210 0.0847342014312744
220 0.0891886949539185
230 0.0977725982666016
250 0.1131511926651
260 0.125832915306091
270 0.13421618938446
280 0.136740207672119
300 0.147005796432495
310 0.14816427230835
320 0.152589440345764
330 0.1611487865448
340 0.165449976921082
350 0.163757801055908
360 0.155537724494934
370 0.137471795082092
380 0.113627672195435
390 0.0927436351776123
400 0.0757718086242676
410 0.070798397064209
420 0.0684126615524292
430 0.0666487216949463
440 0.0631871223449707
450 0.060171365737915
460 0.04863440990448
470 0.0401397943496704
490 0.0289993286132812
500 0.0259426832199097
510 0.0271248817443848
520 0.0313220024108887
530 0.0359246730804443
540 0.0381765365600586
550 0.0399786233901978
560 0.0397440195083618
570 0.0355225801467896
580 0.0324602127075195
590 0.0319887399673462
600 0.0299553871154785
610 0.0261421203613281
620 0.0233093500137329
630 0.0200848579406738
650 0.016953706741333
660 0.0159324407577515
670 0.0160207748413086
680 0.0168924331665039
710 0.0147005319595337
720 0.0148187875747681
730 0.0140143632888794
740 0.0120794773101807
750 0.0112693309783936
760 0.0194811820983887
770 0.0188169479370117
780 0.0166358947753906
790 0.0156151056289673
800 0.0153541564941406
810 0.00746262073516846
820 0.00625717639923096
830 0.00580215454101562
840 0.00579261779785156
850 0.00630819797515869
860 0.00496518611907959
870 0.00440812110900879
880 0.00452041625976562
890 0.0055927038192749
920 0.00467193126678467
930 0.00587165355682373
960 0.00503087043762207
970 0.00547397136688232
1000 0.00397300720214844
1020 0.00452589988708496
1030 0.00366103649139404
1050 0.00366318225860596
1060 0.00405561923980713
1080 0.00368392467498779
1090 0.00401151180267334
1100 0.00513529777526855
1120 0.00455820560455322
1130 0.00468182563781738
1140 0.00533485412597656
1160 0.00413954257965088
1170 0.00418877601623535
1180 0.00491082668304443
1210 0.00435984134674072
1220 0.00475394725799561
1250 0.00385665893554688
1270 0.00482177734375
1280 0.00442397594451904
1300 0.00480985641479492
1310 0.00525355339050293
1320 0.00462985038757324
1340 0.00468158721923828
1350 0.00532293319702148
1370 0.0050816535949707
1380 0.00531971454620361
1390 0.00607931613922119
1420 0.00528347492218018
1440 0.00536453723907471
1460 0.00473105907440186
1480 0.00498342514038086
1490 0.00416767597198486
1500 0.00376605987548828
1510 0.00814402103424072
1520 0.00819742679595947
1530 0.00780713558197021
1550 0.00835442543029785
1560 0.00487756729125977
1590 0.00477099418640137
1600 0.00498747825622559
1620 0.00402987003326416
1630 0.00388538837432861
1640 0.0041356086730957
1670 0.00373327732086182
1690 0.00422239303588867
1710 0.00382649898529053
1730 0.00420856475830078
1750 0.00361740589141846
1770 0.00399565696716309
1790 0.00365579128265381
1800 0.00386941432952881
1810 0.00466704368591309
1840 0.00441408157348633
1850 0.00495004653930664
1870 0.00382864475250244
1880 0.00376331806182861
1890 0.00408172607421875
1920 0.00293874740600586
1930 0.00333130359649658
1970 0.00328516960144043
1980 0.00335681438446045
2000 0.00295913219451904
2020 0.003714919090271
2040 0.0034034252166748
2060 0.00372493267059326
2080 0.00298106670379639
2090 0.00312495231628418
2100 0.00368714332580566
2130 0.00382399559020996
2140 0.00431346893310547
2200 0.00340890884399414
2220 0.00370776653289795
2230 0.00390434265136719
2240 0.00351786613464355
2260 0.00375998020172119
2270 0.0041269063949585
2290 0.00343596935272217
2340 0.00307083129882812
2350 0.00356423854827881
2470 0.00276279449462891
2480 0.00329732894897461
2500 0.00300693511962891
2520 0.00339865684509277
2540 0.00285136699676514
2570 0.00339114665985107
2590 0.00340712070465088
2600 0.00380301475524902
2690 0.00383555889129639
2710 0.00321388244628906
2730 0.00346863269805908
2750 0.00281143188476562
2800 0.00301849842071533
2810 0.00365924835205078
2890 0.00320374965667725
2900 0.00334322452545166
2920 0.00306034088134766
2930 0.00353944301605225
2940 0.00363588333129883
2950 0.0031048059463501
2970 0.00315535068511963
2980 0.00328910350799561
3000 0.00277650356292725
3030 0.00259172916412354
3040 0.00596106052398682
3070 0.00629448890686035
3080 0.00615370273590088
3090 0.00266993045806885
3110 0.002890944480896
3130 0.00287747383117676
3150 0.00339663028717041
3170 0.00301253795623779
3190 0.00333952903747559
3200 0.00282895565032959
3220 0.0029064416885376
3230 0.0032045841217041
3250 0.00285947322845459
3360 0.00327968597412109
3370 0.00302600860595703
3400 0.00369143486022949
3420 0.00310099124908447
3440 0.0035550594329834
3450 0.003165602684021
3480 0.00356435775756836
3500 0.00270485877990723
3510 0.00269615650177002
3520 0.00315475463867188
3540 0.00285398960113525
3610 0.00386714935302734
3630 0.00344991683959961
3650 0.00390398502349854
3660 0.00341761112213135
3680 0.00367438793182373
3690 0.00387835502624512
3710 0.00321900844573975
3780 0.0036391019821167
3800 0.00325644016265869
3820 0.00339186191558838
3830 0.00296366214752197
3840 0.00299298763275146
3860 0.0035783052444458
3870 0.00313138961791992
3900 0.0036921501159668
3910 0.00322389602661133
3930 0.0032804012298584
3940 0.00361835956573486
3960 0.00311779975891113
3990 0.0033257007598877
4000 0.00312614440917969
4030 0.0036468505859375
4040 0.00324857234954834
4110 0.00311100482940674
4130 0.0026170015335083
4200 0.00315392017364502
4220 0.00296950340270996
4230 0.00349760055541992
4240 0.00308430194854736
4250 0.00308263301849365
4260 0.00770211219787598
4270 0.00855803489685059
4300 0.00808429718017578
4310 0.00398468971252441
4330 0.00329923629760742
4350 0.00352215766906738
4360 0.00381767749786377
4380 0.00369071960449219
4400 0.00456547737121582
4420 0.00362932682037354
4440 0.0034482479095459
4460 0.00269937515258789
4490 0.00312519073486328
4500 0.00289106369018555


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_0_z_3-000.dat <==
0 0.192843556404114
10 0.15805447101593
20 0.145810008049011
30 0.120237946510315
40 0.096142053604126
50 0.0764195919036865
60 0.0462641716003418
70 0.0208112001419067
80 0.00888335704803467
90 0.00631093978881836
120 0.00862383842468262
130 0.00807654857635498
150 0.00586807727813721
180 0.0057826042175293
190 0.00652515888214111
200 0.00833463668823242
210 0.00924825668334961
220 0.0121396780014038
240 0.0167086124420166
250 0.0164399147033691
260 0.0156625509262085
270 0.0140819549560547
290 0.0129188299179077
310 0.0134584903717041
330 0.0122736692428589
350 0.00978624820709229
370 0.0104315280914307
390 0.00848829746246338
410 0.00778281688690186
420 0.00674855709075928
430 0.00701963901519775
440 0.00881278514862061
450 0.0136568546295166
460 0.0175795555114746
470 0.0238219499588013
480 0.0325888395309448
490 0.0425311326980591
500 0.0516226291656494
510 0.0620906352996826
520 0.0688166618347168
530 0.0766204595565796
540 0.0809084177017212
550 0.0844511985778809
560 0.0904004573822021
570 0.099851131439209
580 0.106084823608398
590 0.117231130599976
600 0.12350332736969
610 0.124406695365906
630 0.11927056312561
640 0.115512490272522
650 0.11822235584259
660 0.123541951179504
670 0.130245208740234
680 0.139890909194946
690 0.147188305854797
700 0.152616024017334
710 0.157506108283997
720 0.159058690071106
730 0.156279563903809
740 0.156720876693726
750 0.154235482215881
770 0.141959309577942
780 0.133662581443787
790 0.123415946960449
800 0.117239832878113
810 0.113497376441956
820 0.110742688179016
830 0.109523296356201
840 0.104986429214478
860 0.0915817022323608
880 0.0885481834411621
900 0.0881880521774292
910 0.0878623723983765
920 0.0844887495040894
930 0.0841778516769409
940 0.0851019620895386
950 0.0888204574584961
970 0.100822925567627
980 0.102291822433472
990 0.100109219551086
1000 0.0944880247116089
1010 0.0864286422729492
1020 0.0792051553726196
1030 0.0767447948455811
1040 0.0777872800827026
1050 0.0776861906051636
1060 0.0789575576782227
1070 0.0791945457458496
1080 0.0747913122177124
1090 0.0673520565032959
1100 0.0644139051437378
1130 0.0513137578964233
1140 0.0473241806030273
1150 0.0400960445404053
1160 0.0354460477828979
1170 0.0287965536117554
1180 0.0249136686325073
1190 0.0220587253570557
1200 0.0201432704925537
1210 0.0164903402328491
1220 0.0142194032669067
1230 0.0129435062408447
1240 0.0124876499176025
1250 0.0114848613739014
1260 0.00989007949829102
1290 0.00686824321746826
1300 0.00518131256103516
1320 0.00445652008056641
1330 0.00457072257995605
1340 0.00364673137664795
1360 0.00294101238250732
1370 0.00339674949645996
1390 0.0028005838394165
1400 0.00287985801696777
1410 0.00367116928100586
1440 0.00291180610656738
1450 0.00341594219207764
1480 0.00309586524963379
1500 0.00360190868377686
1520 0.00304043292999268
1530 0.00319015979766846
1540 0.00383627414703369
1550 0.00331461429595947
1570 0.00323295593261719
1580 0.0037233829498291
1590 0.00297784805297852
1610 0.00299417972564697
1620 0.00373876094818115
1650 0.00289678573608398
1660 0.00346100330352783
1680 0.00254571437835693
1740 0.00296556949615479
1750 0.00329363346099854
1760 0.0028454065322876
1840 0.00276339054107666
1850 0.0049368143081665
1870 0.00608253479003906
1890 0.00558698177337646
1900 0.00333201885223389
1920 0.00276017189025879
1940 0.00254976749420166
1960 0.0027848482131958
1970 0.00243067741394043
1980 0.00544512271881104
2010 0.00566470623016357
2020 0.00574922561645508
2030 0.00292861461639404
2040 0.00342369079589844
2050 0.00288522243499756
2070 0.00280845165252686
2080 0.00322377681732178
2090 0.00264072418212891
2110 0.00259780883789062
2120 0.0032118558883667
2140 0.00281667709350586
2150 0.00288164615631104
2160 0.0036853551864624
2190 0.00403153896331787
2200 0.00667321681976318
2210 0.00677299499511719
2220 0.00647914409637451
2240 0.00649392604827881
2250 0.0044482946395874
2260 0.00383305549621582
2280 0.00355303287506104
2290 0.00387132167816162
2310 0.00311005115509033
2320 0.00287520885467529
2330 0.00329828262329102
2340 0.00286281108856201
2350 0.00290846824645996
2360 0.00345587730407715
2370 0.00479626655578613
2380 0.004813551902771
2410 0.00681722164154053
2460 0.0060427188873291
2470 0.00516057014465332
2490 0.00511336326599121
2500 0.00567793846130371
2510 0.00552940368652344
2520 0.00623345375061035
2530 0.00644898414611816
2540 0.00709390640258789
2550 0.00702893733978271
2570 0.00533735752105713
2580 0.00536596775054932
2600 0.00361669063568115
2620 0.00414323806762695
2630 0.00466501712799072
2640 0.00664627552032471
2660 0.00983226299285889
2670 0.00990140438079834
2680 0.0085604190826416
2690 0.00612616539001465
2720 0.00290298461914062
2750 0.00343561172485352
2760 0.00278997421264648
2780 0.00280940532684326
2790 0.00334644317626953
2800 0.0028078556060791
2810 0.00270771980285645
2820 0.00487315654754639
2830 0.00635933876037598
2850 0.00584590435028076
2860 0.00594556331634521
2880 0.0032646656036377
2900 0.00305855274200439
2910 0.00375103950500488
2960 0.00358211994171143
2970 0.00301885604858398
2980 0.00723409652709961
3000 0.00780081748962402
3010 0.00720131397247314
3020 0.00716137886047363
3030 0.00297856330871582
3040 0.00345540046691895
3060 0.00306332111358643
3110 0.00274944305419922
3120 0.00306940078735352
3150 0.00263500213623047
3170 0.00307357311248779
3190 0.0028374195098877
3210 0.00302135944366455
3230 0.00256645679473877
3290 0.00352442264556885
3310 0.00298595428466797
3320 0.00281894207000732
3330 0.00321662425994873
3350 0.00233948230743408
3360 0.00281238555908203
3370 0.00413894653320312
3410 0.00362896919250488
3430 0.00250053405761719
3450 0.00264310836791992
3460 0.00304186344146729
3470 0.00256001949310303
3480 0.00602221488952637
3500 0.00672411918640137
3510 0.00612747669219971
3520 0.00610244274139404
3530 0.00280916690826416
3540 0.00321614742279053
3560 0.00281822681427002
3580 0.00762486457824707
3610 0.00732624530792236
3630 0.00307965278625488
3640 0.00256967544555664
3700 0.00250923633575439
3710 0.00279355049133301
3720 0.00237190723419189
3740 0.0024954080581665
3750 0.00301337242126465
3770 0.00269007682800293
3780 0.00263559818267822
3790 0.00312125682830811
3810 0.00249576568603516
3820 0.00237667560577393
3830 0.00278604030609131
3840 0.00242376327514648
3850 0.00335144996643066
3860 0.00716328620910645
3870 0.00765013694763184
3890 0.00745725631713867
3900 0.00640332698822021
3910 0.00274145603179932
3920 0.00273227691650391
3930 0.00231659412384033
4020 0.00212383270263672
4030 0.00211560726165771
4040 0.00261688232421875
4070 0.00230729579925537
4080 0.00275945663452148
4110 0.00234806537628174
4120 0.00271856784820557
4200 0.00256288051605225
4210 0.00295138359069824
4220 0.00250160694122314
4300 0.002524733543396
4320 0.00230860710144043
4330 0.00266945362091064
4450 0.00191891193389893
4460 0.00222241878509521
4470 0.00201523303985596
4480 0.00512933731079102
4500 0.00562751293182373


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_0_z_3-001.dat <==
0 0.200813412666321
10 0.156025290489197
20 0.127727389335632
30 0.104258298873901
40 0.0900914669036865
50 0.0783078670501709
60 0.0566520690917969
70 0.0503628253936768
80 0.0618451833724976
90 0.0806008577346802
100 0.0959188938140869
110 0.110345125198364
120 0.123551249504089
130 0.132148623466492
140 0.141888976097107
150 0.166808366775513
160 0.203017950057983
170 0.243414998054504
180 0.292165994644165
190 0.337908864021301
200 0.363612651824951
210 0.366013765335083
220 0.343865036964417
230 0.300052881240845
240 0.252559304237366
250 0.213104367256165
260 0.186555624008179
270 0.18310284614563
280 0.18683123588562
290 0.180095791816711
300 0.170148611068726
310 0.152826309204102
320 0.130955696105957
330 0.112310290336609
340 0.103403449058533
350 0.100508213043213
360 0.10167920589447
370 0.0979106426239014
380 0.0895166397094727
390 0.0816221237182617
400 0.0697723627090454
410 0.0597200393676758
420 0.053136944770813
430 0.0495022535324097
440 0.0471229553222656
460 0.0471862554550171
480 0.0482697486877441
490 0.0492688417434692
500 0.047310471534729
510 0.0449196100234985
520 0.0432032346725464
530 0.040043830871582
540 0.0343106985092163
550 0.0314406156539917
560 0.0300946235656738
580 0.0226439237594604
590 0.019884467124939
610 0.0165573358535767
620 0.0157929658889771
630 0.0156180858612061
640 0.0173265933990479
650 0.017237663269043
660 0.0157328844070435
670 0.0148886442184448
680 0.0150939226150513
690 0.0137271881103516
700 0.0129152536392212
720 0.0130050182342529
730 0.0126372575759888
740 0.0113524198532104
750 0.0106472969055176
770 0.0107871294021606
790 0.00905001163482666
820 0.00705361366271973
840 0.00759434700012207
850 0.00814616680145264
880 0.00559794902801514
890 0.00578415393829346
900 0.00509512424468994
920 0.00490963459014893
950 0.00660812854766846
960 0.00692510604858398
970 0.00785231590270996
980 0.00836360454559326
990 0.0073624849319458
1000 0.00681233406066895
1010 0.00675475597381592
1020 0.00716447830200195
1030 0.00680196285247803
1050 0.00746893882751465
1060 0.00803601741790771
1090 0.00606787204742432
1130 0.00737738609313965
1140 0.00819492340087891
1160 0.00673234462738037
1170 0.00602936744689941
1190 0.00633585453033447
1200 0.00612401962280273
1230 0.00734031200408936
1240 0.0067603588104248
1320 0.00744521617889404
1330 0.0067288875579834
1350 0.00627672672271729
1370 0.00414609909057617
1380 0.00372850894927979
1390 0.00428128242492676
1420 0.00417113304138184
1430 0.00465774536132812
1460 0.00429177284240723
1470 0.00492918491363525
1480 0.00512540340423584
1500 0.00496971607208252
1510 0.00549256801605225
1530 0.00487017631530762
1550 0.00442993640899658
1570 0.00386285781860352
1590 0.00330591201782227
1600 0.00364351272583008
1620 0.00326502323150635
1630 0.00336408615112305
1640 0.00387859344482422
1670 0.00301408767700195
1680 0.00329375267028809
1710 0.00283575057983398
1730 0.00290822982788086
1750 0.00269103050231934
1770 0.00330865383148193
1790 0.00349700450897217
1820 0.00405275821685791
1840 0.00388467311859131
1850 0.00403928756713867
1880 0.00302839279174805
1900 0.00300335884094238
1920 0.00273251533508301
1930 0.00311756134033203
1970 0.00331377983093262
1990 0.00317251682281494
2010 0.00314021110534668
2030 0.00294733047485352
2050 0.00305056571960449
2060 0.00335454940795898
2080 0.00291574001312256
2090 0.00292479991912842
2100 0.00338995456695557
2130 0.00307750701904297
2140 0.00345349311828613
2170 0.00276386737823486
2190 0.00297319889068604
2210 0.00273621082305908
2230 0.00296866893768311
2250 0.00258779525756836
2280 0.00289571285247803
2300 0.00272810459136963
2310 0.00298583507537842
2330 0.00243973731994629
2360 0.00268805027008057
2380 0.00235891342163086
2400 0.0025331974029541
2420 0.00247883796691895
2440 0.00299501419067383
2460 0.0026775598526001
2480 0.00309133529663086
2490 0.00269186496734619
2510 0.0030364990234375
2520 0.0034717321395874
2540 0.00298392772674561
2590 0.00296127796173096
2600 0.00330781936645508
2670 0.00207912921905518
2690 0.00244176387786865
2710 0.00219082832336426
2740 0.00239312648773193
2760 0.00242984294891357
2770 0.00265908241271973
2800 0.00246703624725342
2810 0.00279378890991211
2840 0.00234687328338623
2850 0.00276124477386475
2880 0.00248837471008301
2900 0.00278961658477783
2920 0.00242197513580322
2940 0.00277078151702881
2960 0.00240123271942139
2990 0.0027238130569458
3000 0.00258123874664307
3020 0.00312685966491699
3040 0.00272858142852783
3070 0.00295305252075195
3090 0.00268876552581787
3100 0.00292778015136719
3140 0.00267720222473145
3340 0.0024259090423584
3360 0.00279867649078369
3380 0.00259363651275635
3400 0.00287365913391113
3420 0.00233328342437744
3440 0.00285279750823975
3460 0.00246477127075195
3510 0.00256681442260742
3520 0.00309121608734131
3540 0.00276517868041992
3570 0.00310111045837402
3590 0.00274693965911865
3610 0.00296568870544434
3630 0.00268614292144775
3650 0.00313758850097656
3670 0.00271034240722656
3690 0.00280821323394775
3700 0.00236845016479492
3720 0.00245273113250732
3730 0.00273430347442627
3760 0.00260424613952637
3770 0.00283825397491455
3800 0.00247812271118164
3810 0.00281381607055664
3850 0.00257325172424316
3900 0.00308942794799805
3920 0.00261604785919189
3950 0.00263810157775879
3970 0.00262248516082764
3980 0.00279128551483154
4000 0.00225532054901123
4040 0.00235402584075928
4140 0.00241351127624512
4150 0.00286233425140381
4170 0.00257623195648193
4320 0.00292003154754639
4340 0.00253963470458984
4360 0.00277400016784668
4380 0.00245201587677002
4400 0.00293445587158203
4420 0.00246882438659668
4480 0.0028454065322876
4500 0.00216102600097656


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_0_z_4-000.dat <==
0 0.192573666572571
10 0.158151268959045
20 0.155462026596069
30 0.161751627922058
40 0.200689196586609
50 0.270441889762878
60 0.375296235084534
70 0.484984397888184
80 0.590731263160706
90 0.687000036239624
100 0.748380422592163
110 0.780414342880249
120 0.808709025382996
130 0.837613463401794
140 0.836270689964294
150 0.816881418228149
160 0.796682357788086
170 0.767745018005371
180 0.720127463340759
190 0.672036170959473
200 0.612840175628662
220 0.517968893051147
230 0.482011198997498
240 0.465334177017212
250 0.466375112533569
260 0.449363470077515
270 0.436035990715027
280 0.436832547187805
290 0.428848505020142
300 0.412014007568359
310 0.403369545936584
320 0.400850772857666
330 0.384208559989929
340 0.356357097625732
350 0.337278962135315
360 0.316965341567993
370 0.291788101196289
380 0.269199132919312
390 0.25067925453186
400 0.234428524971008
410 0.216704130172729
420 0.190331220626831
430 0.161044836044312
440 0.137879014015198
450 0.111687779426575
460 0.0913698673248291
470 0.080500602722168
490 0.0704923868179321
500 0.0661582946777344
510 0.0594152212142944
520 0.0540045499801636
530 0.0505123138427734
540 0.0486234426498413
550 0.0445250272750854
560 0.0428143739700317
570 0.0418564081192017
580 0.0379281044006348
590 0.0327767133712769
600 0.0309383869171143
610 0.0273867845535278
640 0.0218046903610229
650 0.0202393531799316
660 0.0201029777526855
670 0.0179691314697266
680 0.0165607929229736
690 0.0158973932266235
700 0.016122579574585
710 0.0148607492446899
720 0.0130656957626343
730 0.0118858814239502
740 0.0115013122558594
760 0.00914835929870605
770 0.00936639308929443
790 0.0102437734603882
800 0.00920915603637695
810 0.00889766216278076
820 0.00917017459869385
830 0.0101490020751953
840 0.00985801219940186
860 0.0106714963912964
870 0.0124144554138184
890 0.0115680694580078
900 0.011480450630188
910 0.0123176574707031
920 0.0101903676986694
930 0.00894975662231445
940 0.00822007656097412
950 0.0083920955657959
960 0.00702822208404541
970 0.00658226013183594
990 0.00747108459472656
1030 0.00578522682189941
1060 0.00590622425079346
1070 0.00652074813842773
1080 0.00760161876678467
1090 0.00737309455871582
1120 0.00779592990875244
1130 0.00706815719604492
1150 0.00707077980041504
1160 0.00766432285308838
1190 0.00566709041595459
1220 0.00482964515686035
1250 0.00549757480621338
1310 0.0039743185043335
1320 0.00391483306884766
1330 0.00436866283416748
1350 0.00442922115325928
1360 0.00447845458984375
1370 0.00523686408996582
1400 0.00488531589508057
1410 0.00536751747131348
1430 0.00478041172027588
1440 0.00472736358642578
1450 0.00515210628509521
1490 0.00365495681762695
1510 0.0032658576965332
1540 0.00374436378479004
1560 0.00333201885223389
1570 0.00334429740905762
1580 0.00403320789337158
1590 0.00371909141540527
1610 0.0039677619934082
1620 0.00475776195526123
1630 0.0043717622756958
1650 0.00447583198547363
1660 0.00496494770050049
1680 0.00449681282043457
1690 0.00455987453460693
1700 0.00517427921295166
1740 0.00459003448486328
1780 0.00398266315460205
1790 0.00428760051727295
1800 0.00399017333984375
1840 0.00409948825836182
1860 0.00402355194091797
1870 0.00442981719970703
1900 0.00365269184112549
1910 0.0040285587310791
1940 0.00390839576721191
1950 0.00441908836364746
1960 0.00441312789916992
1970 0.00394916534423828
1990 0.0047309398651123
2000 0.00485360622406006
2010 0.00431239604949951
2020 0.00436687469482422
2030 0.00386834144592285
2040 0.00433444976806641
2050 0.00403356552124023
2080 0.00540494918823242
2100 0.00458550453186035
2110 0.00421380996704102
2120 0.00443899631500244
2140 0.00372147560119629
2170 0.00376605987548828
2190 0.00339150428771973
2210 0.00413680076599121
2230 0.00390708446502686
2250 0.00401759147644043
2260 0.00340366363525391
2280 0.00331020355224609
2290 0.00359249114990234
2300 0.00312590599060059
2320 0.00302529335021973
2330 0.00348508358001709
2350 0.00296700000762939
2360 0.00296425819396973
2370 0.00355386734008789
2400 0.00324702262878418
2410 0.00388586521148682
2440 0.00392055511474609
2450 0.00429725646972656
2470 0.0038001537322998
2530 0.00332343578338623
2540 0.00384175777435303
2550 0.00339281558990479
2570 0.00344789028167725
2580 0.00381946563720703
2600 0.00305604934692383
2610 0.00299656391143799
2630 0.0038301944732666
2660 0.00466060638427734
2670 0.00442385673522949
2690 0.00318694114685059
2710 0.00329220294952393
2730 0.00289404392242432
2790 0.00307440757751465
2800 0.00261759757995605
2820 0.00279772281646729
2830 0.00332093238830566
2860 0.00303268432617188
2880 0.00291967391967773
2900 0.00257742404937744
2920 0.00293552875518799
2940 0.00266182422637939
3000 0.00366675853729248
3030 0.00259590148925781
3040 0.00294673442840576
3060 0.00240135192871094
3070 0.00244033336639404
3080 0.00290513038635254
3100 0.00267410278320312
3130 0.00276684761047363
3150 0.00252842903137207
3170 0.00293135643005371
3180 0.00263297557830811
3210 0.00291872024536133
3220 0.00260007381439209
3270 0.00269210338592529
3280 0.0026010274887085
3290 0.00294744968414307
3300 0.00241482257843018
3320 0.00244271755218506
3330 0.00311946868896484
3360 0.0030815601348877
3370 0.00349247455596924
3450 0.00310182571411133
3460 0.00323808193206787
3470 0.00290787220001221
3480 0.00339746475219727
3510 0.00326812267303467
3520 0.00315272808074951
3530 0.002646803855896
3540 0.00314748287200928
3560 0.00271546840667725
3590 0.00322306156158447
3610 0.00328183174133301
3620 0.00345802307128906
3650 0.00304293632507324
3690 0.00270354747772217
3740 0.00282156467437744
3750 0.00330555438995361
3770 0.00281178951263428
3820 0.00237143039703369
3830 0.00287735462188721
3850 0.00266647338867188
3870 0.00319409370422363
3910 0.00287330150604248
3940 0.00268912315368652
3990 0.00280964374542236
4000 0.00340926647186279
4010 0.00284445285797119
4110 0.00288844108581543
4130 0.00297057628631592
4140 0.00261092185974121
4170 0.00282597541809082
4180 0.00240755081176758
4260 0.00270283222198486
4280 0.00268793106079102
4290 0.00309455394744873
4310 0.00276637077331543
4380 0.00342261791229248
4400 0.00296950340270996
4450 0.00304877758026123
4460 0.00371015071868896
4470 0.00337815284729004
4480 0.00369381904602051
4490 0.00362038612365723
4500 0.00404059886932373


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_0_z_4-001.dat <==
0 0.20323657989502
10 0.158339262008667
20 0.1545490026474
30 0.131503105163574
40 0.113371610641479
50 0.102940678596497
60 0.0939149856567383
70 0.0928244590759277
80 0.115514636039734
90 0.141172051429749
100 0.159199595451355
110 0.164045810699463
120 0.156654834747314
130 0.136797070503235
140 0.119163751602173
150 0.102630615234375
160 0.0872862339019775
170 0.0743718147277832
180 0.0618784427642822
190 0.0485994815826416
200 0.0380029678344727
210 0.0311369895935059
220 0.0299288034439087
230 0.029827356338501
240 0.0291130542755127
250 0.0316768884658813
260 0.0397392511367798
270 0.0438354015350342
280 0.0449976921081543
290 0.0505459308624268
300 0.0535373687744141
310 0.052676796913147
320 0.0577701330184937
330 0.0680420398712158
340 0.0766735076904297
350 0.0832633972167969
360 0.0845791101455688
370 0.0774049758911133
380 0.0706675052642822
400 0.0560513734817505
410 0.0560250282287598
420 0.0597249269485474
430 0.0610462427139282
440 0.0583133697509766
450 0.0575610399246216
460 0.0548775196075439
470 0.0544921159744263
480 0.0528566837310791
500 0.055639386177063
510 0.0544300079345703
520 0.0519299507141113
530 0.0509933233261108
540 0.0496069192886353
560 0.0477361679077148
570 0.0438385009765625
580 0.040412425994873
590 0.0373990535736084
600 0.0338702201843262
610 0.0308260917663574
620 0.0301563739776611
630 0.0310852527618408
640 0.0335079431533813
660 0.0395687818527222
670 0.0436941385269165
680 0.0471115112304688
690 0.0499327182769775
700 0.0534917116165161
720 0.0663416385650635
730 0.0706706047058105
740 0.0759317874908447
750 0.0823979377746582
760 0.0902602672576904
770 0.0942955017089844
780 0.100122213363647
800 0.116457939147949
810 0.122100353240967
820 0.129265785217285
840 0.150004148483276
850 0.155560374259949
860 0.156654477119446
880 0.168519496917725
890 0.172961354255676
900 0.186982154846191
910 0.203561305999756
920 0.213449478149414
930 0.217720031738281
940 0.225261569023132
950 0.233636856079102
960 0.246444225311279
970 0.260236144065857
980 0.257787942886353
990 0.243011355400085
1000 0.223567605018616
1010 0.196089744567871
1020 0.167317986488342
1030 0.156501054763794
1040 0.151735305786133
1050 0.144454598426819
1060 0.13920533657074
1070 0.131553173065186
1080 0.119547843933105
1090 0.104413390159607
1100 0.0907012224197388
1110 0.0759137868881226
1120 0.0630893707275391
1130 0.0544517040252686
1140 0.0514241456985474
1150 0.0467326641082764
1160 0.0444900989532471
1180 0.0434577465057373
1190 0.038469672203064
1200 0.0314583778381348
1210 0.0248534679412842
1230 0.0145468711853027
1240 0.0103704929351807
1250 0.00851798057556152
1260 0.00767898559570312
1270 0.00748252868652344
1280 0.00652265548706055
1300 0.00657284259796143
1310 0.00699996948242188
1320 0.00582313537597656
1330 0.00512158870697021
1340 0.00486576557159424
1350 0.00532960891723633
1370 0.00425052642822266
1380 0.00445830821990967
1390 0.00540053844451904
1420 0.00509655475616455
1430 0.00582003593444824
1440 0.00595748424530029
1450 0.00508201122283936
1480 0.00537753105163574
1490 0.00450217723846436
1500 0.00466251373291016
1510 0.0109909772872925
1520 0.011726975440979
1540 0.0109298229217529
1550 0.0109055042266846
1560 0.00542163848876953
1570 0.00470709800720215
1580 0.00440692901611328
1590 0.00477421283721924
1600 0.00564038753509521
1620 0.00484466552734375
1660 0.00482404232025146
1670 0.00534379482269287
1680 0.00639510154724121
1690 0.00635612010955811
1710 0.00522243976593018
1730 0.00500845909118652
1740 0.00442981719970703
1750 0.00423824787139893
1770 0.00444066524505615
1780 0.00374495983123779
1800 0.00378501415252686
1810 0.00424003601074219
1840 0.00357842445373535
1850 0.00422418117523193
1870 0.00398719310760498
1880 0.00433182716369629
1890 0.00516974925994873
1920 0.00406503677368164
1930 0.00427579879760742
1960 0.00335168838500977
1980 0.00389909744262695
1990 0.00359475612640381
2050 0.00392091274261475
2060 0.00482213497161865
2090 0.00438082218170166
2100 0.00471270084381104
2110 0.00415551662445068
2120 0.00403165817260742
2130 0.00430166721343994
2140 0.00499975681304932
2150 0.00505006313323975
2160 0.00459671020507812
2170 0.00453329086303711
2190 0.00512313842773438
2200 0.00439310073852539
2210 0.00420713424682617
2220 0.00454246997833252
2230 0.0053098201751709
2240 0.0048452615737915
2260 0.00537192821502686
2270 0.00593411922454834
2280 0.00517165660858154
2300 0.00534653663635254
2320 0.00716984272003174
2380 0.0116208791732788
2400 0.0148786306381226
2420 0.0153902769088745
2430 0.0146421194076538
2440 0.0125482082366943
2460 0.00780844688415527
2470 0.0058215856552124
2480 0.0047532320022583
2500 0.00414884090423584
2550 0.00662398338317871
2560 0.00733053684234619
2590 0.0063786506652832
2600 0.00628447532653809
2630 0.00447118282318115
2640 0.0046161413192749
2660 0.00394260883331299
2690 0.0042266845703125
2720 0.00367271900177002
2730 0.00395357608795166
2750 0.00351738929748535
2770 0.00391340255737305
2790 0.00333571434020996
2840 0.00342726707458496
2870 0.00411486625671387
2880 0.0041658878326416
2890 0.00468361377716064
2900 0.00475740432739258
2910 0.00410425662994385
2970 0.00259876251220703
2980 0.00323045253753662
3000 0.00286519527435303
3020 0.00335681438446045
3030 0.00270688533782959
3040 0.00523591041564941
3060 0.00693297386169434
3080 0.00710391998291016
3090 0.00456821918487549
3130 0.00342690944671631
3150 0.0038834810256958
3160 0.00347912311553955
3190 0.00382614135742188
3210 0.00321674346923828
3240 0.0026623010635376
3260 0.002494215965271
3270 0.00305116176605225
3300 0.00292527675628662
3310 0.00328266620635986
3340 0.0026475191116333
3360 0.00316357612609863
3370 0.00273752212524414
3390 0.00328755378723145
3400 0.00362813472747803
3420 0.00314867496490479
3440 0.00341427326202393
3450 0.00289011001586914
3470 0.00293385982513428
3480 0.00328171253204346
3500 0.00284659862518311
3510 0.00288128852844238
3520 0.00350630283355713
3550 0.00269269943237305
3560 0.00330615043640137
3580 0.00274980068206787
3590 0.00285089015960693
3600 0.00334501266479492
3650 0.00371277332305908
3660 0.00309109687805176
3680 0.00329959392547607
3690 0.00356113910675049
3710 0.00330936908721924
3730 0.0039137601852417
3740 0.0034409761428833
3760 0.00363612174987793
3770 0.00413787364959717
3800 0.00316619873046875
3820 0.00324332714080811
3840 0.00323009490966797
3860 0.00448203086853027
3880 0.00433087348937988
3900 0.00492691993713379
3910 0.00429153442382812
3930 0.00420582294464111
3940 0.00459921360015869
3950 0.00392377376556396
3970 0.0042879581451416
3980 0.00501322746276855
4000 0.00490117073059082
4010 0.00483441352844238
4020 0.00535428524017334
4040 0.00413334369659424
4050 0.00391161441802979
4060 0.00426065921783447
4090 0.00348579883575439
4110 0.00331270694732666
4120 0.00285828113555908
4140 0.00311851501464844
4150 0.00363290309906006
4170 0.00331604480743408
4200 0.00304305553436279
4220 0.00280916690826416
4230 0.00320541858673096
4250 0.00278723239898682
4260 0.00529372692108154
4270 0.00609040260314941
4300 0.00546932220458984
4310 0.00338101387023926
4340 0.00309062004089355
4360 0.00358414649963379
4370 0.00302791595458984
4430 0.00351607799530029
4440 0.00395095348358154
4470 0.0032501220703125
4480 0.00347590446472168
4500 0.002829909324646


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_0_z_5-000.dat <==
0 0.188642740249634
10 0.152877926826477
20 0.143733382225037
30 0.116094946861267
40 0.0916359424591064
50 0.0724424123764038
60 0.043242335319519
70 0.017047643661499
80 0.00618720054626465
90 0.00340378284454346
100 0.00272905826568604
150 0.00209569931030273
170 0.00235545635223389
190 0.00258541107177734
200 0.0031203031539917
230 0.00336325168609619
240 0.00415420532226562
250 0.00456142425537109
260 0.00453388690948486
290 0.00603401660919189
300 0.00589156150817871
320 0.00625026226043701
340 0.00505232810974121
360 0.00414252281188965
400 0.00277042388916016
420 0.00240647792816162
490 0.00126159191131592
550 0.00074613094329834
610 0.000777721405029297
640 0.00072181224822998
690 0.000697731971740723
710 0.000767827033996582
780 0.000718474388122559
1040 0.000838875770568848
1090 0.000689387321472168
2000 0.000719189643859863
2030 0.000649809837341309
2080 0.000789165496826172
2110 0.000604867935180664
2160 0.000804543495178223
4130 0.000687360763549805
4160 0.000681400299072266
4190 0.000808358192443848
4450 0.000684261322021484
4480 0.000841140747070312
4500 0.00101876258850098


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_0_z_5-001.dat <==
0 0.20025634765625
10 0.155005216598511
20 0.131183385848999
30 0.105372667312622
40 0.0874922275543213
50 0.0710132122039795
60 0.0430153608322144
70 0.0232869386672974
80 0.0137984752655029
90 0.00838959217071533
100 0.00651729106903076
110 0.00569343566894531
120 0.00545763969421387
140 0.00585877895355225
160 0.00451028347015381
170 0.00384938716888428
180 0.00372743606567383
200 0.00272881984710693
210 0.00269794464111328
220 0.0030674934387207
260 0.0025559663772583
290 0.0014575719833374
340 0.00154924392700195
370 0.00107920169830322
420 0.000796198844909668
440 0.000844717025756836
500 0.000769138336181641
530 0.000720381736755371
590 0.000669240951538086
610 0.000741839408874512
670 0.000760197639465332
690 0.000781059265136719
730 0.000700116157531738
790 0.000644922256469727
830 0.000640392303466797
980 0.00082850456237793
1040 0.000663161277770996
1110 0.000681161880493164
1380 0.000868558883666992
1400 0.000931382179260254
1430 0.000912785530090332
1470 0.000845670700073242
1650 0.000749707221984863
1700 0.000766754150390625
2560 0.000824570655822754
2620 0.00081789493560791
2770 0.000881433486938477
2800 0.000723361968994141
2850 0.000799059867858887
3240 0.000697135925292969
3300 0.000780940055847168
3330 0.00082242488861084
3800 0.000697851181030273
3820 0.000790238380432129
3880 0.000656843185424805
3940 0.000881433486938477
3970 0.000727176666259766
4030 0.000743269920349121
4090 0.000732183456420898
4130 0.000751376152038574
4280 0.000864744186401367
4340 0.000766396522521973
4390 0.000890135765075684
4440 0.00082552433013916
4480 0.000787734985351562
4500 0.00070500373840332


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_1_z_0-000.dat <==
0 0.224555492401123
10 0.284374594688416
20 0.280511736869812
30 0.230992078781128
40 0.182138442993164
50 0.147938966751099
60 0.0923726558685303
70 0.0401818752288818
80 0.0174484252929688
90 0.0127058029174805
130 0.00557613372802734
150 0.00397014617919922
160 0.00381910800933838
170 0.00297129154205322
230 0.00245070457458496
240 0.00281226634979248
260 0.00282073020935059
290 0.00367903709411621
300 0.00370931625366211
330 0.00494158267974854
340 0.00499892234802246
360 0.00682747364044189
370 0.00789797306060791
400 0.00843691825866699
410 0.00759732723236084
420 0.00633895397186279
450 0.00463473796844482
480 0.00316488742828369
490 0.00314927101135254
510 0.00245392322540283
520 0.00238025188446045
540 0.00265955924987793
610 0.00142061710357666
630 0.0014798641204834
710 0.00155532360076904
770 0.000980973243713379
800 0.000916123390197754
850 0.0010225772857666
880 0.000926852226257324
920 0.000694155693054199
1110 0.000824570655822754
1140 0.000820159912109375
1190 0.00074160099029541
1210 0.00090789794921875
1400 0.000648856163024902
1420 0.000723481178283691
1490 0.000847458839416504
1540 0.000790238380432129
1570 0.000692605972290039
1600 0.000693559646606445
1890 0.000809669494628906
2030 0.000821471214294434
2060 0.000887155532836914
2180 0.000833511352539062
2280 0.000618577003479004
2330 0.000800132751464844
2390 0.000775456428527832
2550 0.000720977783203125
3110 0.000697731971740723
3130 0.000850081443786621
3200 0.000722527503967285
3300 0.000676512718200684
3960 0.000804901123046875
3990 0.000715851783752441
4020 0.000697016716003418
4500 0.000709414482116699


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_1_z_0-001.dat <==
0 0.273454070091248
10 0.314570903778076
20 0.315758228302002
30 0.306833267211914
40 0.31068742275238
50 0.317990064620972
60 0.322031378746033
70 0.335727453231812
80 0.377877473831177
90 0.414851784706116
100 0.433301687240601
110 0.433902740478516
120 0.416044592857361
130 0.375512361526489
140 0.328680396080017
150 0.2900071144104
160 0.283576726913452
170 0.298276782035828
180 0.311471462249756
190 0.332125306129456
200 0.37309205532074
210 0.406190395355225
220 0.424972534179688
230 0.428521752357483
240 0.433007001876831
260 0.433915972709656
270 0.435611486434937
280 0.461854815483093
290 0.49278461933136
300 0.508237957954407
320 0.532927989959717
330 0.534970045089722
340 0.541618585586548
350 0.551692008972168
360 0.566399335861206
370 0.587672472000122
380 0.616422176361084
390 0.630424499511719
400 0.643451690673828
410 0.651607394218445
420 0.648730278015137
430 0.641664266586304
440 0.640998721122742
460 0.663313627243042
470 0.680264949798584
480 0.696561574935913
490 0.711449503898621
500 0.708314895629883
510 0.695142984390259
520 0.690572738647461
530 0.693844795227051
540 0.68887197971344
550 0.69300651550293
560 0.702602028846741
570 0.703073740005493
580 0.686167120933533
590 0.66271698474884
600 0.640769004821777
610 0.61672043800354
620 0.579637289047241
630 0.548317909240723
640 0.529659271240234
650 0.506770610809326
660 0.469550728797913
670 0.43409788608551
680 0.392278432846069
690 0.341495513916016
700 0.292939305305481
710 0.270411729812622
720 0.248347759246826
730 0.22763204574585
740 0.211905241012573
750 0.192340731620789
760 0.163845062255859
770 0.142754077911377
780 0.129605174064636
790 0.112990140914917
800 0.0999259948730469
810 0.0905115604400635
820 0.0822135210037231
830 0.0706123113632202
840 0.0622265338897705
850 0.0511236190795898
860 0.0366957187652588
870 0.0238103866577148
880 0.0149763822555542
890 0.0091850757598877
900 0.00626552104949951
910 0.00478470325469971
920 0.00374984741210938
950 0.00200891494750977
1010 0.00149822235107422
1030 0.00135695934295654
1090 0.00123322010040283
1100 0.00147378444671631
1130 0.00134766101837158
1140 0.00165736675262451
1160 0.00130128860473633
1220 0.00117051601409912
1260 0.000915169715881348
1290 0.000936746597290039
1450 0.000753879547119141
1590 0.000671863555908203
1610 0.000794410705566406
1700 0.000660896301269531
1900 0.000755429267883301
1920 0.000672578811645508
1960 0.000717878341674805
2060 0.000802516937255859
2090 0.000649929046630859
2110 0.000724315643310547
2180 0.000738382339477539
2270 0.000702261924743652
2340 0.000606060028076172
2370 0.000606417655944824
2520 0.00072026252746582
2550 0.000569462776184082
2600 0.000716805458068848
2660 0.000661492347717285
2780 0.000646114349365234
2840 0.000662326812744141
2860 0.000746965408325195
2920 0.000599503517150879
2980 0.000860452651977539
3010 0.000602245330810547
3040 0.000646710395812988
4240 0.000575542449951172
4260 0.00054931640625
4290 0.000626444816589355
4370 0.000513195991516113
4470 0.000542759895324707
4500 0.000533103942871094


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_1_z_1-000.dat <==
0 0.249535799026489
10 0.309829115867615
20 0.314404726028442
30 0.3063063621521
40 0.284851908683777
50 0.256567239761353
60 0.209339380264282
70 0.153463363647461
80 0.101092100143433
90 0.0594357252120972
100 0.0320152044296265
110 0.0168043375015259
120 0.0104732513427734
130 0.00622129440307617
140 0.00595152378082275
160 0.0136271715164185
190 0.0264981985092163
200 0.0280503034591675
210 0.0272214412689209
220 0.0243817567825317
230 0.0226019620895386
260 0.0271176099777222
270 0.0305054187774658
280 0.0342870950698853
300 0.0360820293426514
310 0.0399352312088013
320 0.0418888330459595
340 0.0415947437286377
350 0.0396759510040283
380 0.0230141878128052
390 0.0169823169708252
400 0.0128988027572632
420 0.00957334041595459
430 0.00860536098480225
450 0.0073312520980835
460 0.00542056560516357
470 0.00421202182769775
490 0.0030062198638916
510 0.00247824192047119
550 0.00214362144470215
690 0.0010221004486084
700 0.0012134313583374
730 0.000815391540527344
750 0.000812053680419922
770 0.000669121742248535
830 0.000977635383605957
850 0.000655412673950195
1040 0.00081181526184082
1070 0.00072026252746582
1100 0.000639796257019043
1210 0.00074470043182373
1260 0.00055539608001709
1790 0.000827550888061523
1820 0.00067591667175293
1840 0.000771045684814453
2030 0.00058448314666748
2060 0.000626206398010254
2650 0.000728249549865723
2670 0.000728607177734375
2730 0.000617504119873047
2790 0.000721454620361328
2820 0.000608086585998535
2840 0.000628232955932617
3070 0.000545144081115723
3100 0.000565290451049805
3320 0.000626325607299805
3340 0.000676870346069336
3450 0.000663876533508301
3490 0.000637412071228027
3540 0.000648021697998047
3570 0.000559687614440918
3590 0.000658631324768066
3650 0.000590085983276367
3710 0.000695109367370605
3740 0.000612139701843262
3760 0.000646233558654785
4500 0.000529646873474121


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_1_z_1-001.dat <==
0 0.264190912246704
10 0.309148550033569
20 0.278936743736267
30 0.232402443885803
40 0.19335675239563
50 0.160616040229797
60 0.101388692855835
70 0.0537592172622681
80 0.027341365814209
90 0.0133177042007446
100 0.00665140151977539
110 0.0034177303314209
120 0.00199425220489502
150 0.000882744789123535
170 0.000638961791992188
190 0.000722646713256836
220 0.0007476806640625
320 0.000813007354736328
560 0.00133287906646729
590 0.000850319862365723
730 0.000619292259216309
770 0.000699281692504883
920 0.000681042671203613
950 0.000898480415344238
1000 0.000865578651428223
1300 0.000831842422485352
1320 0.00078284740447998
1370 0.000732660293579102
1440 0.000889420509338379
1500 0.00084531307220459
1560 0.000921010971069336
1590 0.000760436058044434
1650 0.000755429267883301
1710 0.000812530517578125
1750 0.000831365585327148
1970 0.000850558280944824
2090 0.000696778297424316
2120 0.000781655311584473
2330 0.000905752182006836
2530 0.000821471214294434
2590 0.000827908515930176
2610 0.00080406665802002
2680 0.000791430473327637
2730 0.000831723213195801
2760 0.000785708427429199
2790 0.000798821449279785
2940 0.000830411911010742
2970 0.000659584999084473
3020 0.000686764717102051
3050 0.000556349754333496
3080 0.000684380531311035
4260 0.000748991966247559
4280 0.000832796096801758
4330 0.000702500343322754
4500 0.000646233558654785


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_1_z_2-000.dat <==
0 0.267588376998901
10 0.333699226379395
20 0.346056342124939
30 0.375658273696899
40 0.420188665390015
50 0.452682018280029
60 0.514899969100952
70 0.589925527572632
80 0.654232025146484
90 0.697981119155884
100 0.737181305885315
110 0.755491852760315
120 0.747099876403809
130 0.729676604270935
140 0.704078316688538
150 0.680146932601929
160 0.664918422698975
170 0.668481111526489
180 0.673857808113098
190 0.68639063835144
200 0.701010227203369
210 0.714174509048462
220 0.720467925071716
230 0.72774875164032
240 0.724164247512817
250 0.71929132938385
260 0.710099458694458
270 0.702190399169922
280 0.690227270126343
290 0.682624697685242
300 0.682971835136414
310 0.682546138763428
320 0.683088779449463
330 0.68780779838562
340 0.699454665184021
350 0.708922386169434
360 0.721920251846313
370 0.730007648468018
380 0.744867324829102
390 0.752177000045776
400 0.754304170608521
410 0.750924587249756
420 0.758598446846008
430 0.762652039527893
440 0.777958631515503
450 0.791807174682617
460 0.803409576416016
470 0.808497428894043
480 0.814712643623352
490 0.805402994155884
510 0.773138165473938
520 0.754253625869751
530 0.731625318527222
540 0.721351981163025
550 0.728147745132446
560 0.741391181945801
570 0.751459121704102
580 0.762927055358887
590 0.778937816619873
600 0.776610374450684
610 0.778036236763
620 0.77460241317749
630 0.779593467712402
640 0.787732601165771
650 0.803962230682373
660 0.817314624786377
670 0.843231201171875
680 0.8576899766922
690 0.86237370967865
700 0.869547486305237
710 0.879460573196411
720 0.883606433868408
730 0.890639305114746
740 0.890206098556519
760 0.867737293243408
770 0.86090874671936
780 0.85171103477478
790 0.846532106399536
800 0.855326890945435
820 0.870851516723633
830 0.880115270614624
840 0.894853830337524
850 0.903218746185303
860 0.912355542182922
870 0.911752939224243
880 0.908896446228027
890 0.906469821929932
900 0.909521102905273
910 0.90862250328064
920 0.918065667152405
930 0.929981231689453
940 0.933768630027771
950 0.927274465560913
960 0.925809383392334
970 0.922262907028198
980 0.908990621566772
990 0.905056953430176
1000 0.91147255897522
1010 0.916608572006226
1020 0.917470097541809
1030 0.931867361068726
1050 0.94904613494873
1060 0.956731796264648
1070 0.966799974441528
1080 0.971157908439636
1090 0.978671550750732
1100 0.97751522064209
1110 0.979617953300476
1120 0.979050278663635
1130 0.981931209564209
1140 0.982806801795959
1150 0.988531112670898
1160 0.986854434013367
1170 0.988198280334473
1190 0.989660501480103
1200 0.988536477088928
1220 0.991303443908691
1230 0.991405487060547
1240 0.99000358581543
1250 0.99000096321106
1260 0.990780830383301
1270 0.990345478057861
1290 0.987900733947754
1300 0.989104270935059
1320 0.988289833068848
1330 0.986843109130859
1340 0.988693952560425
1350 0.988665580749512
1360 0.98819375038147
1370 0.986268281936646
1380 0.987647652626038
1400 0.987409830093384
1410 0.985921144485474
1420 0.987367510795593
1430 0.988343715667725
1440 0.988596200942993
1450 0.987294793128967
1470 0.988473415374756
1480 0.987765073776245
1490 0.986562967300415
1500 0.986178994178772
1510 0.987281799316406
1520 0.987451910972595
1530 0.986908197402954
1540 0.985943078994751
1550 0.987716197967529
1560 0.988049507141113
1570 0.987836956977844
1580 0.987153291702271
1590 0.989107966423035
1610 0.989522814750671
1620 0.98766303062439
1630 0.988603353500366
1650 0.988494157791138
1660 0.986625909805298
1680 0.989127397537231
1690 0.98975658416748
1700 0.988507866859436
1720 0.990164756774902
1730 0.990030288696289
1740 0.988962054252625
1750 0.988675355911255
1760 0.989876270294189
1770 0.98979926109314
1780 0.989298343658447
1790 0.987869024276733
1800 0.989422678947449
1820 0.989572286605835
1830 0.988128066062927
1840 0.990075469017029
1850 0.983902215957642
1870 0.979337692260742
1880 0.980544209480286
1890 0.980930924415588
1900 0.987531065940857
1910 0.987963676452637
1920 0.989229321479797
1930 0.989764451980591
1940 0.989526987075806
1950 0.987942576408386
1960 0.988555431365967
1970 0.990097045898438
1980 0.982951879501343
2000 0.981971740722656
2010 0.983041524887085
2020 0.982717990875244
2030 0.990072727203369
2040 0.989155769348145
2050 0.991047978401184
2070 0.990999221801758
2080 0.989171981811523
2090 0.990092158317566
2110 0.989902973175049
2120 0.988337993621826
2130 0.989490985870361
2140 0.99010705947876
2150 0.990317940711975
2160 0.988952398300171
2180 0.990179300308228
2190 0.989242792129517
2200 0.982392311096191
2210 0.982577800750732
2220 0.983560800552368
2240 0.983361005783081
2250 0.988500833511353
2260 0.989583015441895
2280 0.989462614059448
2290 0.98850953578949
2300 0.989854574203491
2320 0.990295171737671
2330 0.988735198974609
2340 0.990299701690674
2350 0.990681648254395
2360 0.990676403045654
2370 0.989198207855225
2380 0.990643620491028
2390 0.991204738616943
2400 0.991275787353516
2410 0.989771842956543
2430 0.99081015586853
2440 0.990332365036011
2450 0.989151000976562
2460 0.989103555679321
2470 0.99018669128418
2490 0.989513635635376
2500 0.988780736923218
2510 0.990308165550232
2530 0.990585923194885
2540 0.989585638046265
2550 0.991031646728516
2570 0.990907788276672
2580 0.988654375076294
2590 0.989603281021118
2610 0.990125417709351
2620 0.988614797592163
2630 0.986410617828369
2640 0.982889890670776
2650 0.983171939849854
2660 0.981635808944702
2670 0.982042670249939
2690 0.990772724151611
2700 0.989662766456604
2710 0.989777803421021
2720 0.99112606048584
2730 0.991065144538879
2740 0.990486860275269
2750 0.989495515823364
2760 0.990485429763794
2780 0.99029541015625
2790 0.989040613174438
2800 0.990523099899292
2810 0.991133809089661
2820 0.983932137489319
2830 0.980564117431641
2840 0.981886148452759
2850 0.982540845870972
2860 0.982648372650146
2870 0.988358974456787
2880 0.990914225578308
2890 0.991559505462646
2900 0.991563558578491
2910 0.990170478820801
2920 0.990422487258911
2930 0.991409778594971
2940 0.991538047790527
2950 0.990592956542969
2960 0.990369081497192
2970 0.991637229919434
2980 0.982786178588867
2990 0.982390642166138
3000 0.981263399124146
3010 0.982392311096191
3020 0.982502579689026
3030 0.991189360618591
3040 0.989509344100952
3050 0.990919947624207
3070 0.990800619125366
3080 0.989223837852478
3090 0.990394115447998
3100 0.990961313247681
3110 0.991056680679321
3120 0.98962664604187
3150 0.99107551574707
3160 0.990080595016479
3170 0.990272998809814
3180 0.991304874420166
3190 0.99148166179657
3210 0.989793658256531
3220 0.990991711616516
3230 0.991148710250854
3240 0.99086332321167
3250 0.989568471908569
3260 0.990988492965698
3280 0.990875601768494
3290 0.989252328872681
3300 0.990667581558228
3320 0.991684317588806
3330 0.99039888381958
3340 0.991647005081177
3350 0.992423534393311
3360 0.992386221885681
3370 0.990545272827148
3400 0.989322781562805
3410 0.988065004348755
3420 0.988048791885376
3430 0.989836931228638
3440 0.990626692771912
3450 0.990529537200928
3460 0.989875555038452
3470 0.991255879402161
3480 0.982153177261353
3490 0.981670260429382
3500 0.98045802116394
3510 0.982147216796875
3520 0.982332229614258
3530 0.991486549377441
3540 0.990085124969482
3550 0.991102457046509
3560 0.991232395172119
3570 0.984988570213318
3580 0.979337692260742
3600 0.980675339698792
3610 0.980550050735474
3620 0.985642433166504
3630 0.989753723144531
3640 0.990761160850525
3650 0.990907430648804
3670 0.989816188812256
3680 0.990957856178284
3700 0.989619612693787
3710 0.988579154014587
3720 0.990024566650391
3740 0.990455150604248
3750 0.989061832427979
3760 0.990490674972534
3780 0.991217255592346
3790 0.989825010299683
3800 0.991424798965454
3810 0.991598844528198
3820 0.991022825241089
3830 0.989299058914185
3840 0.9894198179245
3850 0.986301422119141
3860 0.979599356651306
3870 0.97863507270813
3880 0.979294538497925
3890 0.980658054351807
3900 0.984090089797974
3910 0.98999547958374
3920 0.989357590675354
3930 0.990274667739868
3950 0.990307569503784
3960 0.98944079875946
3970 0.991116285324097
3990 0.990901112556458
4000 0.989627718925476
4010 0.991165399551392
4030 0.991697072982788
4040 0.990269780158997
4060 0.991336345672607
4070 0.991161346435547
4080 0.989708662033081
4090 0.990412712097168
4100 0.991516590118408
4110 0.991479277610779
4120 0.990666270256042
4130 0.990882396697998
4140 0.991657972335815
4160 0.990755319595337
4170 0.989802837371826
4180 0.990690350532532
4200 0.990325689315796
4210 0.989194273948669
4220 0.990525960922241
4240 0.990841746330261
4250 0.989431142807007
4260 0.990679383277893
4280 0.991425752639771
4290 0.990036129951477
4310 0.99135434627533
4320 0.991175651550293
4330 0.989510178565979
4340 0.990044593811035
4350 0.991236567497253
4380 0.991074085235596
4390 0.991858959197998
4400 0.991565704345703
4410 0.990783095359802
4420 0.989513397216797
4430 0.990223288536072
4450 0.990304589271545
4460 0.989400625228882
4470 0.990931987762451
4480 0.980512142181396
4490 0.980478525161743
4500 0.978689670562744


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_1_z_2-001.dat <==
0 0.258191227912903
10 0.314677357673645
20 0.384408235549927
30 0.494056820869446
40 0.561073780059814
50 0.614470481872559
60 0.714500427246094
70 0.790859460830688
80 0.811448812484741
90 0.819228410720825
100 0.818912029266357
110 0.811967372894287
120 0.794217586517334
130 0.777675151824951
150 0.7360680103302
160 0.706488609313965
170 0.689499616622925
180 0.675318598747253
190 0.671682476997375
200 0.661709547042847
210 0.661997199058533
220 0.651354312896729
230 0.642085790634155
240 0.627480864524841
260 0.620941281318665
270 0.62017297744751
280 0.622650861740112
290 0.620887517929077
300 0.616179823875427
310 0.61452853679657
320 0.617725968360901
330 0.615856170654297
340 0.62261426448822
350 0.638084173202515
360 0.658521413803101
370 0.689073085784912
380 0.724343299865723
390 0.759993553161621
400 0.794635057449341
410 0.811722993850708
420 0.823320627212524
430 0.833173632621765
440 0.842556715011597
450 0.850300431251526
460 0.870118856430054
470 0.881421327590942
480 0.8912353515625
490 0.900565624237061
500 0.901238799095154
510 0.893393278121948
520 0.88238263130188
530 0.867190361022949
540 0.855205297470093
550 0.847643613815308
560 0.844722032546997
570 0.848225593566895
580 0.849842071533203
590 0.84309983253479
600 0.84139084815979
610 0.84224808216095
620 0.839132905006409
630 0.832629203796387
640 0.830972909927368
650 0.825152516365051
660 0.817856311798096
680 0.805965185165405
690 0.793356418609619
700 0.777289390563965
710 0.76051926612854
720 0.746003866195679
730 0.745917797088623
740 0.753135919570923
750 0.758738994598389
760 0.757718324661255
770 0.772878766059875
790 0.809306144714355
800 0.830151319503784
810 0.861926794052124
820 0.88509726524353
830 0.903005599975586
840 0.920284986495972
850 0.933020830154419
860 0.946154594421387
870 0.953501582145691
880 0.956535220146179
890 0.956821918487549
900 0.962939500808716
910 0.968212127685547
920 0.970478057861328
930 0.96928882598877
940 0.971979379653931
950 0.975339293479919
960 0.976902723312378
970 0.977010011672974
980 0.979581117630005
990 0.982922434806824
1000 0.984293699264526
1020 0.983027458190918
1030 0.984958410263062
1040 0.985013127326965
1060 0.982294797897339
1070 0.982707500457764
1080 0.982334613800049
1090 0.98116135597229
1100 0.978816747665405
1110 0.980643033981323
1120 0.982865333557129
1130 0.98329770565033
1140 0.982588768005371
1150 0.9851975440979
1160 0.986949443817139
1170 0.987232208251953
1180 0.985949039459229
1200 0.988442897796631
1210 0.988590717315674
1220 0.987696170806885
1230 0.988304138183594
1240 0.989694833755493
1250 0.989785671234131
1270 0.987693548202515
1280 0.988999843597412
1290 0.989077806472778
1300 0.988407373428345
1310 0.987073183059692
1320 0.988408923149109
1330 0.988527774810791
1340 0.988206624984741
1350 0.986659288406372
1360 0.987552404403687
1370 0.987948656082153
1380 0.98755156993866
1390 0.985666513442993
1410 0.987616658210754
1420 0.987705826759338
1430 0.986701488494873
1440 0.987250924110413
1450 0.988219499588013
1460 0.988638639450073
1470 0.987444758415222
1480 0.987122535705566
1490 0.988537669181824
1500 0.9891197681427
1510 0.981659650802612
1520 0.981338500976562
1530 0.982877731323242
1540 0.982918262481689
1550 0.981964349746704
1560 0.987194299697876
1570 0.987990379333496
1590 0.987890005111694
1600 0.986730694770813
1620 0.988622784614563
1630 0.988766670227051
1640 0.98757529258728
1670 0.989437103271484
1680 0.98828125
1690 0.988549470901489
1700 0.98958945274353
1710 0.989877223968506
1720 0.98881196975708
1730 0.988539218902588
1740 0.989760756492615
1750 0.989991188049316
1770 0.988896131515503
1780 0.99029803276062
1790 0.990545272827148
1800 0.989988565444946
1810 0.98822033405304
1830 0.988922834396362
1840 0.988683104515076
1850 0.987380266189575
1870 0.990080833435059
1880 0.990298509597778
1890 0.98912787437439
1920 0.991423845291138
1930 0.990234613418579
1940 0.990453243255615
1950 0.991606712341309
1960 0.991486310958862
1970 0.99042820930481
1980 0.99004602432251
1990 0.991066217422485
2000 0.991257190704346
2020 0.989410638809204
2030 0.99049973487854
2040 0.990620374679565
2050 0.990251660346985
2060 0.989349365234375
2070 0.990516066551208
2080 0.991037368774414
2090 0.990857124328613
2100 0.989321231842041
2120 0.990509510040283
2130 0.990260601043701
2140 0.988899230957031
2150 0.989359021186829
2160 0.990465044975281
2170 0.990641593933105
2180 0.989754915237427
2190 0.989893198013306
2200 0.990861415863037
2210 0.991064429283142
2230 0.989412426948547
2240 0.990556240081787
2250 0.990789771080017
2260 0.990148782730103
2270 0.989070177078247
2280 0.990199685096741
2290 0.990643262863159
2300 0.990518450737
2310 0.989537835121155
2320 0.990695238113403
2330 0.991458654403687
2340 0.991369247436523
2350 0.990157723426819
2360 0.990688562393188
2370 0.991604566574097
2380 0.991456985473633
2390 0.99027681350708
2400 0.99072527885437
2410 0.991987943649292
2420 0.992116451263428
2430 0.991644501686096
2440 0.991714239120483
2450 0.992694854736328
2460 0.992653608322144
2480 0.990644454956055
2490 0.991554737091064
2500 0.991658449172974
2510 0.991167426109314
2520 0.99026620388031
2530 0.99128532409668
2540 0.991597771644592
2550 0.990984678268433
2560 0.98932409286499
2570 0.990070104598999
2580 0.990339756011963
2590 0.990107536315918
2600 0.988834142684937
2630 0.989619255065918
2640 0.988249063491821
2650 0.988499164581299
2660 0.989798188209534
2670 0.989981532096863
2680 0.989345192909241
2690 0.98930823802948
2700 0.990566253662109
2710 0.990950703620911
2720 0.990704774856567
2730 0.989874601364136
2740 0.991212606430054
2750 0.991531014442444
2760 0.991109490394592
2770 0.990279674530029
2780 0.991302251815796
2790 0.99159836769104
2800 0.991201400756836
2810 0.989660263061523
2820 0.990020990371704
2830 0.990935564041138
2840 0.990883946418762
2850 0.989708423614502
2870 0.991303205490112
2880 0.991402149200439
2890 0.990308165550232
2900 0.990358233451843
2910 0.991320133209229
2920 0.991332769393921
2930 0.990054368972778
2940 0.989654064178467
2950 0.99091649055481
2960 0.991159558296204
2980 0.990068197250366
2990 0.991180181503296
3000 0.991478443145752
3010 0.991375803947449
3020 0.990504026412964
3030 0.991529703140259
3040 0.98572564125061
3050 0.985443472862244
3060 0.984197616577148
3080 0.985332131385803
3090 0.991708755493164
3100 0.990653991699219
3110 0.990859270095825
3120 0.991533994674683
3130 0.991493463516235
3140 0.990435004234314
3150 0.990328073501587
3160 0.991440653800964
3170 0.9916011095047
3190 0.990539789199829
3200 0.991738080978394
3210 0.991763234138489
3220 0.991336703300476
3230 0.990432143211365
3240 0.991544246673584
3260 0.991842031478882
3270 0.990994453430176
3280 0.991837978363037
3290 0.992043972015381
3300 0.991853713989258
3310 0.990108966827393
3320 0.990495443344116
3330 0.991390228271484
3340 0.991384029388428
3350 0.99032986164093
3370 0.991897463798523
3380 0.991734027862549
3390 0.990589737892151
3400 0.990242123603821
3410 0.99150288105011
3420 0.991606712341309
3440 0.990231990814209
3450 0.991299271583557
3470 0.990761518478394
3480 0.990002870559692
3490 0.991315126419067
3500 0.991858959197998
3510 0.991687536239624
3520 0.99024510383606
3540 0.991400718688965
3550 0.991173505783081
3560 0.989905595779419
3580 0.991309762001038
3590 0.991053104400635
3600 0.989879369735718
3610 0.989716410636902
3620 0.990496754646301
3630 0.990796566009521
3650 0.989822626113892
3660 0.991105318069458
3670 0.991110563278198
3690 0.989851713180542
3700 0.99095356464386
3710 0.991247773170471
3720 0.991056561470032
3730 0.989984512329102
3750 0.991180181503296
3760 0.991022109985352
3770 0.989697694778442
3790 0.991161227226257
3800 0.991227626800537
3810 0.990113973617554
3820 0.990515232086182
3830 0.991470336914062
3840 0.991522550582886
3850 0.99028480052948
3860 0.990100145339966
3870 0.991197228431702
3880 0.991042971611023
3900 0.989993333816528
3910 0.991219043731689
3920 0.991299867630005
3930 0.990975856781006
3940 0.98982048034668
3950 0.990864396095276
3960 0.991171836853027
3970 0.990920543670654
3980 0.98982834815979
4000 0.991026043891907
4010 0.990575551986694
4020 0.989218235015869
4030 0.989683747291565
4040 0.99073600769043
4050 0.990720748901367
4060 0.989898681640625
4070 0.990336656570435
4080 0.991195440292358
4090 0.991265296936035
4100 0.990370869636536
4110 0.99054217338562
4120 0.991710305213928
4130 0.991939902305603
4150 0.991097450256348
4160 0.991809129714966
4180 0.99138081073761
4190 0.990016937255859
4210 0.991532683372498
4220 0.991322040557861
4230 0.989830255508423
4240 0.991031646728516
4250 0.991453886032104
4260 0.983451843261719
4270 0.981858253479004
4290 0.983335494995117
4300 0.983357667922974
4310 0.989893913269043
4340 0.990744352340698
4360 0.989517450332642
4370 0.990513682365417
4380 0.990701913833618
4400 0.988747596740723
4410 0.990001201629639
4420 0.990746259689331
4440 0.99031937122345
4450 0.99167275428772
4460 0.992257952690125
4470 0.991929054260254
4480 0.990557909011841
4500 0.991682052612305


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_1_z_3-000.dat <==
0 0.271960735321045
10 0.309993624687195
20 0.30364716053009
30 0.250290751457214
40 0.205602049827576
50 0.181952714920044
60 0.143369197845459
70 0.121835947036743
80 0.13890528678894
90 0.177333116531372
100 0.208832025527954
110 0.232988595962524
120 0.229712247848511
130 0.209955096244812
140 0.177638411521912
150 0.147091507911682
160 0.121660351753235
170 0.102702617645264
180 0.09327232837677
190 0.0946900844573975
200 0.0984597206115723
210 0.0970778465270996
220 0.102524042129517
230 0.105960607528687
240 0.103224158287048
250 0.0915203094482422
280 0.0602419376373291
290 0.0479576587677002
310 0.0318747758865356
320 0.0253769159317017
330 0.0221060514450073
340 0.0201053619384766
350 0.0205600261688232
360 0.0222043991088867
370 0.0229338407516479
380 0.0207574367523193
410 0.0217355489730835
420 0.0207939147949219
430 0.0217521190643311
440 0.0239689350128174
460 0.0386176109313965
470 0.051608681678772
480 0.069646954536438
490 0.0848357677459717
500 0.0970151424407959
510 0.110954999923706
530 0.134958624839783
540 0.157766580581665
550 0.182133674621582
560 0.202066421508789
570 0.230028748512268
580 0.263065934181213
590 0.278221487998962
600 0.292390823364258
610 0.313222408294678
620 0.342175006866455
630 0.374810695648193
640 0.399747490882874
650 0.404199957847595
660 0.403356909751892
670 0.387198448181152
680 0.355159163475037
690 0.327759265899658
700 0.326977491378784
710 0.336815357208252
720 0.341154098510742
730 0.348357677459717
740 0.361075282096863
750 0.366183757781982
760 0.359346270561218
770 0.349433541297913
780 0.335595369338989
790 0.334386229515076
800 0.331575989723206
810 0.324019551277161
820 0.318795442581177
830 0.321123719215393
850 0.329166531562805
860 0.339373469352722
870 0.356571912765503
880 0.376567721366882
890 0.380245208740234
900 0.37912654876709
910 0.374447345733643
920 0.360635995864868
930 0.332739114761353
940 0.315409421920776
950 0.311550259590149
960 0.309066772460938
990 0.292644858360291
1000 0.278978943824768
1010 0.271577477455139
1020 0.264951944351196
1030 0.248557806015015
1040 0.226410865783691
1050 0.203821897506714
1060 0.174646735191345
1070 0.149059295654297
1080 0.133784055709839
1090 0.117425441741943
1100 0.100134253501892
1110 0.0844628810882568
1120 0.0716716051101685
1130 0.0640965700149536
1150 0.057047963142395
1160 0.0534007549285889
1180 0.048459529876709
1190 0.042802095413208
1200 0.0382157564163208
1210 0.0350627899169922
1220 0.0300008058547974
1230 0.0263289213180542
1250 0.020732045173645
1260 0.0166007280349731
1290 0.00798618793487549
1300 0.00562155246734619
1310 0.00472581386566162
1370 0.00288724899291992
1390 0.00226831436157227
1440 0.00179743766784668
1500 0.00398135185241699
1520 0.0039135217666626
1580 0.00411224365234375
1590 0.00372374057769775
1620 0.00353527069091797
1640 0.00332236289978027
1660 0.00364375114440918
1690 0.00372004508972168
1710 0.00306034088134766
1730 0.00245022773742676
1790 0.00247418880462646
1800 0.00189101696014404
1820 0.00195455551147461
1830 0.00220394134521484
1860 0.00196611881256104
1930 0.00230610370635986
1960 0.00305378437042236
1980 0.00361597537994385
2000 0.00405776500701904
2060 0.00304806232452393
2080 0.0033719539642334
2090 0.00304579734802246
2110 0.00363481044769287
2120 0.00423097610473633
2170 0.00449740886688232
2220 0.00226473808288574
2270 0.00207126140594482
2300 0.00234556198120117
2410 0.00205409526824951
2440 0.00181090831756592
2540 0.00252616405487061
2570 0.00239264965057373
2580 0.0025249719619751
2600 0.00226259231567383
2660 0.00235426425933838
2730 0.00284981727600098
2750 0.00315260887145996
2770 0.00282061100006104
2830 0.00245082378387451
2850 0.00197029113769531
2900 0.00227749347686768
2920 0.00272047519683838
3210 0.00212657451629639
3230 0.00182819366455078
3270 0.00175142288208008
3320 0.00173139572143555
3340 0.00199806690216064
3490 0.00222647190093994
3500 0.00238943099975586
3530 0.00203812122344971
3550 0.00206124782562256
3610 0.00224852561950684
3630 0.00231969356536865
3700 0.0018693208694458
3720 0.00189793109893799
3740 0.00195002555847168
3760 0.00204944610595703
3830 0.002066969871521
3860 0.00162899494171143
3890 0.00161337852478027
3940 0.00175440311431885
3970 0.00198590755462646
4050 0.00200939178466797
4140 0.00195062160491943
4210 0.00198924541473389
4240 0.00159978866577148
4270 0.00149405002593994
4340 0.002036452293396
4380 0.00257027149200439
4450 0.0015709400177002
4500 0.00167644023895264


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_1_z_3-001.dat <==
0 0.258639693260193
10 0.288150906562805
20 0.290176868438721
30 0.306037187576294
40 0.31677258014679
50 0.321120858192444
60 0.319834351539612
70 0.325337290763855
80 0.317245483398438
90 0.293972730636597
100 0.270292282104492
110 0.25294291973114
120 0.223366260528564
130 0.192886590957642
140 0.171281337738037
150 0.149134993553162
160 0.123104095458984
170 0.0989763736724854
180 0.0805583000183105
190 0.0637205839157104
200 0.0483652353286743
210 0.0390204191207886
230 0.029208779335022
240 0.0250809192657471
250 0.0245089530944824
260 0.0270873308181763
270 0.0290226936340332
280 0.0276429653167725
300 0.0285056829452515
310 0.0260676145553589
320 0.0226789712905884
340 0.0194463729858398
360 0.0166966915130615
370 0.0144997835159302
390 0.0116680860519409
400 0.0088496208190918
410 0.00719380378723145
420 0.00698769092559814
430 0.00726461410522461
440 0.00693142414093018
480 0.00744807720184326
490 0.00728857517242432
500 0.00796413421630859
510 0.00934040546417236
520 0.0101636648178101
530 0.00971972942352295
540 0.010077953338623
550 0.00973069667816162
570 0.00772261619567871
600 0.00753545761108398
620 0.00646483898162842
630 0.00668978691101074
640 0.00803196430206299
660 0.00793850421905518
670 0.00852501392364502
680 0.00958740711212158
690 0.011188268661499
700 0.0119436979293823
720 0.0117837190628052
730 0.0107983350753784
740 0.00751852989196777
750 0.00628387928009033
760 0.00709068775177002
770 0.007132887840271
790 0.0055471658706665
800 0.00517165660858154
820 0.00297915935516357
840 0.00282585620880127
850 0.00323927402496338
870 0.0028834342956543
880 0.00297391414642334
890 0.00360381603240967
920 0.00297892093658447
930 0.0033414363861084
950 0.00271451473236084
980 0.00292098522186279
990 0.00241482257843018
1010 0.00258767604827881
1030 0.00277531147003174
1070 0.00257003307342529
1090 0.00236940383911133
1100 0.00285935401916504
1130 0.00260782241821289
1140 0.00297129154205322
1170 0.00225186347961426
1180 0.00247073173522949
1210 0.0018467903137207
1230 0.00209975242614746
1250 0.00186872482299805
1280 0.00194025039672852
1300 0.00197863578796387
1310 0.00239968299865723
1330 0.00209426879882812
1360 0.00211250782012939
1380 0.00179409980773926
1390 0.00197172164916992
1420 0.00165677070617676
1440 0.00202655792236328
1460 0.00183761119842529
1480 0.00206148624420166
1500 0.0017324686050415
1520 0.00217759609222412
1540 0.0019841194152832
1570 0.00212419033050537
1590 0.00210928916931152
1600 0.00232779979705811
1620 0.00183629989624023
1890 0.0020139217376709
1940 0.00215470790863037
1960 0.00176048278808594
1980 0.00216686725616455
2000 0.00182271003723145
2030 0.00193297863006592
2050 0.00196683406829834
2060 0.00233113765716553
2080 0.00184273719787598
2380 0.00174069404602051
2400 0.0020298957824707
2420 0.00182390213012695
2440 0.00235772132873535
2460 0.00205862522125244
2480 0.00219428539276123
2500 0.00182795524597168
2530 0.00181794166564941
2550 0.00155866146087646
2560 0.00183641910552979
2580 0.00163805484771729
2610 0.00184071063995361
2630 0.0016484260559082
2660 0.00186645984649658
2680 0.00209784507751465
2690 0.00231540203094482
2700 0.00191915035247803
2810 0.0020596981048584
2830 0.00156879425048828
3050 0.00156986713409424
3060 0.00187456607818604
3090 0.00147891044616699
3110 0.00153803825378418
3140 0.00154852867126465
3240 0.00148427486419678
3290 0.00128865242004395
3400 0.00180935859680176
3420 0.0014728307723999
3520 0.00182831287384033
3540 0.00141966342926025
3690 0.00171148777008057
3710 0.00132250785827637
3820 0.00156259536743164
3840 0.00141060352325439
3860 0.0015561580657959
3880 0.00129890441894531
3900 0.00158834457397461
3920 0.00137627124786377
3950 0.00127112865447998
4010 0.00131189823150635
4030 0.00140488147735596
4050 0.00128781795501709
4070 0.00145363807678223
4090 0.00132489204406738
4110 0.00155031681060791
4140 0.00149857997894287
4160 0.00134527683258057
4180 0.00128638744354248
4200 0.00136137008666992
4220 0.00141096115112305
4230 0.00170230865478516
4260 0.00155103206634521
4280 0.00168240070343018
4340 0.00119566917419434
4370 0.00138962268829346
4490 0.00143623352050781
4500 0.0012824535369873


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_1_z_4-000.dat <==
0 0.27093493938446
10 0.322180509567261
20 0.324574708938599
30 0.310139417648315
40 0.269327402114868
50 0.224800705909729
70 0.102625250816345
80 0.0503613948822021
90 0.0244548320770264
100 0.0177061557769775
110 0.0163099765777588
130 0.0149996280670166
140 0.0164237022399902
150 0.0174040794372559
160 0.0178736448287964
170 0.0172902345657349
180 0.0175507068634033
190 0.0166109800338745
200 0.0176351070404053
210 0.0190896987915039
240 0.0208898782730103
260 0.0193195343017578
270 0.0206393003463745
280 0.0213041305541992
290 0.0205327272415161
320 0.0222389698028564
340 0.0231704711914062
350 0.0222136974334717
370 0.0191876888275146
380 0.0170743465423584
390 0.015955924987793
400 0.0161136388778687
410 0.0166844129562378
420 0.0147554874420166
440 0.0138274431228638
450 0.0136599540710449
460 0.0119540691375732
480 0.0115185976028442
490 0.0118740797042847
500 0.0106992721557617
540 0.0101319551467896
560 0.00832653045654297
570 0.00849127769470215
580 0.00792181491851807
590 0.00652217864990234
620 0.00716543197631836
630 0.00652515888214111
640 0.00665175914764404
650 0.00621223449707031
660 0.00678515434265137
670 0.00588631629943848
680 0.00562143325805664
700 0.00633406639099121
720 0.00479936599731445
730 0.0046074390411377
740 0.0049443244934082
760 0.00414609909057617
770 0.00413608551025391
780 0.00481688976287842
790 0.00470817089080811
810 0.00391292572021484
830 0.00386285781860352
840 0.00308573246002197
860 0.0028383731842041
870 0.00318276882171631
880 0.00253939628601074
900 0.00246298313140869
910 0.0028451681137085
930 0.00222980976104736
940 0.00224697589874268
950 0.00282204151153564
980 0.00265908241271973
990 0.00304722785949707
1030 0.00295388698577881
1050 0.00266671180725098
1070 0.0025632381439209
1080 0.002968430519104
1100 0.00258219242095947
1110 0.00270211696624756
1120 0.00354290008544922
1140 0.00339186191558838
1150 0.00348985195159912
1160 0.00416994094848633
1180 0.00322997570037842
1190 0.00318002700805664
1200 0.0036238431930542
1220 0.00297701358795166
1250 0.00327122211456299
1260 0.00284862518310547
1280 0.00304818153381348
1290 0.00345420837402344
1300 0.00317525863647461
1320 0.00364744663238525
1330 0.00423872470855713
1340 0.00386559963226318
1360 0.0040886402130127
1370 0.00479602813720703
1390 0.0036853551864624
1400 0.00344657897949219
1410 0.00374400615692139
1420 0.0030972957611084
1440 0.00277817249298096
1450 0.00339996814727783
1480 0.00259411334991455
1490 0.00303769111633301
1520 0.00239801406860352
1540 0.00266993045806885
1550 0.00229406356811523
1570 0.00238299369812012
1580 0.00290036201477051
1590 0.00244760513305664
1610 0.00249671936035156
1620 0.00303399562835693
1630 0.00251615047454834
1650 0.00237858295440674
1660 0.00293862819671631
1680 0.00265324115753174
1690 0.00274360179901123
1700 0.00326371192932129
1730 0.00266242027282715
1750 0.00314712524414062
1770 0.00291037559509277
1790 0.00328195095062256
1810 0.00250959396362305
1860 0.0028538703918457
1870 0.00349020957946777
1900 0.00267016887664795
1910 0.00320684909820557
1930 0.00262200832366943
2000 0.00346946716308594
2010 0.00291645526885986
2040 0.00315260887145996
2050 0.00265896320343018
2110 0.00255751609802246
2120 0.00313067436218262
2140 0.00253677368164062
2210 0.00284028053283691
2220 0.00235641002655029
2280 0.00230073928833008
2290 0.0026702880859375
2300 0.00232338905334473
2380 0.00231647491455078
2400 0.00218188762664795
2410 0.00261509418487549
2530 0.00195467472076416
2540 0.00240111351013184
2570 0.00225996971130371
2580 0.00261044502258301
2600 0.00205743312835693
2610 0.00192034244537354
2620 0.0022585391998291
2650 0.00211811065673828
2670 0.00225687026977539
2690 0.00166881084442139
2710 0.00200021266937256
2730 0.00203323364257812
2760 0.00204849243164062
2820 0.00191104412078857
2830 0.00233805179595947
2850 0.00201845169067383
2980 0.00192177295684814
3000 0.0024181604385376
3020 0.00211167335510254
3060 0.00194442272186279
3110 0.00172245502471924
3130 0.00197291374206543
3150 0.00188970565795898
3170 0.00205338001251221
3190 0.00165700912475586
3300 0.00165855884552002
3320 0.0016937255859375
3330 0.00214314460754395
3360 0.00203025341033936
3370 0.00224578380584717
3400 0.00174272060394287
3420 0.00190985202789307
3440 0.00167489051818848
3480 0.00187814235687256
3590 0.00208640098571777
3650 0.00170779228210449
3670 0.0020902156829834
3690 0.00176346302032471
3710 0.0022118091583252
3730 0.00198125839233398
3750 0.00249564647674561
3770 0.0019766092300415
3820 0.00171136856079102
3830 0.00199604034423828
3850 0.00153923034667969
3960 0.00189471244812012
3970 0.0015643835067749
4040 0.0020139217376709
4060 0.00155782699584961
4130 0.00207626819610596
4150 0.00176632404327393
4170 0.00189423561096191
4190 0.0016169548034668
4240 0.00173830986022949
4250 0.00217354297637939
4270 0.00179970264434814
4280 0.00179481506347656
4290 0.00222373008728027
4310 0.00182187557220459
4360 0.00188541412353516
4380 0.00221014022827148
4400 0.00186967849731445
4450 0.00156605243682861
4460 0.00193798542022705
4480 0.00171434879302979
4500 0.00186324119567871


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_1_z_4-001.dat <==
0 0.245226621627808
10 0.301573038101196
20 0.245111227035522
30 0.172940969467163
40 0.132290601730347
50 0.104974389076233
60 0.0456949472427368
70 0.0102987289428711
80 0.00689351558685303
90 0.00718808174133301
100 0.00810623168945312
110 0.00718569755554199
140 0.00642204284667969
150 0.00517106056213379
170 0.00526285171508789
180 0.00598061084747314
200 0.00587058067321777
210 0.0061570405960083
220 0.00714564323425293
230 0.00872981548309326
250 0.0109575986862183
270 0.0138897895812988
280 0.0143452882766724
290 0.0168261528015137
300 0.0202534198760986
310 0.0230481624603271
320 0.0268082618713379
330 0.0347485542297363
340 0.0414227247238159
350 0.0455877780914307
370 0.0531001091003418
390 0.0597389936447144
400 0.0652523040771484
410 0.0697640180587769
420 0.0701901912689209
430 0.0649160146713257
440 0.058801531791687
450 0.0531464815139771
460 0.0489546060562134
470 0.0463728904724121
480 0.0445729494094849
490 0.0441542863845825
500 0.0417941808700562
510 0.0423204898834229
530 0.0467871427536011
540 0.0467070341110229
550 0.0471699237823486
560 0.0434987545013428
570 0.0388405323028564
580 0.039825439453125
590 0.0480954647064209
620 0.0772550106048584
630 0.0803617238998413
640 0.0782190561294556
650 0.0771466493606567
660 0.0778666734695435
670 0.0752363204956055
680 0.0745052099227905
690 0.0726256370544434
700 0.0701265335083008
710 0.0685364007949829
720 0.0706533193588257
730 0.0742862224578857
760 0.0882748365402222
770 0.0920758247375488
780 0.0927479267120361
790 0.0905921459197998
800 0.0860781669616699
810 0.0800502300262451
820 0.0700432062149048
830 0.0619276762008667
840 0.0566079616546631
850 0.0555101633071899
860 0.0537624359130859
870 0.0566262006759644
880 0.0606780052185059
890 0.0639538764953613
900 0.0622490644454956
910 0.0641582012176514
920 0.0688604116439819
930 0.0724692344665527
940 0.07209312915802
950 0.0712321996688843
960 0.0693677663803101
980 0.0542445182800293
990 0.0514565706253052
1000 0.0506621599197388
1010 0.0479787588119507
1020 0.0469805002212524
1030 0.0466797351837158
1040 0.0468721389770508
1050 0.0486787557601929
1060 0.0497162342071533
1070 0.0517475605010986
1080 0.0545376539230347
1090 0.0581246614456177
1100 0.0592834949493408
1120 0.0594512224197388
1130 0.0609233379364014
1140 0.0589026212692261
1150 0.0558090209960938
1160 0.0547503232955933
1170 0.0523624420166016
1180 0.04604172706604
1210 0.0291645526885986
1220 0.0229055881500244
1230 0.0170447826385498
1240 0.0118720531463623
1250 0.00854957103729248
1260 0.00583541393280029
1270 0.00443315505981445
1280 0.00367414951324463
1330 0.00232148170471191
1380 0.00156784057617188
1410 0.00145483016967773
1460 0.00130343437194824
1490 0.00122666358947754
1550 0.00132071971893311
1610 0.00157177448272705
1660 0.0015261173248291
1750 0.00178921222686768
1880 0.00148880481719971
1900 0.00162005424499512
1950 0.00138986110687256
2250 0.00192153453826904
2280 0.00175094604492188
2370 0.00151979923248291
2410 0.00145399570465088
2450 0.00159728527069092
2500 0.00202727317810059
2540 0.00188815593719482
2710 0.00140535831451416
2730 0.0015641450881958
2760 0.00133860111236572
3150 0.0011589527130127
3170 0.00106596946716309
3220 0.00131869316101074
3250 0.00107181072235107
3340 0.00134384632110596
3370 0.00157296657562256
3490 0.00150966644287109
3820 0.00130641460418701
3870 0.00147366523742676
3990 0.00181758403778076
4090 0.00149381160736084
4150 0.00225949287414551
4170 0.00229370594024658
4200 0.00258743762969971
4260 0.00271856784820557
4270 0.00301122665405273
4390 0.00170683860778809
4500 0.00141286849975586


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_1_z_5-000.dat <==
0 0.289525985717773
10 0.340359926223755
20 0.364110350608826
30 0.428092002868652
40 0.464875340461731
50 0.481158256530762
60 0.520178556442261
70 0.548514008522034
80 0.540852069854736
90 0.52963662147522
100 0.521335601806641
110 0.496756076812744
120 0.46006441116333
130 0.42874276638031
140 0.400366067886353
150 0.382438540458679
160 0.372503995895386
170 0.373346924781799
180 0.364097118377686
190 0.354270696640015
200 0.342069387435913
210 0.333067655563354
220 0.320101499557495
230 0.308207750320435
240 0.29549241065979
250 0.276585340499878
260 0.264273881912231
270 0.255426645278931
280 0.251577019691467
290 0.244298219680786
300 0.23301899433136
310 0.207260489463806
330 0.164886236190796
340 0.138477921485901
350 0.12010657787323
360 0.113198518753052
370 0.106704115867615
380 0.0962281227111816
390 0.0953433513641357
400 0.0960650444030762
410 0.0957956314086914
430 0.0858685970306396
450 0.0682289600372314
460 0.0564529895782471
470 0.0439378023147583
480 0.0358083248138428
490 0.0291593074798584
500 0.0203741788864136
510 0.014026403427124
530 0.0086897611618042
540 0.00616788864135742
550 0.00501203536987305
570 0.00427532196044922
580 0.00459396839141846
600 0.00382435321807861
610 0.00355184078216553
620 0.00390243530273438
630 0.00322508811950684
650 0.00298678874969482
660 0.00345361232757568
670 0.00288760662078857
690 0.00288832187652588
700 0.00347304344177246
730 0.00333499908447266
740 0.00370657444000244
780 0.00364577770233154
790 0.00374281406402588
800 0.00340640544891357
910 0.00555539131164551
930 0.00431716442108154
940 0.00413274765014648
950 0.00473916530609131
980 0.00500786304473877
990 0.00533628463745117
1020 0.00492358207702637
1040 0.0059589147567749
1050 0.00572502613067627
1080 0.00653326511383057
1090 0.00605690479278564
1110 0.00809025764465332
1120 0.0100959539413452
1140 0.00992393493652344
1160 0.0104439258575439
1170 0.00919616222381592
1200 0.00983214378356934
1220 0.00766253471374512
1230 0.00699400901794434
1250 0.00723862648010254
1260 0.00666117668151855
1290 0.0064842700958252
1300 0.00547111034393311
1310 0.00542259216308594
1330 0.00666594505310059
1340 0.00626623630523682
1370 0.00601911544799805
1380 0.00506079196929932
1400 0.00445270538330078
1410 0.00493764877319336
1430 0.00465273857116699
1440 0.00507521629333496
1450 0.00590670108795166
1500 0.00598764419555664
1520 0.00553572177886963
1570 0.00553548336029053
1580 0.00600576400756836
1600 0.00550878047943115
1610 0.00561439990997314
1620 0.00625264644622803
1630 0.0055854320526123
1640 0.00536644458770752
1650 0.00575196743011475
1660 0.00658106803894043
1700 0.00666642189025879
1730 0.00447714328765869
1770 0.00521934032440186
1790 0.00620162487030029
1820 0.0050966739654541
1830 0.00523054599761963
1840 0.00442194938659668
1860 0.00463509559631348
1870 0.00559914112091064
1920 0.005837082862854
1940 0.00479340553283691
1960 0.00440442562103271
1970 0.00405120849609375
2040 0.004996657371521
2060 0.00464391708374023
2070 0.00462090969085693
2080 0.00542593002319336
2110 0.0048757791519165
2120 0.00500977039337158
2140 0.00396835803985596
2150 0.00375473499298096
2160 0.00402951240539551
2190 0.00366389751434326
2200 0.00481522083282471
2210 0.00537049770355225
2230 0.0053938627243042
2240 0.00548875331878662
2260 0.00406217575073242
2280 0.00429928302764893
2290 0.00469517707824707
2320 0.00449061393737793
2330 0.00494468212127686
2360 0.00480842590332031
2370 0.00538480281829834
2400 0.00486564636230469
2410 0.0051109790802002
2480 0.00387609004974365
2520 0.00391983985900879
2550 0.00408804416656494
2570 0.00366067886352539
2580 0.00384187698364258
2600 0.00344753265380859
2610 0.00348615646362305
2660 0.00618267059326172
2680 0.00546419620513916
2690 0.00431883335113525
2710 0.00391960144042969
2780 0.00296449661254883
2790 0.00343513488769531
2810 0.00320553779602051
2840 0.00366508960723877
2860 0.00354909896850586
2870 0.00379204750061035
2890 0.00333702564239502
2950 0.00310420989990234
3010 0.00380265712738037
3060 0.00329744815826416
3090 0.00329649448394775
3110 0.00290191173553467
3120 0.00314486026763916
3150 0.00293910503387451
3170 0.00315535068511963
3190 0.0029071569442749
3250 0.00325274467468262
3270 0.00297534465789795
3280 0.00297486782073975
3290 0.00338506698608398
3310 0.00322175025939941
3320 0.00318479537963867
3330 0.00364565849304199
3360 0.0037308931350708
3370 0.00398039817810059
3420 0.00249683856964111
3440 0.00257432460784912
3470 0.0027611255645752
3520 0.00280082225799561
3530 0.00260245800018311
3540 0.00280332565307617
3560 0.00233316421508789
3620 0.003082275390625
3640 0.00258278846740723
3710 0.00301218032836914
3730 0.0025637149810791
3780 0.0027536153793335
3790 0.00317418575286865
3820 0.00294184684753418
3830 0.00310671329498291
3850 0.0026165246963501
3890 0.00269627571105957
3950 0.00240898132324219
3960 0.00256478786468506
3980 0.00226378440856934
4170 0.00302541255950928
4190 0.00281190872192383
4250 0.00329744815826416
4260 0.00287580490112305
4280 0.00285100936889648
4290 0.00324022769927979
4310 0.00298738479614258
4370 0.00326871871948242
4380 0.00364184379577637
4400 0.00348424911499023
4480 0.00313186645507812
4500 0.00346779823303223


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_1_z_5-001.dat <==
0 0.276340365409851
10 0.309422254562378
20 0.307612419128418
30 0.291420459747314
40 0.278289437294006
50 0.26356315612793
60 0.233458161354065
70 0.197449684143066
80 0.174363851547241
90 0.16598379611969
100 0.171961426734924
110 0.179072022438049
120 0.183309555053711
130 0.181383371353149
140 0.167590141296387
150 0.14570951461792
160 0.125758767127991
170 0.113407373428345
180 0.10234260559082
190 0.0917729139328003
200 0.0826393365859985
220 0.0743206739425659
230 0.0721120834350586
240 0.0685962438583374
250 0.0611259937286377
270 0.0419667959213257
280 0.0309991836547852
290 0.0226681232452393
300 0.0178687572479248
310 0.0147665739059448
320 0.0132802724838257
330 0.0129402875900269
340 0.0113108158111572
360 0.00730752944946289
380 0.00436496734619141
390 0.00384068489074707
400 0.00285112857818604
420 0.00223445892333984
430 0.0024566650390625
460 0.00161612033843994
480 0.00155544281005859
500 0.00137090682983398
520 0.00155246257781982
540 0.00133562088012695
600 0.00161325931549072
620 0.00146162509918213
660 0.00159156322479248
710 0.00171792507171631
730 0.00236666202545166
750 0.00250148773193359
760 0.00295376777648926
770 0.00292026996612549
790 0.00214183330535889
810 0.0019298791885376
830 0.00167334079742432
1000 0.00153350830078125
1030 0.00165748596191406
1050 0.00168728828430176
1060 0.00192117691040039
1080 0.00179433822631836
1150 0.00227046012878418
1170 0.00224173069000244
1190 0.00260615348815918
1210 0.00232470035552979
1230 0.00252068042755127
1250 0.00228285789489746
1280 0.00269341468811035
1300 0.00328373908996582
1310 0.00362753868103027
1330 0.00353634357452393
1370 0.00388288497924805
1410 0.00416934490203857
1470 0.00404763221740723
1490 0.00469541549682617
1510 0.00541555881500244
1520 0.0050501823425293
1540 0.00349164009094238
1570 0.00302720069885254
1590 0.00326180458068848
1600 0.00351476669311523
1620 0.00315845012664795
1680 0.00326359272003174
1750 0.00253689289093018
1770 0.00318276882171631
1790 0.00292551517486572
1810 0.00332927703857422
1830 0.00276291370391846
1890 0.00315916538238525
1920 0.00255513191223145
1940 0.0031580924987793
1960 0.00316083431243896
1990 0.00382566452026367
2020 0.00445902347564697
2050 0.00352585315704346
2060 0.00365090370178223
2090 0.0030137300491333
2110 0.00295901298522949
2130 0.00273501873016357
2150 0.00303912162780762
2170 0.00304496288299561
2190 0.00354433059692383
2210 0.00303542613983154
2240 0.00274670124053955
2250 0.00264954566955566
2280 0.00330018997192383
2300 0.00351428985595703
2310 0.00377368927001953
2340 0.00325644016265869
2360 0.00328397750854492
2380 0.00322723388671875
2390 0.00353217124938965
2430 0.00343728065490723
2440 0.00374245643615723
2460 0.00379037857055664
2470 0.00419211387634277
2480 0.00398421287536621
2500 0.00299787521362305
2540 0.00265812873840332
2570 0.00300478935241699
2590 0.00295066833496094
2610 0.00303864479064941
2630 0.00271522998809814
2650 0.00290238857269287
2670 0.00282394886016846
2690 0.0032731294631958
2710 0.00300419330596924
2730 0.00329971313476562
2750 0.00296449661254883
2770 0.00302326679229736
2790 0.00249338150024414
2860 0.00270271301269531
2880 0.00256216526031494
2900 0.00298333168029785
2920 0.00273823738098145
2950 0.00251936912536621
2970 0.00252950191497803
2980 0.00276517868041992
3000 0.00231266021728516
3070 0.00270962715148926
3090 0.00236225128173828
3100 0.00258386135101318
3130 0.00232040882110596
3160 0.00238490104675293
3250 0.00224936008453369
3320 0.00279498100280762
3380 0.00199675559997559
3400 0.00225484371185303
3420 0.00203251838684082
3450 0.00229489803314209
3600 0.0023726224899292
3630 0.00182545185089111
3660 0.00204074382781982
3740 0.00256776809692383
3800 0.00219345092773438
3820 0.0023040771484375
3840 0.0022510290145874
3860 0.00244450569152832
3880 0.00215303897857666
3900 0.00234389305114746
3920 0.00202310085296631
3950 0.00220704078674316
4010 0.00215351581573486
4030 0.00239551067352295
4050 0.00235915184020996
4070 0.00267219543457031
4090 0.00265729427337646
4110 0.00306606292724609
4130 0.00272095203399658
4150 0.00270187854766846
4170 0.00242769718170166
4200 0.00266170501708984
4260 0.00298213958740234
4270 0.00339376926422119
4300 0.00301551818847656
4380 0.0026320219039917
4410 0.00295126438140869
4500 0.00251495838165283


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_2_z_0-000.dat <==
0 0.2508704662323
10 0.234547019004822
20 0.237789034843445
30 0.251931071281433
40 0.24786376953125
50 0.240259289741516
60 0.229961752891541
70 0.209686994552612
80 0.17262864112854
90 0.139315128326416
100 0.110940933227539
110 0.0895901918411255
120 0.0755255222320557
130 0.0664695501327515
140 0.0682607889175415
150 0.0854549407958984
160 0.108261823654175
170 0.129658937454224
180 0.164314031600952
190 0.192683815956116
200 0.202635049819946
210 0.205068588256836
220 0.217528939247131
230 0.227561831474304
240 0.231178998947144
250 0.237965703010559
260 0.247439742088318
270 0.249382019042969
280 0.244060158729553
290 0.245487689971924
300 0.2454434633255
310 0.250226616859436
320 0.253512382507324
340 0.254102230072021
350 0.253937721252441
360 0.245749115943909
370 0.236910104751587
380 0.226757407188416
390 0.212187528610229
400 0.198410749435425
410 0.183729410171509
420 0.16547954082489
450 0.0989408493041992
460 0.0783642530441284
470 0.0603450536727905
480 0.0489000082015991
490 0.0443049669265747
500 0.037866473197937
510 0.0320193767547607
520 0.0289618968963623
530 0.0293171405792236
550 0.0224770307540894
560 0.0185188055038452
570 0.0150517225265503
580 0.0100635290145874
590 0.00698816776275635
600 0.00654828548431396
620 0.00716841220855713
630 0.00671792030334473
650 0.00728487968444824
660 0.00822293758392334
670 0.00831723213195801
700 0.0102044343948364
710 0.00903940200805664
740 0.00723946094512939
750 0.00551831722259521
760 0.0046684741973877
780 0.00408637523651123
810 0.00339698791503906
830 0.00377750396728516
840 0.00332868099212646
920 0.00258719921112061
940 0.00241696834564209
950 0.00268137454986572
970 0.00214958190917969
1040 0.0022881031036377
1060 0.00201213359832764
1120 0.002616286277771
1140 0.00222766399383545
1150 0.00216770172119141
1160 0.00260341167449951
1180 0.00212752819061279
1320 0.00153100490570068
1330 0.0018305778503418
1360 0.00158929824829102
1370 0.0018463134765625
1390 0.00146424770355225
1540 0.00154387950897217
1560 0.00130057334899902
1620 0.00148224830627441
1650 0.00104141235351562
1670 0.00117981433868408
1690 0.0011441707611084
1710 0.00138556957244873
1730 0.00124597549438477
1750 0.00132012367248535
1780 0.00127124786376953
1800 0.00113379955291748
1820 0.00106680393218994
1830 0.00131475925445557
1860 0.0011361837387085
1880 0.00102531909942627
1940 0.00124287605285645
1960 0.00137495994567871
1980 0.00123405456542969
2040 0.00117266178131104
2070 0.000992417335510254
2080 0.00137126445770264
2110 0.00134456157684326
2120 0.0015639066696167
2150 0.00122165679931641
2170 0.00128543376922607
2190 0.001167893409729
2210 0.00124192237854004
2230 0.001137375831604
2330 0.00137341022491455
2350 0.00112736225128174
2450 0.00129961967468262
2480 0.00122988224029541
2570 0.00105714797973633
2590 0.00116586685180664
2820 0.00109016895294189
2830 0.00140035152435303
2860 0.00119662284851074
2880 0.00116872787475586
2900 0.00100624561309814
2920 0.00115787982940674
2950 0.00115036964416504
3010 0.00123226642608643
3490 0.00110936164855957
3510 0.00115513801574707
4200 0.001029372215271
4220 0.00102066993713379
4300 0.000987768173217773
4330 0.000958561897277832
4410 0.0010371208190918
4430 0.00105452537536621
4500 0.00101697444915771


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_2_z_0-001.dat <==
0 0.206889152526855
10 0.198260307312012
20 0.207897782325745
30 0.228947639465332
40 0.234313607215881
50 0.235527753829956
60 0.239960193634033
70 0.230241775512695
80 0.194088339805603
90 0.162026643753052
100 0.137446522712708
110 0.11620020866394
120 0.102381229400635
130 0.101902604103088
140 0.100574135780334
150 0.0918917655944824
160 0.0840576887130737
170 0.0791629552841187
180 0.0775901079177856
190 0.0779244899749756
200 0.0817619562149048
210 0.0841743946075439
220 0.0898966789245605
230 0.0972124338150024
240 0.104099988937378
250 0.111690163612366
260 0.121581554412842
270 0.127722978591919
280 0.128720045089722
290 0.127216219902039
300 0.128160715103149
310 0.125625848770142
320 0.121723532676697
330 0.118243813514709
340 0.111706018447876
350 0.100085735321045
360 0.0865216255187988
370 0.0765358209609985
380 0.0685055255889893
390 0.0681171417236328
400 0.0684716701507568
410 0.0697760581970215
420 0.0737733840942383
430 0.0808780193328857
440 0.0815993547439575
450 0.0816504955291748
460 0.0854028463363647
470 0.0812880992889404
480 0.0732827186584473
490 0.0691667795181274
500 0.0700376033782959
510 0.0734696388244629
520 0.0776503086090088
530 0.0813699960708618
540 0.0860719680786133
550 0.0855810642242432
560 0.0806959867477417
570 0.0783177614212036
580 0.0807113647460938
590 0.087477445602417
600 0.0963660478591919
610 0.10993766784668
620 0.128237724304199
630 0.147210717201233
640 0.155977487564087
650 0.165404200553894
660 0.179394721984863
670 0.194276571273804
680 0.213358283042908
700 0.276893496513367
710 0.297865152359009
720 0.305150270462036
730 0.299116849899292
740 0.286048293113708
750 0.27131986618042
760 0.259419322013855
770 0.25538158416748
780 0.259509801864624
790 0.256859302520752
800 0.251255750656128
810 0.253466129302979
820 0.25233781337738
830 0.232467293739319
840 0.21180784702301
850 0.189310550689697
870 0.119561433792114
880 0.0971460342407227
890 0.0803020000457764
900 0.0647313594818115
910 0.0506619215011597
920 0.0396190881729126
930 0.0325651168823242
940 0.0272519588470459
950 0.0231173038482666
970 0.0196046829223633
980 0.0166299343109131
990 0.01275634765625
1000 0.0105195045471191
1030 0.0068967342376709
1040 0.00617969036102295
1060 0.00606441497802734
1070 0.00515055656433105
1090 0.00465846061706543
1100 0.00472033023834229
1110 0.0040895938873291
1130 0.00368714332580566
1140 0.0039067268371582
1160 0.00272893905639648
1170 0.00256073474884033
1180 0.00286686420440674
1200 0.0023956298828125
1270 0.00246226787567139
1290 0.0021522045135498
1350 0.00246429443359375
1380 0.00196218490600586
1400 0.00201797485351562
1420 0.00192427635192871
1440 0.00224840641021729
1460 0.00203967094421387
1480 0.00221014022827148
1500 0.00198268890380859
1520 0.00231826305389404
1540 0.00200831890106201
1640 0.0022881031036377
1670 0.00204837322235107
1690 0.00237441062927246
1710 0.00202369689941406
1730 0.0022200345993042
1750 0.00200772285461426
1770 0.00249207019805908
1790 0.00220799446105957
1900 0.0024716854095459
1920 0.00225269794464111
1940 0.00258266925811768
1960 0.00226914882659912
1980 0.00248265266418457
2000 0.00220012664794922
2020 0.00265121459960938
2050 0.00241684913635254
2060 0.0027153491973877
2080 0.00229752063751221
2110 0.00214505195617676
2130 0.00197446346282959
2140 0.00221610069274902
2170 0.00208508968353271
2190 0.0024256706237793
2220 0.00226283073425293
2510 0.00268185138702393
2520 0.0030597448348999
2540 0.00256574153900146
2800 0.00249564647674561
2810 0.00296437740325928
2830 0.00248885154724121
2930 0.0028609037399292
2940 0.00300085544586182
2960 0.00271368026733398
2980 0.0029149055480957
3000 0.002349853515625
3050 0.00269341468811035
3060 0.00302016735076904
3090 0.00231742858886719
3100 0.00263786315917969
3170 0.00220715999603271
3190 0.00252509117126465
3210 0.00221216678619385
3240 0.00209438800811768
3260 0.00204849243164062
3270 0.00231719017028809
3300 0.00212728977203369
3320 0.00236737728118896
3340 0.00219142436981201
3360 0.00247681140899658
3370 0.00208675861358643
3910 0.00211477279663086
3930 0.00220143795013428
3940 0.00246548652648926
3960 0.0021129846572876
4030 0.00234520435333252
4050 0.00223839282989502
4070 0.00244808197021484
4090 0.00229001045227051
4110 0.00233542919158936
4130 0.00212478637695312
4160 0.0022580623626709
4180 0.00228941440582275
4190 0.00256264209747314
4210 0.00214982032775879
4330 0.00195300579071045
4350 0.00198626518249512
4360 0.00217258930206299
4380 0.00198626518249512
4410 0.00193619728088379
4430 0.001883864402771
4440 0.00219404697418213
4470 0.00211679935455322
4480 0.00243675708770752
4500 0.0020369291305542


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_2_z_1-000.dat <==
0 0.22331166267395
10 0.218030452728271
20 0.226519823074341
30 0.273873805999756
40 0.334194183349609
50 0.381084680557251
60 0.444265007972717
70 0.484806895256042
80 0.474637508392334
90 0.427029132843018
100 0.37393593788147
110 0.326860666275024
120 0.302981853485107
130 0.299484252929688
140 0.296892046928406
150 0.283132314682007
160 0.259964942932129
170 0.221002817153931
180 0.174515008926392
190 0.136435270309448
200 0.110376000404358
210 0.0968626737594604
220 0.0941829681396484
230 0.0981122255325317
240 0.103885173797607
250 0.104098558425903
260 0.096019983291626
270 0.0927221775054932
280 0.0965350866317749
290 0.104310631752014
300 0.11879825592041
310 0.139883875846863
320 0.155539631843567
330 0.164962291717529
340 0.16722583770752
350 0.162055134773254
360 0.151370048522949
370 0.13867199420929
380 0.127718687057495
390 0.113566994667053
400 0.106394648551941
410 0.107128262519836
420 0.104126811027527
430 0.100542664527893
440 0.099382758140564
450 0.0911853313446045
460 0.076918363571167
470 0.0686631202697754
480 0.0609340667724609
490 0.0554312467575073
520 0.0580651760101318
530 0.0607751607894897
540 0.0593174695968628
560 0.0434337854385376
570 0.0366241931915283
580 0.0284270048141479
590 0.0212805271148682
610 0.0157082080841064
620 0.014423131942749
630 0.0123641490936279
640 0.0112742185592651
650 0.00978958606719971
660 0.00931775569915771
670 0.00734531879425049
680 0.00637829303741455
710 0.00548028945922852
730 0.00456070899963379
740 0.00447320938110352
760 0.00346231460571289
820 0.00334727764129639
830 0.00356376171112061
840 0.00302720069885254
910 0.00317895412445068
930 0.00233912467956543
940 0.00225710868835449
950 0.00264990329742432
980 0.00232219696044922
990 0.00256133079528809
1020 0.00212669372558594
1040 0.00232052803039551
1060 0.00194346904754639
1130 0.00199019908905029
1190 0.00176942348480225
1200 0.00207245349884033
1230 0.00167226791381836
1250 0.00182163715362549
1270 0.00181210041046143
1290 0.00231623649597168
1320 0.00211536884307861
1330 0.00224220752716064
1350 0.0016714334487915
1440 0.00178492069244385
1450 0.00222015380859375
1530 0.00209546089172363
1550 0.00203537940979004
1930 0.0019148588180542
1970 0.00195813179016113
2000 0.00231742858886719
2020 0.00200152397155762
2050 0.00186479091644287
2070 0.00178337097167969
2080 0.00217700004577637
2110 0.00185024738311768
2120 0.00225305557250977
2140 0.00178885459899902
2240 0.0020759105682373
2280 0.00183236598968506
2290 0.00210142135620117
2310 0.00191116333007812
2320 0.00193107128143311
2330 0.00241410732269287
2360 0.00218725204467773
2370 0.00249266624450684
2390 0.0020298957824707
2430 0.00206220149993896
2590 0.00219392776489258
2610 0.00209784507751465
2620 0.00247406959533691
2650 0.00265038013458252
2670 0.00287485122680664
2700 0.00237476825714111
2720 0.00203526020050049
2740 0.00209426879882812
2750 0.00227296352386475
2770 0.00201237201690674
2870 0.00221443176269531
2890 0.00191092491149902
3020 0.00196874141693115
3070 0.00188112258911133
3080 0.0022658109664917
3100 0.00196552276611328
3170 0.00224411487579346
3190 0.00202882289886475
3210 0.00216090679168701
3230 0.00188958644866943
3320 0.00197458267211914
3330 0.00232851505279541
3360 0.00219237804412842
3370 0.00244331359863281
3400 0.00190865993499756
3460 0.00215089321136475
3470 0.00185477733612061
3500 0.00217008590698242
3520 0.00182771682739258
3530 0.00175189971923828
3540 0.00206732749938965
3560 0.00190448760986328
3590 0.00230169296264648
3650 0.00178742408752441
3690 0.00174272060394287
4060 0.00184273719787598
4070 0.00179219245910645
4080 0.00217533111572266
4110 0.00203204154968262
4130 0.00216495990753174
4150 0.00194323062896729
4170 0.00206899642944336
4180 0.00173270702362061
4250 0.00225865840911865
4270 0.00183641910552979
4320 0.00211083889007568
4340 0.00235128402709961
4360 0.00219213962554932
4380 0.00251710414886475
4400 0.00243151187896729
4420 0.00258350372314453
4440 0.00214505195617676
4500 0.00219953060150146


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_2_z_1-001.dat <==
0 0.213414430618286
10 0.206913828849792
20 0.199205756187439
30 0.166464447975159
40 0.138572335243225
50 0.115881443023682
60 0.0821053981781006
70 0.0523985624313354
80 0.0416799783706665
90 0.0396839380264282
100 0.0400875806808472
110 0.0355299711227417
120 0.027761697769165
130 0.0193089246749878
140 0.0118939876556396
150 0.00547897815704346
160 0.00272953510284424
170 0.00216841697692871
180 0.00239217281341553
200 0.0015406608581543
210 0.00146698951721191
230 0.002005934715271
250 0.00176477432250977
270 0.00275325775146484
290 0.00257313251495361
300 0.00369596481323242
310 0.00882744789123535
320 0.0195492506027222
330 0.0343955755233765
340 0.0507572889328003
350 0.06304931640625
360 0.0666486024856567
370 0.0617629289627075
390 0.0440851449966431
400 0.0379098653793335
410 0.0363430976867676
420 0.0362788438796997
430 0.0357706546783447
440 0.0336695909500122
450 0.0320472717285156
460 0.0311849117279053
480 0.0318597555160522
490 0.0332210063934326
500 0.0364123582839966
510 0.0404961109161377
520 0.0465404987335205
530 0.0503557920455933
540 0.0486742258071899
550 0.0441068410873413
560 0.0363717079162598
570 0.0244790315628052
580 0.0162228345870972
600 0.00952386856079102
610 0.00684642791748047
630 0.00492048263549805
660 0.00477898120880127
680 0.00580513477325439
700 0.00477933883666992
710 0.00486075878143311
720 0.00540971755981445
740 0.00463283061981201
750 0.00474655628204346
760 0.00540637969970703
770 0.00526750087738037
790 0.00440657138824463
810 0.00350093841552734
820 0.00292551517486572
840 0.00308918952941895
850 0.00346827507019043
880 0.00276613235473633
890 0.00294709205627441
910 0.0026705265045166
920 0.0026620626449585
930 0.00315499305725098
980 0.00343930721282959
1000 0.00263500213623047
1030 0.00225794315338135
1050 0.00255119800567627
1060 0.00293564796447754
1080 0.00239694118499756
1310 0.00208377838134766
1330 0.00165140628814697
1440 0.00188791751861572
1460 0.0016639232635498
1490 0.00162315368652344
1510 0.00173473358154297
1520 0.00196897983551025
1540 0.00177609920501709
1560 0.0019763708114624
1590 0.00163578987121582
1600 0.00185394287109375
1630 0.00151598453521729
1650 0.00161123275756836
1670 0.00139379501342773
1690 0.00150251388549805
1710 0.00135946273803711
1730 0.00161063671112061
1760 0.00140440464019775
1780 0.00145924091339111
1880 0.00142478942871094
1900 0.00162410736083984
1920 0.00148749351501465
1940 0.00170862674713135
1960 0.00150942802429199
1980 0.00167369842529297
2000 0.00140249729156494
2040 0.00151658058166504
2100 0.0016247034072876
2130 0.00138330459594727
2140 0.00165200233459473
2170 0.00139617919921875
2200 0.00160872936248779
2300 0.00153160095214844
2310 0.00174081325531006
2330 0.0013892650604248
2670 0.00128054618835449
2690 0.00143492221832275
2710 0.00119328498840332
2740 0.00116503238677979
2790 0.00119340419769287
2870 0.00122189521789551
2920 0.00102663040161133
2950 0.00107359886169434
2970 0.00109827518463135
2980 0.00131881237030029
3000 0.00112712383270264
3070 0.00121068954467773
3260 0.000965118408203125
3280 0.00111329555511475
3540 0.00101542472839355
3610 0.00112330913543701
3640 0.00104272365570068
3740 0.000974774360656738
3890 0.0011756420135498
3910 0.00107038021087646
3970 0.00105786323547363
3990 0.00102591514587402
4040 0.000855922698974609
4190 0.00110721588134766
4220 0.000996708869934082
4240 0.000968456268310547
4300 0.000990867614746094
4320 0.00113749504089355
4350 0.00110626220703125
4500 0.000923395156860352


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_2_z_2-000.dat <==
0 0.207595944404602
10 0.201619029045105
20 0.190912365913391
30 0.162206649780273
40 0.135801076889038
50 0.116209745407104
60 0.0820580720901489
70 0.0521923303604126
80 0.0375937223434448
90 0.0300173759460449
100 0.0240373611450195
110 0.0225082635879517
120 0.0264885425567627
130 0.0375461578369141
150 0.0738508701324463
160 0.0868011713027954
170 0.0911725759506226
180 0.0885390043258667
190 0.078792929649353
200 0.0704060792922974
210 0.0680328607559204
220 0.0695616006851196
230 0.073636531829834
240 0.0891273021697998
250 0.107664227485657
260 0.128330826759338
270 0.147420406341553
280 0.166085839271545
290 0.180532217025757
300 0.190041661262512
310 0.195491313934326
320 0.198695540428162
330 0.20302426815033
340 0.20395040512085
350 0.201114416122437
360 0.198844909667969
370 0.200581908226013
380 0.198151111602783
390 0.200095653533936
410 0.212787747383118
420 0.211851000785828
430 0.211688995361328
440 0.199522972106934
450 0.185283541679382
460 0.178134799003601
470 0.175037145614624
480 0.169447660446167
490 0.176866412162781
500 0.193594217300415
510 0.201648354530334
520 0.220676183700562
530 0.241182804107666
540 0.251245021820068
550 0.247272968292236
560 0.24460244178772
570 0.234175205230713
580 0.222586274147034
590 0.209445834159851
600 0.2022944688797
610 0.20038628578186
620 0.201794266700745
630 0.198958277702332
640 0.191053748130798
650 0.184822082519531
660 0.169510006904602
670 0.145962715148926
680 0.132415652275085
690 0.128090143203735
710 0.111119508743286
720 0.107927083969116
730 0.100975275039673
740 0.0995497703552246
750 0.110850095748901
760 0.123292207717896
770 0.130214214324951
780 0.137913107872009
790 0.142850518226624
810 0.128012657165527
820 0.119782328605652
830 0.109753012657166
840 0.0969642400741577
850 0.0887101888656616
860 0.0791707038879395
870 0.0785214900970459
880 0.0783748626708984
890 0.079805850982666
900 0.0770093202590942
910 0.0763460397720337
920 0.0684237480163574
930 0.0620065927505493
940 0.0595678091049194
950 0.0642776489257812
960 0.0666508674621582
970 0.0696902275085449
980 0.0776048898696899
990 0.0801035165786743
1000 0.0737762451171875
1010 0.069439172744751
1020 0.0697343349456787
1030 0.0599173307418823
1040 0.0513856410980225
1050 0.0444180965423584
1060 0.0369977951049805
1070 0.0267537832260132
1080 0.0213609933853149
1090 0.014850378036499
1100 0.0107589960098267
1110 0.00862538814544678
1120 0.00775671005249023
1130 0.00632596015930176
1150 0.00550210475921631
1160 0.00560736656188965
1190 0.00397634506225586
1210 0.00325751304626465
1230 0.00268149375915527
1250 0.00307273864746094
1260 0.00295507907867432
1300 0.00383877754211426
1330 0.00387537479400635
1340 0.00312232971191406
1360 0.00282931327819824
1370 0.00288236141204834
1380 0.00246620178222656
1650 0.00175726413726807
1660 0.00201570987701416
1690 0.00171542167663574
1710 0.0018765926361084
1730 0.00176656246185303
1750 0.0021059513092041
1770 0.00190949440002441
1850 0.00205588340759277
1960 0.00185537338256836
1980 0.0017695426940918
2020 0.00186693668365479
2070 0.00157821178436279
2080 0.00185728073120117
2110 0.00179362297058105
2120 0.00201535224914551
2150 0.00185179710388184
2170 0.00200605392456055
2190 0.00191092491149902
2210 0.00203478336334229
2230 0.00194072723388672
2260 0.00201821327209473
2350 0.00187575817108154
2410 0.00179851055145264
2520 0.00181889533996582
2570 0.00164949893951416
2580 0.00194013118743896
2610 0.00175285339355469
2630 0.00169777870178223
2650 0.00155246257781982
2670 0.00172805786132812
2730 0.00159227848052979
2800 0.00172483921051025
2820 0.00172829627990723
2830 0.00198924541473389
2860 0.00169169902801514
2880 0.00158441066741943
2900 0.00141775608062744
2920 0.00150465965270996
2940 0.00137066841125488
3000 0.00192356109619141
3030 0.00167858600616455
3040 0.0018841028213501
3060 0.00165712833404541
3130 0.00158166885375977
3150 0.0014117956161499
3170 0.0015861988067627
3200 0.0016402006149292
3220 0.00164628028869629
3360 0.00149369239807129
3380 0.00183141231536865
3430 0.00208365917205811
3450 0.00181269645690918
3500 0.00223171710968018
3530 0.00171196460723877
3550 0.00177097320556641
3570 0.00190114974975586
3580 0.00223445892333984
3650 0.00175440311431885
3690 0.00173211097717285
3750 0.00173413753509521
3780 0.00144219398498535
3790 0.00165295600891113
3820 0.00143074989318848
3840 0.00155377388000488
4000 0.00185263156890869
4030 0.00154030323028564
4050 0.00158333778381348
4110 0.00150752067565918
4140 0.00162625312805176
4210 0.00214684009552002
4240 0.00192296504974365
4260 0.00181615352630615
4310 0.00161468982696533
4410 0.00187289714813232
4430 0.00193989276885986
4500 0.00210428237915039


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_2_z_2-001.dat <==
0 0.214907646179199
10 0.203903198242188
20 0.163349986076355
30 0.115560173988342
40 0.0889855623245239
50 0.0696816444396973
60 0.0304985046386719
70 0.00740993022918701
80 0.00478100776672363
90 0.0043259859085083
100 0.00531744956970215
110 0.00700151920318604
120 0.013559103012085
130 0.0213727951049805
150 0.0357786417007446
160 0.0447287559509277
170 0.0495150089263916
190 0.0560095310211182
200 0.0608652830123901
230 0.070641040802002
240 0.0759891271591187
250 0.0801277160644531
260 0.0835889577865601
270 0.0898919105529785
280 0.0980452299118042
290 0.104891538619995
300 0.107348322868347
310 0.106788396835327
320 0.0997334718704224
340 0.078276515007019
350 0.0710722208023071
360 0.0659425258636475
370 0.0626852512359619
380 0.0615403652191162
390 0.0581585168838501
400 0.0525393486022949
410 0.0491032600402832
420 0.0476300716400146
430 0.0472546815872192
440 0.0479936599731445
450 0.0477437973022461
470 0.0437314510345459
480 0.039676308631897
490 0.0369735956192017
500 0.0383826494216919
520 0.0461140871047974
530 0.0551481246948242
540 0.0634793043136597
550 0.0675995349884033
560 0.0693956613540649
570 0.0716028213500977
580 0.0698221921920776
600 0.0763001441955566
610 0.0820934772491455
620 0.0901448726654053
630 0.104538679122925
640 0.112030625343323
660 0.131860494613647
680 0.147975444793701
690 0.164217829704285
700 0.183998107910156
710 0.202818870544434
720 0.217863440513611
730 0.220209121704102
740 0.218056440353394
750 0.215326547622681
760 0.204880595207214
770 0.192060947418213
780 0.178324580192566
790 0.162150025367737
800 0.141753911972046
810 0.122632503509521
820 0.102064371109009
840 0.0680475234985352
850 0.0544710159301758
860 0.0437914133071899
870 0.0374616384506226
880 0.0342153310775757
890 0.0316882133483887
900 0.0266731977462769
910 0.022571325302124
920 0.0202426910400391
930 0.0194355249404907
940 0.0177662372589111
950 0.0155453681945801
970 0.0128368139266968
990 0.00851547718048096
1000 0.00747597217559814
1010 0.00687015056610107
1040 0.00686633586883545
1100 0.0105646848678589
1110 0.00975596904754639
1120 0.00812649726867676
1140 0.00661373138427734
1150 0.00528824329376221
1160 0.00438225269317627
1200 0.00304210186004639
1300 0.0021355152130127
1310 0.00230264663696289
1330 0.00203824043273926
1480 0.00215542316436768
1500 0.00188553333282471
1520 0.0020982027053833
1540 0.00188541412353516
1600 0.00218331813812256
1630 0.00186240673065186
1650 0.0019303560256958
1680 0.0018613338470459
1790 0.0014272928237915
1860 0.00192344188690186
1880 0.00157570838928223
1900 0.00158095359802246
1930 0.00160121917724609
2090 0.00168275833129883
2110 0.00171494483947754
2170 0.00166141986846924
2190 0.00173187255859375
2220 0.00166463851928711
2280 0.00163877010345459
2500 0.00138044357299805
2560 0.00202369689941406
2590 0.0019228458404541
2610 0.00198554992675781
2680 0.00160539150238037
2740 0.0015709400177002
2790 0.00152468681335449
2850 0.00176024436950684
2890 0.00163567066192627
2960 0.00164079666137695
2990 0.00160706043243408
3090 0.00154554843902588
3110 0.00169754028320312
3130 0.00155878067016602
3150 0.00159776210784912
3170 0.00134289264678955
3230 0.0015941858291626
3260 0.00140726566314697
3290 0.0014491081237793
3470 0.00146353244781494
3490 0.00138390064239502
3520 0.00153374671936035
3600 0.00163793563842773
3650 0.0017247200012207
3670 0.00153779983520508
3700 0.00161182880401611
3840 0.0014263391494751
3870 0.00160300731658936
4340 0.00179874897003174
4360 0.00194156169891357
4380 0.00169193744659424
4400 0.00186467170715332
4430 0.00159835815429688
4450 0.0015254020690918
4470 0.00152528285980225
4490 0.00156331062316895
4500 0.00147318840026855


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_2_z_3-000.dat <==
0 0.211912274360657
10 0.211372852325439
20 0.198264718055725
30 0.168265700340271
40 0.137184500694275
50 0.111391425132751
60 0.0703681707382202
70 0.034873366355896
80 0.0159869194030762
90 0.00915896892547607
100 0.00705468654632568
110 0.00723540782928467
120 0.00914430618286133
140 0.00765347480773926
150 0.00792646408081055
160 0.0106909275054932
170 0.0114490985870361
180 0.0144870281219482
200 0.0231908559799194
220 0.0215595960617065
230 0.0197745561599731
240 0.0175786018371582
250 0.0142432451248169
260 0.0126264095306396
270 0.0119622945785522
280 0.0119167566299438
290 0.0110176801681519
300 0.00958991050720215
320 0.00805115699768066
330 0.00776410102844238
340 0.00708484649658203
370 0.00699222087860107
380 0.00560784339904785
400 0.00482392311096191
410 0.0049285888671875
420 0.00432050228118896
430 0.00417697429656982
440 0.00472033023834229
450 0.00688505172729492
460 0.00837361812591553
470 0.0110958814620972
480 0.0151680707931519
490 0.018741250038147
500 0.0214210748672485
520 0.0300745964050293
550 0.0458278656005859
560 0.0533722639083862
570 0.0628392696380615
580 0.0675256252288818
590 0.0748709440231323
600 0.0844837427139282
610 0.0871752500534058
630 0.0822008848190308
640 0.0858361721038818
650 0.0983972549438477
660 0.11660897731781
670 0.140041589736938
680 0.166753649711609
690 0.19573974609375
700 0.215346693992615
710 0.224895477294922
720 0.232801079750061
730 0.242325067520142
740 0.244085669517517
750 0.248746752738953
760 0.269885659217834
770 0.297850370407104
780 0.330080270767212
790 0.353403329849243
800 0.375104427337646
810 0.39534854888916
820 0.409397602081299
830 0.414975762367249
840 0.421910047531128
850 0.427880525588989
860 0.428222298622131
870 0.424401879310608
880 0.418884634971619
890 0.429078221321106
900 0.441960573196411
910 0.456993699073792
920 0.481478095054626
930 0.514560699462891
940 0.531605362892151
950 0.531043648719788
960 0.528258800506592
970 0.527143597602844
980 0.530802845954895
990 0.539988040924072
1000 0.561509132385254
1010 0.58117938041687
1020 0.597708463668823
1030 0.61561918258667
1040 0.632412672042847
1050 0.65387225151062
1060 0.676735162734985
1070 0.697659730911255
1080 0.714299559593201
1090 0.738386034965515
1100 0.752548217773438
1110 0.764335751533508
1120 0.774029731750488
1130 0.786892294883728
1140 0.797584772109985
1150 0.817090272903442
1160 0.83583402633667
1170 0.858401894569397
1180 0.874101400375366
1190 0.885463237762451
1200 0.894419550895691
1220 0.921634912490845
1230 0.930498838424683
1250 0.943381786346436
1260 0.951689600944519
1270 0.955645203590393
1280 0.959028601646423
1290 0.963087558746338
1300 0.969274520874023
1310 0.970839023590088
1320 0.97153639793396
1330 0.971376419067383
1340 0.975736618041992
1350 0.977918148040771
1360 0.978928804397583
1370 0.97673499584198
1380 0.979744434356689
1390 0.980567932128906
1400 0.980632543563843
1410 0.977690577507019
1420 0.980113387107849
1430 0.98183262348175
1440 0.982083201408386
1450 0.979342937469482
1460 0.980117082595825
1470 0.98137092590332
1480 0.980609178543091
1490 0.979226589202881
1500 0.979448556900024
1510 0.981855392456055
1520 0.982578158378601
1530 0.981931209564209
1540 0.97920823097229
1550 0.981423377990723
1570 0.981410264968872
1580 0.978817939758301
1590 0.981608510017395
1610 0.98048210144043
1620 0.977027893066406
1630 0.978837013244629
1640 0.979147434234619
1650 0.978214144706726
1660 0.974070310592651
1670 0.974439859390259
1680 0.975608348846436
1690 0.975923776626587
1700 0.974984169006348
1710 0.975695133209229
1720 0.977258920669556
1730 0.975939989089966
1750 0.971255302429199
1760 0.974377632141113
1780 0.976343870162964
1790 0.975212574005127
1800 0.979121923446655
1820 0.978898882865906
1830 0.97607684135437
1840 0.977359414100647
1850 0.966266632080078
1860 0.960834741592407
1870 0.951379656791687
1880 0.942701697349548
1890 0.934603929519653
1900 0.938319206237793
1910 0.936237573623657
1920 0.937718152999878
1930 0.94327449798584
1940 0.947304964065552
1950 0.946762323379517
1960 0.944273471832275
1970 0.943024396896362
1980 0.922313928604126
1990 0.912613749504089
2000 0.909870982170105
2010 0.913015961647034
2020 0.914902687072754
2030 0.932020306587219
2040 0.930867791175842
2050 0.925584197044373
2070 0.906504392623901
2080 0.895717620849609
2090 0.893525838851929
2100 0.890509843826294
2110 0.888127088546753
2120 0.885232448577881
2130 0.887947797775269
2140 0.888820648193359
2150 0.890228748321533
2160 0.89204466342926
2170 0.897968530654907
2180 0.906266689300537
2190 0.913620829582214
2200 0.895346641540527
2210 0.891785740852356
2230 0.900407314300537
2240 0.907574653625488
2250 0.937665224075317
2260 0.956118822097778
2270 0.96385395526886
2280 0.967230796813965
2290 0.962668061256409
2300 0.960541009902954
2310 0.953197121620178
2320 0.943721771240234
2330 0.928205728530884
2340 0.91218900680542
2350 0.894151449203491
2360 0.877218008041382
2370 0.861833333969116
2380 0.856987595558167
2390 0.858387231826782
2400 0.862701654434204
2410 0.86863374710083
2420 0.879475831985474
2430 0.893744111061096
2440 0.911679029464722
2450 0.929176568984985
2460 0.937199354171753
2470 0.941128373146057
2480 0.936564803123474
2490 0.928141355514526
2500 0.912424921989441
2510 0.903938770294189
2520 0.89364230632782
2530 0.884719967842102
2540 0.876683712005615
2550 0.884591817855835
2560 0.900136232376099
2570 0.917672872543335
2580 0.931882858276367
2590 0.947604179382324
2600 0.954775214195251
2610 0.954578638076782
2620 0.949133276939392
2630 0.932597398757935
2640 0.876536965370178
2650 0.827655076980591
2660 0.802449464797974
2670 0.806996583938599
2680 0.831909418106079
2690 0.894864797592163
2700 0.94832706451416
2710 0.97678804397583
2720 0.98311460018158
2730 0.983182549476624
2740 0.98202109336853
2750 0.979363918304443
2760 0.982325077056885
2770 0.982661247253418
2780 0.982404470443726
2790 0.980832576751709
2800 0.984905242919922
2810 0.986051678657532
2820 0.976726412773132
2830 0.970823049545288
2840 0.97260594367981
2850 0.97310197353363
2860 0.972808361053467
2870 0.979500651359558
2880 0.984744787216187
2890 0.986159801483154
2900 0.985980272293091
2910 0.982930779457092
2920 0.982731819152832
2930 0.983694553375244
2940 0.983712196350098
2950 0.982900857925415
2960 0.983017563819885
2970 0.985114932060242
2980 0.970218300819397
2990 0.96809196472168
3000 0.965381622314453
3010 0.967422008514404
3020 0.967579007148743
3030 0.981902122497559
3040 0.980126738548279
3050 0.982921838760376
3070 0.984191179275513
3080 0.981992483139038
3110 0.981350183486938
3120 0.978974223136902
3130 0.979968547821045
3140 0.98322582244873
3150 0.983211278915405
3170 0.98058545589447
3180 0.980883359909058
3200 0.978667855262756
3210 0.976905345916748
3220 0.979653835296631
3230 0.980751872062683
3240 0.980900168418884
3250 0.978474855422974
3260 0.978915929794312
3270 0.975968599319458
3280 0.972128868103027
3290 0.9645015001297
3300 0.957985281944275
3310 0.94627571105957
3320 0.929312944412231
3330 0.90044641494751
3340 0.861605286598206
3350 0.824035406112671
3360 0.79464328289032
3370 0.787496089935303
3380 0.816440105438232
3390 0.864610195159912
3400 0.913509249687195
3410 0.956732749938965
3420 0.982481002807617
3430 0.987198829650879
3440 0.987096548080444
3450 0.9864422082901
3460 0.98490834236145
3470 0.987020969390869
3480 0.974316239356995
3490 0.973968267440796
3500 0.971821904182434
3510 0.974406838417053
3520 0.974514245986938
3530 0.986678600311279
3540 0.984107494354248
3550 0.985497236251831
3560 0.98579204082489
3570 0.977514505386353
3580 0.96985936164856
3600 0.972373008728027
3610 0.972423791885376
3630 0.985121250152588
3640 0.98678982257843
3650 0.986500978469849
3660 0.985461235046387
3670 0.984898805618286
3680 0.9862060546875
3700 0.986098527908325
3710 0.984795928001404
3720 0.987502098083496
3730 0.987885236740112
3740 0.987565279006958
3750 0.984634399414062
3760 0.986276388168335
3780 0.986126899719238
3790 0.983758687973022
3800 0.985966920852661
3810 0.986544847488403
3820 0.986592531204224
3830 0.984638452529907
3840 0.986116170883179
3850 0.983393669128418
3860 0.973174095153809
3870 0.970928430557251
3880 0.97061824798584
3890 0.97197699546814
3900 0.975883603096008
3910 0.985555171966553
3920 0.985523104667664
3930 0.98772132396698
3950 0.986619830131531
3960 0.984224796295166
3970 0.985214471817017
3990 0.985187530517578
4000 0.982160806655884
4010 0.98410439491272
4020 0.984484672546387
4030 0.983900189399719
4040 0.981552124023438
4050 0.983541011810303
4060 0.984853863716125
4070 0.985738039016724
4080 0.984570980072021
4090 0.985508322715759
4100 0.9869704246521
4110 0.986685752868652
4120 0.985175371170044
4130 0.985013008117676
4140 0.986727476119995
4150 0.986538410186768
4160 0.985730409622192
4170 0.984322071075439
4180 0.985960721969604
4190 0.985887408256531
4200 0.986433982849121
4210 0.985098838806152
4220 0.987456321716309
4240 0.987718105316162
4250 0.984160900115967
4260 0.983870983123779
4270 0.982386708259583
4280 0.980343341827393
4290 0.973735094070435
4310 0.964333176612854
4320 0.957565546035767
4330 0.945766687393188
4350 0.920689582824707
4360 0.904306650161743
4370 0.888518333435059
4380 0.875042200088501
4390 0.867082595825195
4400 0.863336801528931
4410 0.86762809753418
4420 0.882868051528931
4430 0.909225463867188
4440 0.935993671417236
4450 0.960044622421265
4460 0.976131319999695
4470 0.983923554420471
4480 0.971586942672729
4490 0.971645474433899
4500 0.969393253326416


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_2_z_3-001.dat <==
0 0.210930228233337
10 0.207100629806519
20 0.173733234405518
30 0.14492130279541
40 0.130412578582764
50 0.122269034385681
60 0.0992590188980103
70 0.0851807594299316
80 0.0784657001495361
90 0.0693471431732178
100 0.0540124177932739
110 0.0377988815307617
120 0.0262339115142822
130 0.0190445184707642
140 0.015501856803894
150 0.0147584676742554
160 0.0157234668731689
170 0.0172107219696045
180 0.0178667306900024
190 0.016457200050354
210 0.0147016048431396
220 0.0143797397613525
240 0.0130994319915771
250 0.0131648778915405
260 0.0140063762664795
270 0.014194130897522
280 0.0138988494873047
290 0.0143929719924927
310 0.0167962312698364
330 0.0166730880737305
340 0.0158696174621582
350 0.0139896869659424
360 0.0114468336105347
370 0.00946760177612305
390 0.00703060626983643
410 0.00487065315246582
440 0.00341653823852539
460 0.00271797180175781
560 0.00250184535980225
580 0.00196921825408936
630 0.00164508819580078
650 0.00169479846954346
680 0.00155651569366455
880 0.00100457668304443
900 0.000998020172119141
960 0.000831723213195801
990 0.00101196765899658
1080 0.00101268291473389
1210 0.000802874565124512
1240 0.000989913940429688
1460 0.0010228157043457
1480 0.00107073783874512
1510 0.000956177711486816
1560 0.000997066497802734
1590 0.000886797904968262
1610 0.00094139575958252
1670 0.000937461853027344
1690 0.000956535339355469
1710 0.000864624977111816
1730 0.00114917755126953
1790 0.000921487808227539
1870 0.000820279121398926
4360 0.000903010368347168
4420 0.000836491584777832
4500 0.000939011573791504


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_2_z_4-000.dat <==
0 0.214608907699585
10 0.208675384521484
20 0.212321996688843
30 0.239867210388184
40 0.246214628219604
50 0.224454522132874
60 0.197826862335205
70 0.165360450744629
80 0.115455150604248
90 0.0697904825210571
100 0.0496872663497925
110 0.0423097610473633
130 0.0363891124725342
140 0.0386607646942139
150 0.0471935272216797
160 0.0571696758270264
170 0.0724143981933594
180 0.095768928527832
190 0.118151783943176
200 0.137746453285217
210 0.154151439666748
220 0.166927456855774
230 0.177240967750549
240 0.179152965545654
250 0.180050015449524
260 0.177173256874084
270 0.167088985443115
280 0.149266362190247
290 0.13494873046875
300 0.116795420646667
310 0.101570963859558
320 0.0874274969100952
330 0.0746387243270874
340 0.0634459257125854
360 0.0439217090606689
370 0.0370960235595703
390 0.0264565944671631
400 0.0220636129379272
410 0.0195952653884888
420 0.0166866779327393
430 0.014309287071228
450 0.0111465454101562
460 0.00872540473937988
500 0.00633347034454346
510 0.00623738765716553
520 0.00571680068969727
550 0.00505614280700684
560 0.0046619176864624
570 0.00484108924865723
670 0.00191593170166016
720 0.00138819217681885
770 0.00132012367248535
790 0.00150346755981445
810 0.00120019912719727
850 0.00102448463439941
1000 0.00103628635406494
1060 0.000822782516479492
1250 0.00106990337371826
1280 0.00102818012237549
1330 0.00108325481414795
1350 0.000958442687988281
1610 0.000869393348693848
1620 0.00119352340698242
1650 0.000987410545349121
1670 0.000902771949768066
1720 0.000725388526916504
1780 0.000989079475402832
1810 0.000887751579284668
1980 0.00108885765075684
2010 0.00103950500488281
2140 0.000927329063415527
2530 0.00106513500213623
2550 0.00110876560211182
2990 0.000995755195617676
3010 0.00102376937866211
3380 0.00109922885894775
3410 0.00102972984313965
3460 0.00111222267150879
3490 0.00093996524810791
3510 0.000939130783081055
3570 0.000974416732788086
3590 0.00104761123657227
3680 0.000832200050354004
3790 0.00101125240325928
3820 0.000845551490783691
3840 0.00103867053985596
3910 0.000910162925720215
3960 0.00103414058685303
3990 0.000804305076599121
4000 0.00105047225952148
4030 0.00089728832244873
4050 0.000923991203308105
4160 0.000858306884765625
4220 0.000838756561279297
4450 0.000866293907165527
4470 0.000873088836669922
4500 0.00101971626281738


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_2_z_4-001.dat <==
0 0.215216994285583
10 0.216189980506897
20 0.287386894226074
30 0.38319718837738
40 0.433133482933044
50 0.462568283081055
60 0.530990600585938
70 0.562742233276367
80 0.540217161178589
90 0.512032747268677
100 0.491513967514038
110 0.486776351928711
120 0.498452186584473
130 0.518715620040894
140 0.540481567382812
150 0.565651297569275
160 0.578909158706665
170 0.587365746498108
180 0.600028395652771
190 0.619163274765015
200 0.639591455459595
210 0.654392719268799
220 0.656023979187012
230 0.659124612808228
240 0.666739940643311
250 0.661743402481079
260 0.652990579605103
270 0.656951069831848
280 0.663998365402222
290 0.660068273544312
300 0.657493114471436
310 0.660864353179932
320 0.657531380653381
330 0.647609949111938
340 0.648040652275085
350 0.655665755271912
360 0.671840310096741
370 0.691252827644348
380 0.705891489982605
400 0.719080209732056
410 0.715591192245483
420 0.717601656913757
430 0.726940870285034
440 0.742395639419556
450 0.755885004997253
460 0.767469882965088
470 0.763009309768677
480 0.754268884658813
500 0.724022626876831
510 0.714205980300903
530 0.696558713912964
540 0.68932831287384
550 0.682811737060547
560 0.681005001068115
570 0.690257906913757
580 0.697763204574585
590 0.703321695327759
600 0.703777074813843
610 0.694865942001343
620 0.675716876983643
630 0.659603357315063
640 0.639718294143677
670 0.597328186035156
680 0.580373764038086
690 0.57304835319519
700 0.561091661453247
710 0.540968894958496
720 0.524579524993896
730 0.512009382247925
740 0.489956974983215
750 0.466524124145508
760 0.451090097427368
770 0.437083959579468
780 0.411176443099976
790 0.386302351951599
800 0.363260984420776
810 0.348567605018616
820 0.336931824684143
830 0.331860661506653
840 0.332132577896118
850 0.341655850410461
860 0.348734021186829
870 0.349982976913452
880 0.356833696365356
890 0.367700576782227
900 0.37699568271637
910 0.393596768379211
920 0.420344471931458
930 0.451308846473694
940 0.478519558906555
950 0.498514413833618
960 0.505159378051758
970 0.511162638664246
980 0.532902598381042
1000 0.591703772544861
1010 0.630320072174072
1020 0.670069098472595
1030 0.691058397293091
1040 0.704615116119385
1050 0.720327496528625
1060 0.731236934661865
1070 0.744473338127136
1080 0.760986804962158
1090 0.778618931770325
1100 0.794899940490723
1110 0.816742777824402
1120 0.835382699966431
1130 0.8461594581604
1140 0.85232150554657
1150 0.86365270614624
1160 0.869240760803223
1170 0.872823476791382
1180 0.879346132278442
1190 0.892198801040649
1210 0.922919034957886
1220 0.936655521392822
1230 0.950905680656433
1240 0.963930726051331
1250 0.970867156982422
1260 0.975081920623779
1270 0.976591110229492
1280 0.979261159896851
1290 0.979772329330444
1300 0.978758454322815
1310 0.97603702545166
1320 0.97845184803009
1330 0.9798903465271
1340 0.980055689811707
1350 0.97828483581543
1360 0.981434106826782
1370 0.98264217376709
1380 0.982498645782471
1390 0.979527711868286
1410 0.982236266136169
1420 0.982274889945984
1430 0.980586767196655
1440 0.981879234313965
1450 0.984150409698486
1460 0.983672976493835
1470 0.982089757919312
1480 0.980978012084961
1490 0.982408165931702
1500 0.981981992721558
1510 0.967360138893127
1520 0.966707587242126
1530 0.969182133674622
1540 0.970300674438477
1550 0.97002112865448
1560 0.982302665710449
1570 0.983509182929993
1580 0.984288692474365
1590 0.983362674713135
1600 0.981277346611023
1620 0.983863115310669
1630 0.983487486839294
1640 0.981664538383484
1660 0.983566522598267
1670 0.983384609222412
1680 0.981343984603882
1690 0.982500553131104
1700 0.984710216522217
1710 0.985440969467163
1720 0.984409809112549
1730 0.984267950057983
1740 0.985659122467041
1750 0.985891461372375
1760 0.984722137451172
1770 0.984092473983765
1780 0.986369013786316
1790 0.986926436424255
1800 0.98613178730011
1810 0.984333515167236
1830 0.986360430717468
1840 0.985838890075684
1850 0.983193159103394
1870 0.984552145004272
1880 0.983283162117004
1890 0.980481386184692
1910 0.982998847961426
1920 0.982796907424927
1930 0.980951189994812
1940 0.981339812278748
1950 0.982962131500244
1960 0.983476161956787
1970 0.982047319412231
1980 0.981157779693604
1990 0.982416152954102
2000 0.981513381004333
2020 0.978153824806213
2030 0.98015308380127
2040 0.981205701828003
2050 0.980978727340698
2060 0.978194713592529
2070 0.980747580528259
2080 0.98186194896698
2090 0.981842279434204
2100 0.980523109436035
2110 0.982928276062012
2120 0.983732104301453
2130 0.983520030975342
2140 0.980586051940918
2150 0.980900406837463
2160 0.982673645019531
2170 0.9825758934021
2180 0.980165004730225
2190 0.979514718055725
2200 0.981449246406555
2210 0.981499671936035
2230 0.978839159011841
2240 0.981752634048462
2250 0.982086420059204
2260 0.981284499168396
2270 0.979528903961182
2280 0.982060194015503
2290 0.982224822044373
2300 0.981301069259644
2310 0.978487730026245
2330 0.97913920879364
2340 0.978083610534668
2350 0.974860906600952
2360 0.972834348678589
2370 0.971538543701172
2380 0.968937516212463
2390 0.96360969543457
2400 0.9590744972229
2410 0.953840851783752
2420 0.94488263130188
2430 0.929562091827393
2440 0.908207178115845
2450 0.887719750404358
2460 0.868213653564453
2470 0.849406242370605
2480 0.835654616355896
2490 0.832932710647583
2500 0.834151029586792
2520 0.840849995613098
2530 0.84774923324585
2540 0.854088068008423
2550 0.856008052825928
2560 0.856215715408325
2580 0.871075391769409
2590 0.879435539245605
2600 0.888989090919495
2610 0.903893947601318
2620 0.918046951293945
2630 0.929481267929077
2640 0.93592357635498
2650 0.939623355865479
2660 0.939506411552429
2670 0.935624122619629
2680 0.930320024490356
2690 0.927337408065796
2710 0.929973840713501
2720 0.928805589675903
2730 0.926584720611572
2740 0.926976203918457
2760 0.925918936729431
2770 0.923789024353027
2780 0.927910327911377
2790 0.929838061332703
2800 0.930901288986206
2810 0.92818546295166
2820 0.930533051490784
2830 0.931733727455139
2840 0.932086586952209
2850 0.931181311607361
2870 0.928047299385071
2880 0.924357175827026
2900 0.912176370620728
2910 0.911526679992676
2920 0.909594058990479
2930 0.909175157546997
2940 0.909682989120483
2950 0.917449712753296
2960 0.928825855255127
2970 0.939495086669922
2980 0.945506453514099
2990 0.956031203269958
3000 0.962920904159546
3010 0.964737176895142
3020 0.96398389339447
3030 0.96824312210083
3040 0.95601749420166
3060 0.948561429977417
3070 0.950606822967529
3080 0.952177286148071
3090 0.968055486679077
3110 0.975386142730713
3120 0.978383660316467
3130 0.980003118515015
3150 0.980415344238281
3160 0.981987357139587
3170 0.981176376342773
3180 0.978522777557373
3190 0.975072860717773
3210 0.978981971740723
3220 0.980392932891846
3230 0.981160283088684
3240 0.986206531524658
3250 0.987381219863892
3260 0.986731767654419
3270 0.98383092880249
3280 0.985022902488708
3300 0.98570191860199
3310 0.984226703643799
3330 0.986732959747314
3340 0.986619353294373
3350 0.984651327133179
3360 0.984814882278442
3370 0.986975193023682
3380 0.987179756164551
3390 0.985690474510193
3400 0.984791994094849
3410 0.986611366271973
3420 0.986739754676819
3440 0.985122561454773
3450 0.987423658370972
3460 0.987834930419922
3470 0.986909747123718
3480 0.985251665115356
3490 0.986754536628723
3500 0.987100839614868
3510 0.986995458602905
3520 0.98540735244751
3530 0.987182974815369
3540 0.988488674163818
3550 0.988700151443481
3560 0.985952377319336
3580 0.987563371658325
3590 0.987215995788574
3600 0.985177993774414
3610 0.984570741653442
3620 0.985462188720703
3630 0.98479151725769
3640 0.983451128005981
3650 0.983350515365601
3660 0.986286163330078
3670 0.986739277839661
3680 0.986449718475342
3690 0.984964370727539
3700 0.98612654209137
3710 0.986700296401978
3720 0.986118674278259
3730 0.983999013900757
3740 0.985824108123779
3750 0.986217260360718
3760 0.985143899917603
3770 0.983246684074402
3780 0.985076427459717
3790 0.986281633377075
3800 0.986509442329407
3810 0.984460353851318
3840 0.982818365097046
3850 0.980451464653015
3860 0.979709148406982
3870 0.981754660606384
3880 0.98245096206665
3890 0.982043981552124
3900 0.982033967971802
3910 0.985073447227478
3920 0.986156463623047
3930 0.98567795753479
3940 0.983720541000366
3950 0.985501766204834
3960 0.985387325286865
3970 0.984459161758423
3980 0.982076406478882
3990 0.983516931533813
4000 0.983790874481201
4010 0.983475208282471
4020 0.981047868728638
4030 0.982216358184814
4040 0.982492327690125
4050 0.981725335121155
4060 0.979288339614868
4070 0.979198217391968
4080 0.980242848396301
4090 0.980486869812012
4100 0.979414343833923
4110 0.97945761680603
4120 0.981211543083191
4130 0.980374574661255
4140 0.978315114974976
4150 0.974544763565063
4160 0.973665356636047
4170 0.971029758453369
4180 0.968973994255066
4190 0.965860366821289
4200 0.965577602386475
4210 0.963905096054077
4220 0.961774826049805
4230 0.954743981361389
4240 0.948551416397095
4250 0.943200945854187
4260 0.923951625823975
4270 0.912377953529358
4280 0.90916109085083
4290 0.909862756729126
4300 0.911501526832581
4310 0.924614429473877
4330 0.93685507774353
4340 0.940523862838745
4350 0.942291975021362
4360 0.946426868438721
4370 0.952215909957886
4380 0.955428838729858
4400 0.96088695526123
4410 0.965261816978455
4420 0.968684077262878
4430 0.971477508544922
4440 0.972464442253113
4450 0.97632884979248
4460 0.979307889938354
4470 0.981397151947021
4480 0.980819463729858
4490 0.982960343360901
4500 0.983937740325928


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_2_z_5-000.dat <==
0 0.197093963623047
10 0.188320159912109
20 0.174926042556763
30 0.139691591262817
40 0.108640313148499
50 0.0856575965881348
60 0.0482885837554932
70 0.0166487693786621
80 0.00430667400360107
90 0.00210058689117432
100 0.00172436237335205
110 0.00207042694091797
120 0.00325214862823486
130 0.00330781936645508
140 0.00410890579223633
160 0.00768816471099854
200 0.00614023208618164
210 0.00475335121154785
220 0.00415456295013428
230 0.00395143032073975
240 0.00434672832489014
270 0.00314450263977051
290 0.00327062606811523
310 0.00289881229400635
330 0.00309157371520996
350 0.00198638439178467
420 0.00155961513519287
480 0.000652194023132324
540 0.000560641288757324
570 0.000443100929260254
620 0.00050652027130127
670 0.00044095516204834
890 0.000430464744567871
990 0.000550627708435059
1110 0.000543355941772461
1130 0.000562548637390137
1270 0.000560879707336426
1330 0.000730752944946289
1360 0.000608205795288086
1380 0.000617265701293945
1480 0.000530481338500977
1540 0.000615119934082031
1600 0.000455379486083984
1890 0.000565648078918457
2030 0.00053107738494873
2080 0.000639915466308594
2110 0.000540018081665039
2140 0.00053703784942627
2360 0.000536799430847168
2410 0.000655770301818848
2530 0.000593185424804688
2560 0.000539422035217285
3340 0.00057828426361084
3390 0.000495314598083496
3750 0.000653266906738281
3780 0.000508785247802734
3810 0.000550627708435059
4490 0.000565052032470703
4500 0.000735640525817871


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_2_z_5-001.dat <==
0 0.197695016860962
10 0.184016942977905
20 0.154326796531677
30 0.123522043228149
40 0.101060628890991
50 0.0829070806503296
60 0.048308253288269
70 0.0252699851989746
80 0.0143752098083496
90 0.00898957252502441
100 0.00666260719299316
120 0.00481021404266357
140 0.00404345989227295
150 0.0028526782989502
160 0.00206577777862549
210 0.00150454044342041
230 0.0014115571975708
250 0.00098121166229248
270 0.00112020969390869
290 0.000858902931213379
320 0.00092017650604248
340 0.000982284545898438
350 0.00120341777801514
380 0.000957608222961426
400 0.00089573860168457
450 0.000573158264160156
630 0.000516295433044434
650 0.000634074211120605
710 0.000570893287658691
740 0.000572323799133301
880 0.000487327575683594
910 0.000520586967468262
1150 0.000555753707885742
1210 0.000604629516601562
1270 0.000669956207275391
1300 0.000619411468505859
1360 0.000606298446655273
1420 0.000501632690429688
1450 0.000652670860290527
1560 0.000770807266235352
1590 0.000582456588745117
1620 0.000526189804077148
2660 0.000541329383850098
2720 0.000673174858093262
2760 0.000678658485412598
2810 0.00063776969909668
2880 0.000555753707885742
2940 0.000681042671203613
2990 0.000568032264709473
3050 0.000661134719848633
3070 0.000703692436218262
3110 0.000644087791442871
3170 0.000578522682189941
3230 0.000793576240539551
3280 0.000641345977783203
3330 0.000595808029174805
4110 0.000775337219238281
4140 0.000655293464660645
4210 0.000617742538452148
4500 0.000687718391418457


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_3_z_0-000.dat <==
0 0.110023021697998
10 0.134944558143616
20 0.14164412021637
30 0.162811994552612
40 0.162825584411621
50 0.148859262466431
60 0.132040023803711
70 0.10997486114502
80 0.0743041038513184
90 0.0481411218643188
100 0.0367816686630249
110 0.0317177772521973
120 0.0274611711502075
140 0.0205715894699097
150 0.0198005437850952
160 0.0221836566925049
170 0.0278729200363159
190 0.0455656051635742
200 0.0537059307098389
210 0.0598129034042358
220 0.0649198293685913
230 0.0691198110580444
250 0.0826294422149658
260 0.0880641937255859
280 0.0953831672668457
290 0.0931375026702881
300 0.0857701301574707
310 0.0798897743225098
320 0.0766083002090454
330 0.0708380937576294
350 0.0616965293884277
360 0.0546976327896118
380 0.0361295938491821
390 0.0278960466384888
400 0.022197961807251
430 0.0108355283737183
440 0.00824141502380371
460 0.00444841384887695
470 0.00365340709686279
480 0.00339674949645996
490 0.00351917743682861
520 0.00256884098052979
540 0.00282728672027588
560 0.002433180809021
580 0.0024644136428833
590 0.00195848941802979
610 0.00192487239837646
620 0.00217521190643311
630 0.00177550315856934
650 0.00194334983825684
660 0.00235319137573242
680 0.00208425521850586
690 0.00203943252563477
700 0.00249266624450684
730 0.00217139720916748
740 0.00245785713195801
770 0.00184714794158936
790 0.00217735767364502
810 0.00202310085296631
840 0.00188863277435303
860 0.00199270248413086
870 0.00252449512481689
890 0.00223457813262939
1030 0.00217962265014648
1040 0.00234520435333252
1060 0.00197887420654297
1080 0.00219225883483887
1090 0.00178611278533936
1110 0.00184452533721924
1120 0.00222122669219971
1140 0.00181794166564941
1150 0.00177860260009766
1160 0.00219452381134033
1180 0.00182950496673584
1190 0.00179052352905273
1200 0.00213384628295898
1230 0.00158834457397461
1240 0.00184857845306396
1280 0.00170588493347168
1370 0.0017167329788208
1390 0.00131964683532715
1440 0.00127494335174561
1460 0.00147688388824463
1490 0.00165045261383057
1570 0.00151920318603516
1580 0.00174140930175781
1610 0.00145602226257324
1620 0.00171494483947754
1640 0.00140416622161865
1710 0.00172019004821777
1730 0.00146162509918213
1750 0.00159740447998047
1770 0.00142097473144531
1800 0.00149416923522949
2530 0.00141811370849609
2540 0.00167644023895264
2560 0.00141024589538574
2780 0.00128614902496338
2790 0.00153172016143799
2820 0.00123858451843262
2830 0.00149309635162354
2860 0.00126421451568604
2870 0.00151336193084717
2900 0.00123965740203857
2920 0.0014725923538208
2980 0.00123763084411621
3130 0.00148069858551025
3150 0.00130879878997803
3170 0.00137686729431152
3190 0.0011674165725708
3310 0.00129437446594238
3360 0.00114047527313232
3380 0.00129556655883789
3400 0.00118041038513184
3420 0.00132453441619873
3450 0.0012894868850708
3470 0.00113606452941895
3530 0.00112926959991455
3540 0.00139880180358887
3570 0.00117945671081543
3590 0.00125539302825928
3620 0.00135648250579834
3750 0.00131118297576904
3770 0.00103878974914551
3880 0.00122725963592529
3900 0.00108850002288818
3930 0.00117242336273193
4030 0.00122189521789551
4050 0.00128018856048584
4110 0.0012354850769043
4130 0.00139141082763672
4160 0.00125932693481445
4490 0.00121414661407471
4500 0.00151169300079346


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_3_z_0-001.dat <==
0 0.100706934928894
10 0.134132385253906
20 0.150293350219727
30 0.159786343574524
40 0.160240054130554
50 0.162741184234619
60 0.168716073036194
70 0.168251633644104
80 0.155763387680054
90 0.145688772201538
100 0.140566110610962
110 0.149510025978088
120 0.161776304244995
130 0.176999926567078
140 0.196527600288391
150 0.213049530982971
160 0.209237813949585
170 0.196130871772766
180 0.190797924995422
190 0.183297276496887
200 0.168720960617065
210 0.158746004104614
220 0.156260967254639
230 0.163250923156738
240 0.165395975112915
250 0.163360118865967
260 0.160003066062927
270 0.157287120819092
280 0.14006507396698
290 0.122010469436646
300 0.111115217208862
320 0.0918130874633789
330 0.08604896068573
350 0.0720858573913574
360 0.0643572807312012
370 0.0528172254562378
380 0.0406092405319214
390 0.0356100797653198
400 0.0311719179153442
410 0.0303909778594971
420 0.0321933031082153
430 0.0354782342910767
440 0.0362331867218018
450 0.035520076751709
470 0.0314329862594604
490 0.0262075662612915
500 0.0279915332794189
510 0.0321383476257324
520 0.0333840847015381
530 0.0329186916351318
540 0.0356041193008423
550 0.0362056493759155
560 0.0361219644546509
570 0.0383881330490112
580 0.0445699691772461
590 0.0534669160842896
600 0.0627796649932861
610 0.0706961154937744
630 0.0950356721878052
640 0.104145526885986
650 0.11224639415741
660 0.130993723869324
670 0.148662328720093
680 0.17034637928009
700 0.211810231208801
710 0.22169816493988
720 0.244870901107788
730 0.275724411010742
740 0.309305191040039
750 0.349462509155273
760 0.390616059303284
770 0.422420740127563
780 0.439931869506836
790 0.466632604598999
800 0.488073348999023
810 0.50115704536438
820 0.513331294059753
830 0.545788526535034
840 0.580581188201904
850 0.626901030540466
870 0.762062788009644
880 0.814189434051514
890 0.853657722473145
900 0.885801315307617
910 0.909428358078003
920 0.926560878753662
930 0.937182426452637
940 0.945352077484131
950 0.952359199523926
960 0.955000877380371
970 0.956975221633911
980 0.962004661560059
990 0.968999147415161
1000 0.973026752471924
1010 0.975096225738525
1020 0.97650933265686
1030 0.979666829109192
1040 0.981496334075928
1060 0.980888724327087
1070 0.983647346496582
1080 0.984252691268921
1090 0.983772873878479
1100 0.982236385345459
1110 0.983823776245117
1120 0.984412908554077
1130 0.984569311141968
1140 0.983464360237122
1150 0.985850811004639
1160 0.98728334903717
1170 0.987689256668091
1180 0.986462712287903
1200 0.988640785217285
1210 0.9885573387146
1220 0.987280130386353
1230 0.987101554870605
1240 0.987969756126404
1250 0.987798452377319
1270 0.984056234359741
1280 0.984336853027344
1290 0.982882618904114
1310 0.97721004486084
1330 0.976064682006836
1340 0.976200819015503
1350 0.975742101669312
1360 0.977677583694458
1370 0.980269551277161
1380 0.981469750404358
1390 0.980311632156372
1410 0.982647657394409
1420 0.982300281524658
1430 0.980069160461426
1440 0.979863047599792
1450 0.980352878570557
1460 0.979944705963135
1470 0.978433966636658
1480 0.978228807449341
1490 0.979736328125
1500 0.980400085449219
1510 0.979541301727295
1520 0.979269981384277
1530 0.980830669403076
1540 0.980873465538025
1560 0.977472305297852
1570 0.977227449417114
1580 0.975505590438843
1590 0.974258422851562
1600 0.972424745559692
1610 0.972917199134827
1620 0.974376440048218
1630 0.976536273956299
1640 0.97628927230835
1660 0.979125261306763
1670 0.978346228599548
1680 0.976504802703857
1690 0.976053953170776
1710 0.978853464126587
1730 0.98090934753418
1740 0.982878804206848
1750 0.983561038970947
1760 0.982932090759277
1770 0.981810331344604
1790 0.982523798942566
1800 0.982297420501709
1810 0.981261730194092
1820 0.981936693191528
1830 0.982161521911621
1840 0.980985403060913
1850 0.978987455368042
1860 0.979501128196716
1870 0.980861663818359
1880 0.981473445892334
1890 0.980983972549438
1910 0.983696579933167
1920 0.983690023422241
1930 0.982094883918762
1940 0.982216835021973
1950 0.983526468276978
1960 0.984268188476562
1970 0.983607053756714
1980 0.984050393104553
1990 0.98559582233429
2000 0.985558390617371
2020 0.982444643974304
2040 0.982267498970032
2050 0.981750249862671
2060 0.980351448059082
2070 0.981292605400085
2080 0.982772827148438
2090 0.983177065849304
2100 0.98208212852478
2120 0.985446214675903
2130 0.985094904899597
2140 0.983734369277954
2160 0.984303951263428
2170 0.983438491821289
2180 0.98185396194458
2190 0.98125147819519
2200 0.982683300971985
2210 0.983440041542053
2230 0.983868837356567
2240 0.985530853271484
2250 0.985575675964355
2260 0.98490834236145
2270 0.983779430389404
2280 0.985162734985352
2290 0.985781073570251
2300 0.985009789466858
2310 0.983484506607056
2320 0.984753608703613
2330 0.985445618629456
2340 0.985623717308044
2350 0.984417915344238
2370 0.986424803733826
2380 0.985997915267944
2390 0.984041333198547
2400 0.984618067741394
2410 0.985607743263245
2420 0.985676527023315
2430 0.98419189453125
2440 0.984025239944458
2450 0.985505938529968
2460 0.985531806945801
2480 0.983588695526123
2490 0.984636068344116
2500 0.984283566474915
2510 0.983237981796265
2520 0.981369495391846
2530 0.98335862159729
2540 0.984408259391785
2550 0.984736680984497
2560 0.983842611312866
2570 0.985749363899231
2580 0.98632287979126
2590 0.985669016838074
2600 0.983720779418945
2630 0.983911514282227
2640 0.983235478401184
2650 0.983499765396118
2660 0.985114812850952
2670 0.985815286636353
2680 0.985210180282593
2690 0.985126614570618
2700 0.986654758453369
2710 0.987092256546021
2720 0.986762166023254
2730 0.985787391662598
2740 0.986775398254395
2750 0.987245440483093
2760 0.986568927764893
2770 0.985036373138428
2780 0.986843824386597
2790 0.98775577545166
2800 0.987708806991577
2810 0.986314654350281
2820 0.987377405166626
2830 0.98743724822998
2840 0.986770868301392
2850 0.985008478164673
2880 0.9870765209198
2890 0.986122250556946
2900 0.986811518669128
2910 0.988056898117065
2920 0.988233804702759
2930 0.987202644348145
2940 0.986560583114624
2950 0.987233281135559
2960 0.987264394760132
2980 0.986053347587585
2990 0.98798131942749
3000 0.988965749740601
3010 0.988890409469604
3020 0.98771595954895
3030 0.988408803939819
3040 0.988261342048645
3050 0.987705945968628
3060 0.986354231834412
3080 0.987647771835327
3090 0.987435698509216
3100 0.985462069511414
3110 0.985634326934814
3120 0.987126350402832
3130 0.987587809562683
3140 0.986992835998535
3150 0.987946033477783
3160 0.989292740821838
3170 0.989107370376587
3190 0.986923575401306
3200 0.987133502960205
3220 0.985548377037048
3230 0.984673261642456
3240 0.98650860786438
3250 0.987614393234253
3260 0.988006353378296
3270 0.987155556678772
3280 0.988325595855713
3290 0.989037752151489
3300 0.988840818405151
3310 0.987426042556763
3330 0.988899946212769
3340 0.989062309265137
3350 0.988107681274414
3360 0.988869190216064
3370 0.99022650718689
3380 0.990403890609741
3390 0.989498615264893
3400 0.989582061767578
3410 0.990684509277344
3420 0.990756988525391
3440 0.98969042301178
3450 0.990800142288208
3460 0.991066217422485
3470 0.990587472915649
3480 0.989481210708618
3490 0.990397930145264
3500 0.990814566612244
3510 0.990508675575256
3520 0.989033937454224
3540 0.99048113822937
3550 0.990383744239807
3560 0.989244699478149
3580 0.990767002105713
3590 0.990465521812439
3600 0.989043474197388
3610 0.989135146141052
3620 0.990284085273743
3630 0.990302205085754
3640 0.989760398864746
3650 0.990005493164062
3660 0.991229295730591
3680 0.990779399871826
3690 0.98960542678833
3700 0.990276575088501
3710 0.990463256835938
3720 0.989780902862549
3730 0.98852813243866
3740 0.990151882171631
3750 0.990668773651123
3760 0.990378022193909
3770 0.989543676376343
3780 0.990196943283081
3800 0.990458846092224
3810 0.989240050315857
3830 0.990131258964539
3840 0.989633560180664
3850 0.988090038299561
3860 0.987819194793701
3870 0.98869526386261
3880 0.989040374755859
3900 0.988622188568115
3910 0.989826798439026
3920 0.989991188049316
3930 0.989331960678101
3940 0.988175392150879
3950 0.989399433135986
3960 0.989887237548828
3970 0.9899582862854
3980 0.989047050476074
3990 0.990297079086304
4000 0.990773677825928
4010 0.990421295166016
4020 0.988666772842407
4040 0.990159034729004
4050 0.989720106124878
4060 0.988190412521362
4070 0.988034963607788
4080 0.988636612892151
4090 0.988094806671143
4100 0.987129688262939
4110 0.98732328414917
4120 0.989099264144897
4130 0.989374399185181
4150 0.98817777633667
4160 0.989502191543579
4170 0.989659309387207
4190 0.988241195678711
4200 0.989607095718384
4210 0.990028142929077
4220 0.990054130554199
4230 0.989218592643738
4240 0.990457534790039
4250 0.991293430328369
4260 0.990556716918945
4270 0.988862276077271
4290 0.989625215530396
4310 0.988317251205444
4320 0.988661766052246
4330 0.989608764648438
4340 0.98976993560791
4350 0.989025115966797
4360 0.988809585571289
4370 0.990029096603394
4380 0.990232586860657
4400 0.988955736160278
4410 0.990301132202148
4420 0.990650773048401
4430 0.990340352058411
4440 0.989140868186951
4450 0.990348815917969
4460 0.990684866905212
4470 0.990275382995605
4480 0.988771438598633
4500 0.990310907363892


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_3_z_1-000.dat <==
0 0.100895285606384
10 0.122827887535095
20 0.131406307220459
30 0.133918881416321
40 0.132001519203186
50 0.142064571380615
60 0.17092752456665
70 0.229546189308167
80 0.317475199699402
90 0.420821905136108
100 0.508312463760376
110 0.559869050979614
120 0.556823253631592
130 0.51955509185791
140 0.467480063438416
150 0.411582350730896
160 0.358609080314636
170 0.312607645988464
180 0.258248567581177
190 0.208812355995178
200 0.175490856170654
210 0.170303583145142
220 0.1843181848526
230 0.20760440826416
240 0.232467889785767
250 0.238485932350159
260 0.235174179077148
270 0.240218639373779
280 0.25034236907959
290 0.262562870979309
300 0.302117586135864
310 0.332787990570068
320 0.352940201759338
330 0.37676739692688
340 0.391813397407532
350 0.404610872268677
360 0.442501306533813
370 0.485539674758911
380 0.53038477897644
390 0.593695640563965
400 0.644676804542542
410 0.666724681854248
420 0.701916098594666
430 0.738837242126465
440 0.762134671211243
450 0.78751277923584
460 0.827228784561157
470 0.849539160728455
480 0.864822864532471
490 0.875329732894897
500 0.879842042922974
510 0.875279188156128
520 0.871960878372192
530 0.867625594139099
540 0.869753479957581
550 0.879911780357361
560 0.892279982566833
570 0.899431228637695
580 0.910313367843628
590 0.920698881149292
600 0.922699213027954
610 0.929596185684204
630 0.944968223571777
640 0.94880199432373
650 0.95545482635498
660 0.956478834152222
670 0.960232496261597
690 0.961513042449951
700 0.961562156677246
710 0.966122388839722
720 0.969603300094604
730 0.972462773323059
740 0.973380327224731
750 0.975146174430847
760 0.976208567619324
770 0.975264549255371
780 0.972304582595825
790 0.968542695045471
800 0.967207908630371
810 0.96300995349884
820 0.960604190826416
830 0.959280133247375
840 0.963817596435547
850 0.966293692588806
860 0.970251083374023
870 0.970788478851318
880 0.972933530807495
900 0.971722960472107
910 0.970261931419373
920 0.972590923309326
940 0.976089954376221
950 0.976526975631714
960 0.978802084922791
980 0.981218695640564
990 0.980803370475769
1000 0.981548547744751
1010 0.982943177223206
1020 0.983065009117126
1030 0.981331467628479
1040 0.980254650115967
1050 0.981966018676758
1060 0.981581568717957
1070 0.98073410987854
1080 0.980540156364441
1090 0.982816219329834
1110 0.981869220733643
1120 0.980207681655884
1130 0.981646776199341
1150 0.982313752174377
1160 0.980904817581177
1170 0.983014106750488
1180 0.983773350715637
1190 0.982864141464233
1200 0.980224370956421
1220 0.981053829193115
1230 0.980660200119019
1240 0.979522466659546
1260 0.979225039482117
1270 0.97675895690918
1280 0.973531126976013
1290 0.971529960632324
1300 0.971674203872681
1310 0.972486734390259
1320 0.9745032787323
1330 0.975543022155762
1350 0.981597304344177
1360 0.982643365859985
1370 0.981627702713013
1380 0.984014511108398
1390 0.984879016876221
1400 0.984156608581543
1410 0.981647491455078
1420 0.982247829437256
1440 0.982092142105103
1450 0.980874538421631
1480 0.984401345252991
1490 0.983299732208252
1500 0.983160734176636
1510 0.984263181686401
1520 0.98341965675354
1530 0.981865644454956
1540 0.980888724327087
1550 0.982484340667725
1560 0.982721209526062
1570 0.983730435371399
1580 0.983623027801514
1590 0.985908150672913
1610 0.98715615272522
1620 0.985236167907715
1630 0.986856460571289
1640 0.987545967102051
1650 0.987595558166504
1660 0.985780835151672
1670 0.986782550811768
1680 0.987223148345947
1690 0.986765623092651
1700 0.98512327671051
1720 0.985448122024536
1730 0.984467267990112
1740 0.982583045959473
1750 0.981481552124023
1760 0.982442617416382
1780 0.982626676559448
1790 0.9822838306427
1800 0.984242916107178
1820 0.983433961868286
1830 0.981768131256104
1840 0.982914209365845
1850 0.982507586479187
1860 0.982588529586792
1870 0.980649352073669
1880 0.98212456703186
1900 0.983481764793396
1910 0.982308864593506
1920 0.984035491943359
1930 0.985344648361206
1940 0.985391139984131
1950 0.984112858772278
1960 0.984253644943237
1970 0.985080718994141
1980 0.983797192573547
1990 0.983252286911011
2000 0.983613967895508
2010 0.985604524612427
2020 0.986043691635132
2030 0.986915588378906
2040 0.985806226730347
2050 0.987276196479797
2070 0.98763108253479
2080 0.985513687133789
2090 0.986601710319519
2110 0.985570907592773
2120 0.982837557792664
2130 0.984261631965637
2140 0.985001564025879
2150 0.985125303268433
2160 0.984030485153198
2170 0.985291719436646
2180 0.986054182052612
2190 0.985756158828735
2200 0.983271479606628
2210 0.982921123504639
2220 0.983872413635254
2240 0.983847856521606
2250 0.984601736068726
2260 0.98599648475647
2280 0.986483097076416
2290 0.985080480575562
2300 0.98679506778717
2310 0.987336874008179
2320 0.987385272979736
2330 0.985221862792969
2340 0.986293792724609
2350 0.986643433570862
2360 0.986209869384766
2370 0.983863830566406
2380 0.984498739242554
2390 0.984572410583496
2400 0.98362672328949
2410 0.982150077819824
2420 0.982496380805969
2430 0.983678340911865
2440 0.984067440032959
2450 0.98317813873291
2460 0.982954263687134
2470 0.984693288803101
2480 0.984957218170166
2500 0.98356819152832
2510 0.985473155975342
2530 0.985742092132568
2540 0.984960317611694
2550 0.987340211868286
2560 0.987759828567505
2570 0.987720608711243
2580 0.986052989959717
2590 0.987477898597717
2610 0.987351417541504
2620 0.985452890396118
2630 0.985800981521606
2650 0.9852614402771
2660 0.983968257904053
2670 0.984533190727234
2680 0.985870838165283
2690 0.986810088157654
2710 0.986304521560669
2720 0.988025426864624
2730 0.988457918167114
2740 0.988032579421997
2750 0.987017869949341
2760 0.988605260848999
2770 0.98866605758667
2780 0.988331079483032
2790 0.986851215362549
2800 0.988798022270203
2820 0.989025115966797
2830 0.98719334602356
2840 0.988630294799805
2860 0.989187479019165
2870 0.988193035125732
2880 0.989684581756592
2890 0.990377426147461
2900 0.99045467376709
2910 0.989276647567749
2920 0.989298343658447
2930 0.990004301071167
2940 0.990209460258484
2950 0.989226222038269
2960 0.988775730133057
2970 0.989881038665771
2990 0.989177942276001
3000 0.988253116607666
3010 0.989483833312988
3020 0.989231586456299
3030 0.989561080932617
3040 0.987976789474487
3050 0.989144563674927
3070 0.989749431610107
3080 0.988135576248169
3090 0.989547967910767
3100 0.990361213684082
3110 0.990278959274292
3120 0.989043712615967
3140 0.990001082420349
3150 0.989943027496338
3160 0.989079833030701
3170 0.989067196846008
3180 0.990171909332275
3190 0.990031480789185
3210 0.988499164581299
3220 0.989711761474609
3240 0.989689350128174
3250 0.988829374313354
3260 0.99003529548645
3280 0.989905834197998
3290 0.988270998001099
3300 0.989680290222168
3320 0.9903165102005
3330 0.988834500312805
3340 0.989437818527222
3350 0.989554643630981
3360 0.989195466041565
3370 0.987323880195618
3380 0.987657785415649
3390 0.988712072372437
3400 0.988740563392639
3410 0.988204956054688
3420 0.988653540611267
3430 0.989994406700134
3450 0.989972829818726
3460 0.989082932472229
3470 0.989967823028564
3490 0.988845705986023
3500 0.987222790718079
3510 0.988608598709106
3530 0.989492774009705
3540 0.987751483917236
3550 0.988863348960876
3560 0.988815665245056
3570 0.988311767578125
3580 0.986419796943665
3600 0.988317966461182
3610 0.988656759262085
3620 0.987993955612183
3640 0.990430355072021
3650 0.990459203720093
3670 0.989688396453857
3680 0.990388870239258
3700 0.989680051803589
3710 0.98864483833313
3720 0.990082502365112
3730 0.990440249443054
3740 0.990402936935425
3750 0.989017009735107
3760 0.990467190742493
3780 0.990435600280762
3790 0.988747239112854
3800 0.990094184875488
3810 0.990369558334351
3820 0.990166783332825
3830 0.988527774810791
3840 0.989551544189453
3850 0.989930152893066
3870 0.988866448402405
3880 0.989367485046387
3890 0.990459680557251
3910 0.990263938903809
3920 0.989418983459473
3930 0.990052700042725
3960 0.987437009811401
3970 0.988970041275024
3990 0.989870667457581
4000 0.988593697547913
4010 0.990118265151978
4030 0.990232706069946
4040 0.988845944404602
4050 0.990145325660706
4060 0.990742802619934
4070 0.990751504898071
4080 0.989121437072754
4100 0.990168452262878
4110 0.989802837371826
4120 0.989012479782104
4130 0.989459156990051
4140 0.99035906791687
4150 0.990242481231689
4170 0.989211559295654
4180 0.990272760391235
4200 0.989635705947876
4210 0.988345146179199
4220 0.989348292350769
4240 0.989157676696777
4250 0.987231373786926
4260 0.988242387771606
4280 0.987801074981689
4290 0.986071586608887
4310 0.987040162086487
4320 0.98706316947937
4330 0.985887885093689
4340 0.986346483230591
4350 0.987727642059326
4360 0.987560868263245
4370 0.986354827880859
4380 0.98590350151062
4390 0.98698627948761
4400 0.986214160919189
4420 0.985944628715515
4430 0.988019227981567
4440 0.988217353820801
4450 0.989042401313782
4460 0.988480806350708
4470 0.990068078041077
4480 0.989612340927124
4490 0.989874601364136
4500 0.988533496856689


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_3_z_1-001.dat <==
0 0.0980930328369141
10 0.127342224121094
20 0.11517870426178
30 0.0894169807434082
40 0.0725919008255005
50 0.0605231523513794
60 0.0378426313400269
70 0.0230190753936768
80 0.0242198705673218
90 0.0303912162780762
100 0.0354613065719604
110 0.0371029376983643
120 0.0335613489151001
130 0.0265786647796631
140 0.0177460908889771
150 0.0104049444198608
160 0.00580644607543945
170 0.00421750545501709
180 0.00372648239135742
190 0.00284278392791748
210 0.00213563442230225
230 0.00240767002105713
240 0.00242280960083008
250 0.00306224822998047
260 0.0045936107635498
270 0.00733602046966553
280 0.00879371166229248
290 0.0108821392059326
300 0.0149891376495361
310 0.0249340534210205
320 0.0506336688995361
330 0.0843720436096191
340 0.110878825187683
350 0.128560543060303
360 0.139092445373535
370 0.12887442111969
380 0.10858154296875
390 0.0974525213241577
400 0.0949879884719849
420 0.0967354774475098
430 0.100058555603027
450 0.0962344408035278
460 0.0934220552444458
470 0.0915067195892334
480 0.0863370895385742
490 0.083048939704895
500 0.0772334337234497
510 0.0691673755645752
520 0.0642560720443726
530 0.0597857236862183
540 0.05338454246521
550 0.0461523532867432
560 0.0382558107376099
570 0.0273808240890503
580 0.0199295282363892
590 0.0157819986343384
610 0.0105174779891968
620 0.00941073894500732
630 0.00901222229003906
640 0.0098259449005127
650 0.0100311040878296
660 0.0097123384475708
680 0.0104542970657349
700 0.00703370571136475
710 0.00678181648254395
720 0.00761330127716064
760 0.00870907306671143
770 0.00828242301940918
780 0.00697922706604004
790 0.0061715841293335
840 0.00535500049591064
850 0.00606608390808105
870 0.00584244728088379
880 0.00611782073974609
890 0.00691258907318115
940 0.00518655776977539
950 0.0045703649520874
960 0.00448393821716309
970 0.00516307353973389
980 0.00533092021942139
990 0.00473439693450928
1050 0.00374603271484375
1060 0.0043104887008667
1080 0.00349295139312744
1090 0.00364673137664795
1100 0.00426888465881348
1110 0.00368607044219971
1130 0.00376474857330322
1140 0.00422418117523193
1160 0.00335037708282471
1170 0.00319838523864746
1180 0.00348174571990967
1210 0.00319778919219971
1220 0.00365579128265381
1230 0.00355267524719238
1240 0.00298619270324707
1260 0.00298118591308594
1270 0.00308084487915039
1290 0.00262022018432617
1310 0.00289499759674072
1330 0.00233983993530273
1360 0.00269508361816406
1380 0.00249636173248291
1390 0.00281810760498047
1420 0.00230884552001953
1430 0.00247502326965332
1460 0.00177311897277832
1480 0.00213563442230225
1510 0.00221574306488037
1530 0.00214314460754395
1550 0.00208652019500732
1560 0.00231313705444336
1580 0.00180184841156006
1650 0.00228488445281982
1670 0.00208687782287598
1690 0.00222396850585938
1710 0.0018308162689209
1730 0.00219249725341797
1750 0.00186026096343994
1770 0.00213956832885742
1790 0.001700758934021
1820 0.00199568271636963
1840 0.00195086002349854
1850 0.00227260589599609
1880 0.00193381309509277
1890 0.00223767757415771
1930 0.00225043296813965
1940 0.00231409072875977
1960 0.00196897983551025
1980 0.00238549709320068
2000 0.00208926200866699
2030 0.0022270679473877
2050 0.00225996971130371
2060 0.00248360633850098
2080 0.00191390514373779
2150 0.00198745727539062
2170 0.00163626670837402
2190 0.00172889232635498
2210 0.00161290168762207
2230 0.00182855129241943
2250 0.00155162811279297
2310 0.00204753875732422
2340 0.0015723705291748
2360 0.00163209438323975
2380 0.0015559196472168
2400 0.0017620325088501
2420 0.00152862071990967
2440 0.00176894664764404
2460 0.00143814086914062
2490 0.00134873390197754
2550 0.00131440162658691
2570 0.00143587589263916
2590 0.00139343738555908
2610 0.00139760971069336
2630 0.00125455856323242
2650 0.00150096416473389
2680 0.00150918960571289
2730 0.00156569480895996
2750 0.00124609470367432
2820 0.00136935710906982
2840 0.00129437446594238
2860 0.00145375728607178
2880 0.0013573169708252
2900 0.00144922733306885
2920 0.00121974945068359
2940 0.00139331817626953
2970 0.00144827365875244
2990 0.00154733657836914
3010 0.00150132179260254
3020 0.00169360637664795
3040 0.00145125389099121
3110 0.00132167339324951
3130 0.00114858150482178
3150 0.00131905078887939
3180 0.00141024589538574
3280 0.0013810396194458
3340 0.00140619277954102
3360 0.00151634216308594
3390 0.00151157379150391
3480 0.00173521041870117
3500 0.00137579441070557
3590 0.00141263008117676
3610 0.00154280662536621
3630 0.00124788284301758
3660 0.00133693218231201
3700 0.00137507915496826
3750 0.00127184391021729
3810 0.00150728225708008
3880 0.00119853019714355
3900 0.00146210193634033
3920 0.00120210647583008
4020 0.00136780738830566
4050 0.00113928318023682
4070 0.00137138366699219
4090 0.0012061595916748
4110 0.00137007236480713
4130 0.00120246410369873
4150 0.00132966041564941
4170 0.00105321407318115
4230 0.0014495849609375
4260 0.0011979341506958
4280 0.00128710269927979
4300 0.00111711025238037
4320 0.00130975246429443
4340 0.00118744373321533
4360 0.00138366222381592
4390 0.00133967399597168
4500 0.00113701820373535


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_3_z_2-000.dat <==
0 0.090222954750061
10 0.110181093215942
20 0.110690832138062
30 0.0952508449554443
40 0.0787832736968994
50 0.0666142702102661
60 0.0470956563949585
70 0.0270786285400391
80 0.0172419548034668
90 0.0140098333358765
100 0.0134217739105225
110 0.0145403146743774
120 0.0178917646408081
130 0.0216913223266602
140 0.0267364978790283
150 0.0301264524459839
160 0.031561017036438
180 0.0295979976654053
200 0.0249910354614258
240 0.019992470741272
270 0.0186705589294434
280 0.0190613269805908
290 0.0189518928527832
310 0.0150613784790039
320 0.0135554075241089
330 0.0109169483184814
340 0.00764715671539307
360 0.00462234020233154
370 0.00388038158416748
380 0.00274372100830078
400 0.00223267078399658
410 0.0027463436126709
420 0.00210916996002197
440 0.00189459323883057
450 0.0023423433303833
470 0.00162386894226074
480 0.00166022777557373
490 0.00209832191467285
500 0.00198161602020264
510 0.00252449512481689
550 0.00232076644897461
560 0.00148427486419678
580 0.00190937519073486
590 0.00155127048492432
600 0.00228762626647949
630 0.00230419635772705
640 0.00228500366210938
650 0.0014880895614624
660 0.00179505348205566
680 0.00117409229278564
730 0.00114881992340088
740 0.00138950347900391
770 0.00105023384094238
790 0.0013965368270874
820 0.00136542320251465
830 0.00156927108764648
850 0.00117743015289307
920 0.00156569480895996
940 0.00103604793548584
950 0.00132763385772705
970 0.00107133388519287
990 0.00169980525970459
1020 0.00145530700683594
1050 0.00101876258850098
1110 0.0013740062713623
1120 0.00162303447723389
1140 0.00123584270477295
1150 0.00110709667205811
1160 0.0014040470123291
1190 0.00116550922393799
1210 0.00100886821746826
1230 0.000810980796813965
1250 0.00106358528137207
1310 0.00095069408416748
1420 0.00115036964416504
1440 0.00096440315246582
1460 0.00101387500762939
1490 0.00105607509613037
1580 0.0012214183807373
1600 0.000961422920227051
2020 0.00111746788024902
2070 0.00101375579833984
2090 0.00110352039337158
2240 0.00130867958068848
2270 0.00121450424194336
2480 0.0010608434677124
2520 0.0010608434677124
4090 0.00137364864349365
4110 0.00114703178405762
4130 0.00131559371948242
4150 0.00121784210205078
4180 0.00127184391021729
4490 0.00124478340148926
4500 0.00157177448272705


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_3_z_2-001.dat <==
0 0.105868816375732
10 0.139520406723022
20 0.120461463928223
30 0.0869141817092896
40 0.0677733421325684
50 0.0543407201766968
60 0.0264736413955688
70 0.00697672367095947
80 0.00415027141571045
90 0.00315737724304199
110 0.00396108627319336
120 0.0054856538772583
130 0.00752854347229004
150 0.0138543844223022
160 0.0192446708679199
180 0.028170108795166
190 0.0305238962173462
200 0.0342764854431152
220 0.0375454425811768
230 0.0372804403305054
240 0.0380756855010986
250 0.036212682723999
270 0.0284221172332764
280 0.0243706703186035
290 0.0211700201034546
300 0.0189658403396606
330 0.0142922401428223
350 0.00897395610809326
360 0.00686335563659668
370 0.00533068180084229
380 0.00444281101226807
390 0.00403940677642822
400 0.00315713882446289
430 0.00326991081237793
450 0.00320303440093994
460 0.002693772315979
480 0.00278139114379883
490 0.00240075588226318
500 0.00244712829589844
520 0.00331687927246094
540 0.00370395183563232
570 0.00469636917114258
590 0.00515234470367432
600 0.00583195686340332
610 0.00518703460693359
630 0.0050661563873291
640 0.00532066822052002
660 0.0044550895690918
670 0.00430715084075928
680 0.00455474853515625
710 0.00385236740112305
720 0.00428318977355957
750 0.00267720222473145
760 0.00368964672088623
800 0.00284051895141602
810 0.00188112258911133
830 0.00136351585388184
940 0.00119960308074951
960 0.000982761383056641
980 0.00119149684906006
1000 0.00106942653656006
1020 0.0014728307723999
1040 0.00118684768676758
1160 0.00114321708679199
1210 0.000894546508789062
1230 0.00120174884796143
1250 0.00112605094909668
1270 0.00124752521514893
1290 0.000963449478149414
1530 0.00105702877044678
1550 0.00102293491363525
1570 0.00102353096008301
1630 0.00104260444641113
1650 0.00115489959716797
1700 0.00095665454864502
1760 0.001090407371521
1850 0.0011289119720459
1880 0.000798583030700684
1900 0.000876545906066895
1960 0.00085294246673584
1990 0.000942707061767578
2090 0.000933527946472168
2110 0.00106525421142578
2170 0.000895142555236816
2200 0.000799417495727539
2250 0.000838160514831543
2310 0.00108528137207031
2340 0.000856876373291016
2360 0.000912308692932129
2380 0.000839591026306152
2400 0.00100898742675781
2420 0.000917315483093262
2450 0.00098121166229248
2630 0.000984668731689453
2650 0.00122678279876709
2670 0.00104117393493652
2690 0.00108206272125244
2710 0.000927567481994629
2770 0.0010526180267334
2800 0.000972986221313477
2820 0.00107705593109131
2870 0.00098109245300293
2930 0.00110173225402832
2980 0.0011603832244873
3010 0.000967860221862793
3030 0.00100994110107422
3130 0.00100338459014893
3150 0.00121581554412842
3180 0.0011141300201416
3210 0.00101339817047119
3270 0.00100982189178467
3300 0.000867605209350586
3320 0.00105953216552734
3340 0.000948190689086914
3360 0.00107061862945557
3380 0.00088346004486084
3400 0.00107145309448242
3420 0.000878095626831055
3480 0.00116515159606934
3510 0.00100481510162354
3530 0.00106561183929443
3580 0.000920891761779785
3690 0.00112497806549072
3720 0.000920414924621582
3740 0.0010218620300293
3930 0.000982046127319336
3950 0.00107991695404053
4090 0.000991582870483398
4110 0.00108253955841064
4130 0.000931501388549805
4190 0.00113248825073242
4220 0.000955462455749512
4230 0.0012439489364624
4260 0.00118112564086914
4270 0.00133395195007324
4300 0.000981450080871582
4360 0.00125539302825928
4390 0.00111055374145508
4410 0.00102114677429199
4470 0.000940322875976562
4490 0.00116252899169922
4500 0.00110423564910889


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_3_z_3-000.dat <==
0 0.0902118682861328
10 0.123343944549561
20 0.138823628425598
30 0.194838047027588
40 0.250229597091675
50 0.264874696731567
60 0.275022268295288
70 0.259909629821777
80 0.209379911422729
90 0.136404037475586
100 0.0863447189331055
110 0.0587613582611084
120 0.050823450088501
130 0.0465353727340698
140 0.0450496673583984
150 0.0452405214309692
160 0.0500009059906006
170 0.0610364675521851
180 0.0712618827819824
190 0.0796053409576416
200 0.0873289108276367
210 0.0891668796539307
220 0.0819777250289917
230 0.0791511535644531
240 0.0781435966491699
250 0.0848180055618286
260 0.102331519126892
270 0.128167390823364
280 0.148597717285156
290 0.16059947013855
300 0.16735851764679
310 0.186672687530518
320 0.211843967437744
330 0.235285043716431
340 0.265519857406616
350 0.289964318275452
360 0.29259717464447
370 0.280763387680054
380 0.268028736114502
390 0.247256755828857
400 0.224882841110229
410 0.208731174468994
420 0.194169402122498
430 0.184633731842041
440 0.183071613311768
450 0.185289859771729
460 0.183412790298462
470 0.179157018661499
480 0.17218005657196
490 0.161795973777771
500 0.146366000175476
530 0.120694398880005
540 0.110325455665588
550 0.103227019309998
560 0.0928001403808594
570 0.0831608772277832
580 0.0726524591445923
590 0.0676920413970947
600 0.0655208826065063
610 0.0588570833206177
620 0.0517551898956299
630 0.0462324619293213
640 0.0421429872512817
650 0.0403237342834473
660 0.0403501987457275
670 0.0426723957061768
690 0.0516176223754883
700 0.0510884523391724
710 0.0479042530059814
730 0.0396730899810791
740 0.0344001054763794
750 0.0295968055725098
760 0.0265791416168213
770 0.0256688594818115
780 0.0255886316299438
790 0.0248805284500122
800 0.0249538421630859
820 0.0271281003952026
830 0.0270229578018188
840 0.0246866941452026
880 0.0177708864212036
920 0.0154010057449341
930 0.0150500535964966
960 0.014875054359436
970 0.0147277116775513
1020 0.0192102193832397
1040 0.0233590602874756
1050 0.0247225761413574
1060 0.0277594327926636
1080 0.0320348739624023
1090 0.0332355499267578
1100 0.0377253293991089
1110 0.0445266962051392
1120 0.0506138801574707
1130 0.051176905632019
1140 0.0494401454925537
1150 0.0445429086685181
1160 0.036901593208313
1170 0.0277799367904663
1180 0.0220263004302979
1190 0.0208513736724854
1200 0.0200824737548828
1210 0.0172786712646484
1220 0.0153559446334839
1230 0.0142481327056885
1260 0.0118892192840576
1270 0.0125001668930054
1280 0.0137917995452881
1290 0.0142695903778076
1300 0.0133880376815796
1320 0.0135831832885742
1330 0.0135296583175659
1340 0.0113440752029419
1350 0.010377049446106
1360 0.0100919008255005
1370 0.0116202831268311
1380 0.0107166767120361
1400 0.010837197303772
1410 0.0123744010925293
1430 0.010249137878418
1440 0.0101468563079834
1450 0.0113708972930908
1480 0.00923919677734375
1490 0.00929749011993408
1500 0.00874698162078857
1510 0.00745522975921631
1520 0.00695431232452393
1530 0.00735580921173096
1540 0.00872313976287842
1550 0.00777029991149902
1570 0.00786828994750977
1580 0.00939011573791504
1590 0.00833392143249512
1610 0.00940597057342529
1620 0.011622428894043
1630 0.0110514163970947
1640 0.0112574100494385
1650 0.0124205350875854
1660 0.0148879289627075
1670 0.0151826143264771
1690 0.0143400430679321
1710 0.0150289535522461
1720 0.0144345760345459
1730 0.0157239437103271
1750 0.0188271999359131
1760 0.0165234804153442
1780 0.0147614479064941
1790 0.0155787467956543
1800 0.0133728981018066
1810 0.0136570930480957
1820 0.0135282278060913
1830 0.0150662660598755
1840 0.014839768409729
1850 0.023053765296936
1860 0.0275548696517944
1870 0.0359368324279785
1880 0.0456982851028442
1890 0.0540711879730225
1900 0.0532599687576294
1910 0.0551868677139282
1920 0.0542449951171875
1930 0.0490583181381226
1940 0.0446666479110718
1950 0.0442571640014648
1960 0.0464892387390137
1970 0.0481836795806885
1980 0.06451416015625
1990 0.0734173059463501
2000 0.0757180452346802
2020 0.0716704130172729
2030 0.0583176612854004
2040 0.0585370063781738
2050 0.0649142265319824
2080 0.0938515663146973
2090 0.0977237224578857
2100 0.100699901580811
2110 0.102771401405334
2120 0.103915452957153
2130 0.101707935333252
2140 0.100689291954041
2150 0.0989370346069336
2160 0.0955790281295776
2170 0.090416431427002
2190 0.0754352807998657
2200 0.0901566743850708
2210 0.0943301916122437
2220 0.0909656286239624
2230 0.0865323543548584
2240 0.0795239210128784
2250 0.0522041320800781
2260 0.0347445011138916
2270 0.0269594192504883
2280 0.0233490467071533
2300 0.0301882028579712
2310 0.0378245115280151
2320 0.0475074052810669
2330 0.061853289604187
2340 0.0787422657012939
2350 0.0964184999465942
2360 0.112364768981934
2370 0.125213146209717
2380 0.130475997924805
2390 0.128424167633057
2400 0.123579502105713
2410 0.116532921791077
2420 0.106210827827454
2430 0.092423677444458
2450 0.0579315423965454
2460 0.0499516725540161
2470 0.0475771427154541
2480 0.0519883632659912
2490 0.0598098039627075
2500 0.0738638639450073
2520 0.0911110639572144
2530 0.0989419221878052
2540 0.1050124168396
2550 0.0979975461959839
2560 0.0841038227081299
2570 0.0684727430343628
2580 0.0543479919433594
2590 0.0409168004989624
2600 0.0350141525268555
2610 0.0350139141082764
2620 0.0391656160354614
2630 0.0549509525299072
2640 0.106696486473083
2650 0.151933431625366
2660 0.173335790634155
2670 0.168848276138306
2680 0.146717548370361
2690 0.089036226272583
2700 0.03871750831604
2710 0.0129334926605225
2720 0.00802552700042725
2730 0.00768637657165527
2740 0.00820064544677734
2750 0.0100619792938232
2760 0.00867319107055664
2780 0.00870025157928467
2790 0.00939035415649414
2800 0.00674402713775635
2810 0.00597405433654785
2820 0.0124348402023315
2830 0.0160788297653198
2840 0.0153770446777344
2860 0.0153417587280273
2870 0.0100278854370117
2880 0.00661957263946533
2890 0.00575649738311768
2900 0.00583565235137939
2910 0.00727748870849609
2920 0.00739490985870361
2930 0.00695252418518066
2970 0.00665855407714844
2980 0.0161494016647339
3000 0.0196021795272827
3010 0.0188071727752686
3020 0.0186585187911987
3030 0.009651780128479
3040 0.010074257850647
3050 0.00837516784667969
3070 0.00763022899627686
3090 0.00982058048248291
3110 0.0104923248291016
3120 0.0117818117141724
3130 0.0113190412521362
3140 0.00892543792724609
3150 0.00894856452941895
3160 0.00960087776184082
3170 0.010800838470459
3180 0.0111523866653442
3190 0.0123333930969238
3200 0.0130167007446289
3210 0.0144892930984497
3220 0.0128915309906006
3230 0.0118746757507324
3240 0.0113362073898315
3250 0.0127557516098022
3260 0.0132663249969482
3270 0.015999436378479
3280 0.0197303295135498
3290 0.0261338949203491
3300 0.0334029197692871
3310 0.0451161861419678
3320 0.0619536638259888
3330 0.088963508605957
3340 0.128005266189575
3350 0.165627002716064
3360 0.193444728851318
3370 0.197547793388367
3380 0.169517278671265
3390 0.122954845428467
3400 0.0750340223312378
3410 0.0329511165618896
3420 0.00930774211883545
3430 0.00582790374755859
3450 0.00603866577148438
3460 0.00665175914764404
3470 0.00556564331054688
3480 0.0137981176376343
3490 0.0138795375823975
3500 0.014788031578064
3510 0.0136522054672241
3520 0.0136958360671997
3530 0.00567448139190674
3540 0.00690007209777832
3560 0.00626349449157715
3570 0.0114895105361938
3580 0.015700101852417
3600 0.0143229961395264
3610 0.0142254829406738
3620 0.00992143154144287
3630 0.00629675388336182
3640 0.00561368465423584
3660 0.00647258758544922
3670 0.00693380832672119
3680 0.00641679763793945
3700 0.00655484199523926
3710 0.00715816020965576
3720 0.00565981864929199
3740 0.00542473793029785
3750 0.00705337524414062
3760 0.00632107257843018
3780 0.00641274452209473
3790 0.00753939151763916
3800 0.00640654563903809
3820 0.00627481937408447
3830 0.00735080242156982
3840 0.00683653354644775
3850 0.00874471664428711
3860 0.0144147872924805
3870 0.0155590772628784
3880 0.0158792734146118
3890 0.0151801109313965
3900 0.0126169919967651
3910 0.00709438323974609
3920 0.0070948600769043
3930 0.00571560859680176
3950 0.0062706470489502
3960 0.00779509544372559
3980 0.00754249095916748
3990 0.00783729553222656
4000 0.00982034206390381
4010 0.00891280174255371
4020 0.00878357887268066
4030 0.00924956798553467
4040 0.0102686882019043
4060 0.00794756412506104
4070 0.00718855857849121
4080 0.00738763809204102
4100 0.00610959529876709
4110 0.00625669956207275
4120 0.00694286823272705
4130 0.00709259510040283
4140 0.00628006458282471
4150 0.00624680519104004
4170 0.00732111930847168
4180 0.00662469863891602
4210 0.0067061185836792
4220 0.00560557842254639
4240 0.00563919544219971
4250 0.00799190998077393
4260 0.0090482234954834
4280 0.0128222703933716
4310 0.0283969640731812
4320 0.0349739789962769
4330 0.0457037687301636
4350 0.0714168548583984
4360 0.0876860618591309
4370 0.102719783782959
4380 0.116237878799438
4390 0.125142455101013
4400 0.129104495048523
4410 0.124377965927124
4420 0.10875129699707
4430 0.083527684211731
4440 0.0569294691085815
4450 0.0330338478088379
4460 0.0163954496383667
4470 0.00965476036071777
4480 0.0178344249725342
4490 0.0176020860671997
4500 0.0186963081359863


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_3_z_3-001.dat <==
0 0.103448510169983
10 0.146860361099243
20 0.17022442817688
30 0.177325129508972
40 0.180826783180237
50 0.185179829597473
60 0.19602632522583
70 0.181694030761719
90 0.135821342468262
100 0.110949039459229
110 0.079904317855835
120 0.0624474287033081
130 0.0546904802322388
150 0.0414580106735229
160 0.0388379096984863
180 0.0415194034576416
190 0.0417981147766113
200 0.0458462238311768
210 0.0505038499832153
220 0.0570386648178101
230 0.0640720129013062
240 0.0727202892303467
250 0.0793836116790771
260 0.0828384160995483
270 0.0798900127410889
290 0.0754683017730713
300 0.0731875896453857
310 0.0736730098724365
320 0.0754183530807495
340 0.0770522356033325
350 0.0749441385269165
360 0.0713961124420166
380 0.067366361618042
390 0.0611525774002075
400 0.0553262233734131
410 0.0502736568450928
420 0.0436056852340698
430 0.0345300436019897
440 0.0270454883575439
450 0.0203434228897095
460 0.0141465663909912
470 0.0103976726531982
480 0.00853979587554932
490 0.00709569454193115
510 0.00651311874389648
530 0.00552058219909668
540 0.0051037073135376
560 0.00510632991790771
580 0.00387859344482422
620 0.00277614593505859
630 0.0026848316192627
640 0.00314986705780029
670 0.0026099681854248
680 0.00298881530761719
700 0.00244796276092529
730 0.00253915786743164
750 0.00207364559173584
770 0.00231575965881348
790 0.00199735164642334
810 0.00218093395233154
830 0.00170135498046875
890 0.00191068649291992
910 0.00141215324401855
950 0.00133645534515381
970 0.00162732601165771
1020 0.00180232524871826
1040 0.00153994560241699
1100 0.00203251838684082
1120 0.00164902210235596
1200 0.00158917903900146
1250 0.00150251388549805
1270 0.00170361995697021
1290 0.00133275985717773
1350 0.00160515308380127
1370 0.00121080875396729
1570 0.00132584571838379
1590 0.00132250785827637
1600 0.00158178806304932
1620 0.00134932994842529
1660 0.00150835514068604
1710 0.00149571895599365
1730 0.00183248519897461
1750 0.00159776210784912
1770 0.00204598903656006
1790 0.00163102149963379
1820 0.00153136253356934
1840 0.00152933597564697
1850 0.00186514854431152
1880 0.00159835815429688
1900 0.00170731544494629
1920 0.00155496597290039
1940 0.0018622875213623
1970 0.00164437294006348
1990 0.00146520137786865
2010 0.00153064727783203
2020 0.00177121162414551
2040 0.00151181221008301
2110 0.00149405002593994
2130 0.0012202262878418
2150 0.00140547752380371
2170 0.00123739242553711
2190 0.00156664848327637
2210 0.00141167640686035
2240 0.00142264366149902
2260 0.00148117542266846
2270 0.0017247200012207
2290 0.001312255859375
2360 0.00129878520965576
2380 0.00110673904418945
2400 0.00131106376647949
2420 0.00125777721405029
2440 0.00159060955047607
2460 0.00130558013916016
2480 0.0014725923538208
2500 0.00118350982666016
2530 0.00135612487792969
2590 0.00126039981842041
2610 0.00142920017242432
2630 0.00127911567687988
2650 0.0015256404876709
2670 0.00132286548614502
2690 0.00160634517669678
2710 0.00142192840576172
2740 0.00145769119262695
2760 0.00129520893096924
2780 0.00132501125335693
2800 0.00143027305603027
2820 0.00174081325531006
2840 0.00148892402648926
2850 0.00176167488098145
2920 0.00110244750976562
2950 0.00128459930419922
2970 0.00137090682983398
2990 0.00136840343475342
3010 0.00143420696258545
3020 0.00169134140014648
3050 0.00159120559692383
3070 0.00165688991546631
3090 0.00141525268554688
3110 0.00150036811828613
3130 0.00132453441619873
3150 0.00162100791931152
3170 0.001412034034729
3200 0.00144040584564209
3220 0.00138401985168457
3230 0.00166821479797363
3250 0.00135374069213867
3280 0.0014650821685791
3300 0.00135481357574463
3310 0.00159215927124023
3330 0.00130665302276611
4110 0.00152552127838135
4130 0.00127112865447998
4160 0.00120294094085693
4180 0.00120007991790771
4190 0.00152528285980225
4210 0.00129365921020508
4240 0.00135481357574463
4260 0.00134146213531494
4280 0.00139188766479492
4300 0.00133419036865234
4320 0.00136494636535645
4340 0.00115299224853516
4400 0.00146222114562988
4420 0.00108718872070312
4490 0.00118720531463623
4500 0.00109076499938965


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_3_z_4-000.dat <==
0 0.09792160987854
10 0.123109936714172
20 0.126386880874634
30 0.128679990768433
40 0.135944008827209
50 0.138864278793335
60 0.135488033294678
70 0.128152370452881
80 0.114960074424744
100 0.0658655166625977
110 0.0486440658569336
120 0.0335559844970703
130 0.0233198404312134
140 0.0201715230941772
150 0.0227982997894287
170 0.0320050716400146
180 0.0384390354156494
190 0.048309326171875
200 0.0591424703598022
210 0.0650017261505127
230 0.0853713750839233
240 0.0901777744293213
250 0.0887930393218994
260 0.0924018621444702
270 0.090684175491333
280 0.0832966566085815
290 0.0765427350997925
300 0.0703138113021851
310 0.0598134994506836
320 0.0511360168457031
330 0.0463416576385498
340 0.0410864353179932
350 0.0372546911239624
360 0.0347028970718384
370 0.031767725944519
380 0.0271929502487183
400 0.0191130638122559
420 0.0129430294036865
440 0.00951290130615234
470 0.00648367404937744
480 0.00601184368133545
510 0.00555193424224854
550 0.00451231002807617
570 0.00385189056396484
580 0.00381934642791748
590 0.00327944755554199
670 0.00212287902832031
690 0.00196266174316406
700 0.00232720375061035
730 0.00184452533721924
750 0.00213706493377686
770 0.00185978412628174
790 0.00213170051574707
810 0.00174760818481445
840 0.00220382213592529
860 0.00228333473205566
870 0.00267159938812256
890 0.00205361843109131
990 0.00210130214691162
1020 0.00158190727233887
1040 0.00190043449401855
1060 0.00164401531219482
1120 0.00210142135620117
1140 0.00177550315856934
1150 0.0017247200012207
1160 0.00206351280212402
1180 0.00150299072265625
1190 0.00144767761230469
1200 0.00179338455200195
1230 0.00139141082763672
1250 0.00166201591491699
1280 0.00164294242858887
1330 0.00167036056518555
1350 0.00134801864624023
1410 0.00164604187011719
1440 0.00135540962219238
1450 0.00165915489196777
1480 0.00134289264678955
1500 0.0017017126083374
1530 0.00160360336303711
1560 0.00136673450469971
1610 0.00136280059814453
1620 0.00179076194763184
1650 0.00142180919647217
1660 0.001778244972229
1690 0.00145602226257324
1700 0.00177991390228271
1730 0.00138533115386963
1750 0.00158977508544922
1770 0.00141465663909912
1830 0.00154411792755127
1840 0.0012434720993042
1880 0.00186550617218018
1990 0.00163853168487549
2010 0.00158977508544922
2060 0.00139355659484863
2150 0.0011976957321167
2160 0.00150656700134277
2190 0.00130414962768555
2200 0.00166463851928711
2280 0.00142085552215576
2290 0.00159859657287598
2310 0.00126278400421143
2530 0.00145983695983887
2540 0.00182521343231201
2560 0.00147318840026855
2960 0.00166988372802734
2970 0.00142419338226318
2990 0.00197863578796387
3000 0.00223934650421143
3030 0.00142526626586914
3040 0.0017387866973877
3060 0.00143051147460938
3170 0.00153434276580811
3190 0.00133013725280762
3210 0.00157701969146729
3230 0.00131309032440186
3340 0.00132584571838379
3360 0.00120449066162109
3380 0.00136244297027588
3470 0.00120508670806885
3500 0.00164401531219482
3530 0.00111222267150879
3540 0.00144839286804199
3560 0.00122690200805664
3590 0.00162374973297119
3680 0.00101971626281738
3860 0.00146877765655518
3880 0.00160706043243408
3910 0.00136137008666992
3930 0.00129473209381104
4500 0.0017249584197998


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_3_z_4-001.dat <==
0 0.10297429561615
10 0.138156056404114
20 0.157109498977661
30 0.184483766555786
40 0.210281848907471
50 0.228994250297546
60 0.245849251747131
70 0.250810265541077
80 0.232603549957275
90 0.2034832239151
100 0.170777082443237
110 0.149281620979309
120 0.131868243217468
130 0.126552581787109
150 0.121108889579773
160 0.118754744529724
170 0.114961981773376
180 0.110370874404907
190 0.10685133934021
200 0.102553367614746
210 0.101476669311523
220 0.102148294448853
230 0.0975903272628784
240 0.0882060527801514
250 0.0844167470932007
260 0.07874596118927
270 0.0686773061752319
280 0.0607295036315918
310 0.0433565378189087
330 0.0332232713699341
340 0.0277558565139771
350 0.0202872753143311
360 0.0133013725280762
370 0.00980579853057861
380 0.00915729999542236
390 0.00995635986328125
400 0.00996613502502441
410 0.0109684467315674
420 0.0125635862350464
430 0.0150644779205322
440 0.0169206857681274
450 0.0192180871963501
460 0.021956205368042
470 0.0266799926757812
480 0.0319335460662842
490 0.0362333059310913
500 0.043363094329834
510 0.0483782291412354
530 0.0562996864318848
550 0.0758845806121826
560 0.08592689037323
570 0.094235897064209
580 0.0982170104980469
590 0.0947761535644531
600 0.0901793241500854
610 0.0887753963470459
620 0.0923941135406494
630 0.10126781463623
640 0.112645387649536
650 0.120748162269592
660 0.130137920379639
670 0.138276815414429
680 0.14297342300415
690 0.146351099014282
710 0.155107975006104
720 0.158433675765991
730 0.16382110118866
750 0.181860685348511
760 0.187168717384338
770 0.18971860408783
780 0.199589967727661
790 0.20862865447998
800 0.220844268798828
810 0.232235908508301
820 0.251392602920532
830 0.265088081359863
840 0.271748065948486
860 0.260910511016846
870 0.249323487281799
890 0.211645364761353
900 0.193763375282288
910 0.167827248573303
920 0.139131426811218
930 0.112441182136536
940 0.0888646841049194
950 0.0709646940231323
960 0.0607810020446777
970 0.05135178565979
980 0.0434484481811523
990 0.0363664627075195
1000 0.0321009159088135
1010 0.0293042659759521
1020 0.0270495414733887
1030 0.0238416194915771
1050 0.0195069313049316
1060 0.0181528329849243
1070 0.0158066749572754
1080 0.0144366025924683
1090 0.013451099395752
1100 0.0133820772171021
1110 0.0112946033477783
1120 0.0100773572921753
1130 0.00944459438323975
1140 0.0099785327911377
1150 0.0087360143661499
1160 0.00810873508453369
1170 0.0082319974899292
1180 0.00921964645385742
1230 0.00789844989776611
1240 0.00659859180450439
1250 0.00616574287414551
1290 0.00681793689727783
1300 0.00787198543548584
1310 0.00971448421478271
1330 0.00914978981018066
1340 0.009438157081604
1350 0.01041579246521
1360 0.00902640819549561
1380 0.00850951671600342
1390 0.00987422466278076
1410 0.0083765983581543
1420 0.00832700729370117
1430 0.00882327556610107
1450 0.00689136981964111
1460 0.00721979141235352
1480 0.00924158096313477
1490 0.00913560390472412
1500 0.00945210456848145
1510 0.016542911529541
1520 0.0162405967712402
1530 0.0147391557693481
1540 0.0140978097915649
1550 0.0141085386276245
1560 0.00790190696716309
1590 0.00763916969299316
1600 0.00835835933685303
1620 0.00712847709655762
1630 0.00752341747283936
1640 0.00856316089630127
1670 0.0068364143371582
1680 0.00720226764678955
1700 0.0050506591796875
1710 0.00484442710876465
1730 0.00564336776733398
1740 0.00535380840301514
1750 0.00551378726959229
1770 0.00675022602081299
1780 0.00588071346282959
1790 0.00560164451599121
1800 0.00593769550323486
1810 0.00684273242950439
1830 0.00624072551727295
1840 0.00670063495635986
1850 0.00825226306915283
1870 0.00764322280883789
1880 0.00843548774719238
1890 0.00978362560272217
1910 0.00880610942840576
1920 0.00921487808227539
1930 0.0103930234909058
1940 0.0104953050613403
1960 0.0092008113861084
1980 0.0102307796478271
1990 0.00966536998748779
2010 0.0115751028060913
2020 0.0129437446594238
2040 0.0109416246414185
2050 0.0107499361038208
2060 0.0121430158615112
2070 0.0104480981826782
2080 0.009865403175354
2090 0.00980544090270996
2100 0.0103973150253296
2110 0.00887823104858398
2120 0.00825297832489014
2130 0.00817549228668213
2140 0.00984346866607666
2150 0.0096203088760376
2160 0.00877571105957031
2170 0.00901556015014648
2180 0.010498046875
2190 0.0110125541687012
2200 0.0101476907730103
2210 0.0101615190505981
2230 0.0108157396316528
2240 0.00875520706176758
2250 0.00830161571502686
2260 0.00844287872314453
2270 0.00927889347076416
2280 0.00811386108398438
2290 0.00814437866210938
2300 0.00874662399291992
2310 0.010087251663208
2330 0.00884532928466797
2340 0.00913381576538086
2360 0.0123105049133301
2370 0.0134073495864868
2380 0.0149215459823608
2400 0.0210211277008057
2410 0.0264698266983032
2420 0.0352083444595337
2430 0.050824761390686
2450 0.0974009037017822
2460 0.119077444076538
2470 0.139473438262939
2480 0.153995990753174
2490 0.157753944396973
2500 0.156767249107361
2520 0.148055195808411
2540 0.134587168693542
2550 0.131866455078125
2560 0.130380630493164
2570 0.123958826065063
2580 0.116865754127502
2590 0.109060525894165
2600 0.099172830581665
2610 0.0854172706604004
2620 0.0724859237670898
2630 0.0617235898971558
2640 0.0546489953994751
2650 0.0516165494918823
2660 0.0524488687515259
2670 0.0560519695281982
2680 0.060813307762146
2690 0.0635905265808105
2710 0.0619797706604004
2720 0.0626674890518188
2730 0.0644508600234985
2760 0.0660967826843262
2770 0.0677133798599243
2780 0.0643986463546753
2790 0.0628550052642822
2800 0.0617606639862061
2810 0.0637342929840088
2820 0.0620173215866089
2830 0.0609585046768188
2840 0.0605059862136841
2850 0.0605655908584595
2860 0.0617281198501587
2870 0.0636094808578491
2880 0.0672363042831421
2890 0.0724866390228271
2900 0.078184962272644
2910 0.0798900127410889
2920 0.0821164846420288
2930 0.0826741456985474
2940 0.0823934078216553
2950 0.0757788419723511
2970 0.0542198419570923
2980 0.0471657514572144
2990 0.0373167991638184
3000 0.0307186841964722
3010 0.0283496379852295
3020 0.0282429456710815
3030 0.0251163244247437
3040 0.0339483022689819
3060 0.039126992225647
3080 0.0359688997268677
3090 0.0236972570419312
3100 0.0201267004013062
3110 0.0169941186904907
3120 0.0147240161895752
3130 0.0131046772003174
3140 0.0122144222259521
3150 0.0119166374206543
3160 0.0111286640167236
3170 0.0118006467819214
3180 0.0139079093933105
3190 0.0168439149856567
3210 0.0140430927276611
3230 0.0113325119018555
3240 0.00753998756408691
3250 0.00678527355194092
3260 0.00725471973419189
3270 0.00895261764526367
3280 0.00830507278442383
3300 0.00776302814483643
3310 0.00829124450683594
3330 0.00696456432342529
3340 0.00702548027038574
3350 0.0080031156539917
3360 0.00793886184692383
3370 0.00661695003509521
3380 0.00619733333587646
3400 0.00721871852874756
3410 0.00610828399658203
3420 0.0060964822769165
3440 0.00691914558410645
3450 0.00570261478424072
3460 0.00550079345703125
3470 0.00595104694366455
3480 0.00681257247924805
3490 0.00604104995727539
3510 0.00581145286560059
3520 0.00634241104125977
3540 0.00470757484436035
3550 0.0045703649520874
3560 0.00607728958129883
3590 0.0057913064956665
3600 0.00684773921966553
3610 0.00733494758605957
3620 0.00706684589385986
3650 0.00842642784118652
3660 0.00698232650756836
3680 0.0067371129989624
3690 0.00758421421051025
3710 0.00638580322265625
3720 0.00647330284118652
3730 0.00761258602142334
3740 0.00674295425415039
3750 0.006600022315979
3770 0.00829088687896729
3790 0.00669968128204346
3800 0.006766676902771
3810 0.00809144973754883
3860 0.0112274885177612
3870 0.00979793071746826
3880 0.0089871883392334
3900 0.00813484191894531
3910 0.00617504119873047
3920 0.00537109375
3930 0.00547385215759277
3940 0.00664961338043213
3950 0.00607836246490479
3970 0.00665366649627686
3980 0.00777268409729004
4000 0.00671672821044922
4010 0.00710177421569824
4020 0.00850510597229004
4030 0.00856232643127441
4040 0.00907206535339355
4050 0.0101774930953979
4060 0.0116939544677734
4070 0.0122205018997192
4090 0.0116537809371948
4100 0.0122082233428955
4110 0.0122693777084351
4120 0.0113868713378906
4130 0.0119783878326416
4140 0.013414740562439
4150 0.0161459445953369
4160 0.0176668167114258
4170 0.0200979709625244
4180 0.0218601226806641
4190 0.0241384506225586
4200 0.0254853963851929
4220 0.0298835039138794
4230 0.0357664823532104
4240 0.042528510093689
4250 0.0482314825057983
4260 0.0639023780822754
4270 0.0737960338592529
4280 0.0777144432067871
4290 0.0779452323913574
4300 0.0763061046600342
4310 0.0656611919403076
4320 0.059977650642395
4330 0.054877758026123
4340 0.0510098934173584
4350 0.0486148595809937
4370 0.0398323535919189
4390 0.0334120988845825
4400 0.0303536653518677
4430 0.0201318264007568
4440 0.0181038379669189
4450 0.01496422290802
4460 0.0125356912612915
4470 0.010658860206604
4480 0.0106363296508789
4490 0.00954222679138184
4500 0.00911605358123779


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_3_z_5-000.dat <==
0 0.0963141918182373
10 0.120085597038269
20 0.115857481956482
30 0.0965849161148071
40 0.0780009031295776
50 0.0641323328018188
60 0.0405479669570923
70 0.0193498134613037
80 0.00945901870727539
90 0.00603365898132324
100 0.00491046905517578
110 0.0059506893157959
120 0.00865435600280762
130 0.0123379230499268
140 0.0179867744445801
160 0.0310362577438354
170 0.03466796875
180 0.0374552011489868
190 0.037914514541626
200 0.0373865365982056
210 0.0358611345291138
220 0.0361459255218506
240 0.0355226993560791
250 0.0338085889816284
260 0.0311274528503418
280 0.0224460363388062
290 0.0195292234420776
310 0.0151897668838501
330 0.0136460065841675
340 0.011457085609436
350 0.0099937915802002
360 0.00973284244537354
370 0.0101397037506104
380 0.00955235958099365
400 0.00962269306182861
410 0.0104354619979858
420 0.00927042961120605
440 0.00909388065338135
450 0.0101885795593262
460 0.00976788997650146
480 0.00974249839782715
490 0.0105395317077637
500 0.00970113277435303
510 0.0084679126739502
520 0.0079425573348999
530 0.00827670097351074
540 0.00819039344787598
550 0.00741386413574219
560 0.00712144374847412
580 0.00756371021270752
590 0.00624847412109375
600 0.00580799579620361
610 0.00601840019226074
620 0.00690162181854248
630 0.00627517700195312
650 0.00694549083709717
660 0.00857782363891602
670 0.00785982608795166
690 0.00739943981170654
700 0.00811076164245605
710 0.00681471824645996
730 0.00625956058502197
740 0.00692057609558105
760 0.00617349147796631
770 0.005592942237854
790 0.00617945194244385
800 0.00537645816802979
810 0.00534749031066895
830 0.00609278678894043
840 0.00505721569061279
860 0.00494039058685303
870 0.00576341152191162
880 0.00506114959716797
900 0.00479328632354736
910 0.00574851036071777
930 0.00478470325469971
940 0.00478136539459229
950 0.00584185123443604
970 0.00498485565185547
980 0.00497543811798096
990 0.00557041168212891
1010 0.00425887107849121
1020 0.0040287971496582
1040 0.00445437431335449
1060 0.00404965877532959
1070 0.0042954683303833
1080 0.00494158267974854
1090 0.00429797172546387
1110 0.00426781177520752
1120 0.00487244129180908
1130 0.00404787063598633
1150 0.00400125980377197
1160 0.00484609603881836
1170 0.00412273406982422
1190 0.00363588333129883
1200 0.00424933433532715
1220 0.00383234024047852
1230 0.00389337539672852
1240 0.00445258617401123
1250 0.0044940710067749
1270 0.00389397144317627
1290 0.00430858135223389
1300 0.00363850593566895
1320 0.00372087955474854
1330 0.00412464141845703
1340 0.00352227687835693
1360 0.00333333015441895
1370 0.0040595531463623
1380 0.0034184455871582
1400 0.00353014469146729
1410 0.00419998168945312
1430 0.0034172534942627
1440 0.00327491760253906
1450 0.00365185737609863
1480 0.00288474559783936
1490 0.00346207618713379
1500 0.00360345840454102
1510 0.00320088863372803
1530 0.00351846218109131
1540 0.00376391410827637
1550 0.00330066680908203
1570 0.00346505641937256
1580 0.00391781330108643
1590 0.00326812267303467
1610 0.00316274166107178
1620 0.00391590595245361
1630 0.00333893299102783
1650 0.00311803817749023
1660 0.00379264354705811
1680 0.00302731990814209
1690 0.00307464599609375
1700 0.00383234024047852
1740 0.00363826751708984
1750 0.00366091728210449
1760 0.00320565700531006
1780 0.00337445735931396
1790 0.00398004055023193
1800 0.0033574104309082
1820 0.00335288047790527
1830 0.00403201580047607
1840 0.00337696075439453
1860 0.00345933437347412
1870 0.00412511825561523
1890 0.00321149826049805
1900 0.00314891338348389
1910 0.00382304191589355
1930 0.0031430721282959
2040 0.00348854064941406
2050 0.00292861461639404
2070 0.00292384624481201
2080 0.0034257173538208
2100 0.00289905071258545
2110 0.00275170803070068
2120 0.00344169139862061
2140 0.00297927856445312
2150 0.00299263000488281
2160 0.00374531745910645
2190 0.00313651561737061
2200 0.00360786914825439
2230 0.00308191776275635
2250 0.00370001792907715
2260 0.0031968355178833
2290 0.00368261337280273
2300 0.00315690040588379
2340 0.00336074829101562
2360 0.0030357837677002
2370 0.00377082824707031
2390 0.00307595729827881
2400 0.00322520732879639
2410 0.00381112098693848
2440 0.00338387489318848
2460 0.00378763675689697
2470 0.00335133075714111
2490 0.00348150730133057
2500 0.00380337238311768
2510 0.00327718257904053
2530 0.00327825546264648
2540 0.00376749038696289
2550 0.00313520431518555
2570 0.00301289558410645
2580 0.00384604930877686
2600 0.00317180156707764
2610 0.00321221351623535
2620 0.0038602352142334
2630 0.00321769714355469
2650 0.00292384624481201
2660 0.0034555196762085
2710 0.00380313396453857
2720 0.00322973728179932
2740 0.0033268928527832
2750 0.0037388801574707
2760 0.0032886266708374
2780 0.00337350368499756
2790 0.00395143032073975
2800 0.00334370136260986
2820 0.00304019451141357
2830 0.003731369972229
2840 0.00331151485443115
2860 0.00339651107788086
2870 0.00396907329559326
2900 0.00346279144287109
2910 0.0038144588470459
2920 0.00377225875854492
2930 0.0032118558883667
2950 0.00374901294708252
2960 0.00420951843261719
2970 0.00375497341156006
3000 0.00388824939727783
3010 0.00316023826599121
3030 0.00296461582183838
3040 0.00365746021270752
3070 0.00319564342498779
3080 0.00394737720489502
3100 0.00314223766326904
3110 0.0032498836517334
3120 0.00416326522827148
3150 0.00376975536346436
3160 0.00408875942230225
3200 0.00353288650512695
3210 0.00384330749511719
3220 0.00338256359100342
3240 0.0034712553024292
3250 0.00394821166992188
3260 0.00340461730957031
3280 0.00322818756103516
3290 0.00392770767211914
3310 0.00332343578338623
3320 0.00326550006866455
3330 0.00387513637542725
3340 0.00323688983917236
3360 0.00308775901794434
3370 0.00356209278106689
3410 0.00360167026519775
3420 0.00378060340881348
3430 0.00338137149810791
3460 0.00416696071624756
3470 0.00359165668487549
3490 0.00344038009643555
3500 0.0040513277053833
3510 0.00339198112487793
3530 0.00334227085113525
3540 0.00421082973480225
3550 0.00364840030670166
3570 0.00366520881652832
3580 0.00450527667999268
3600 0.0037381649017334
3610 0.00366270542144775
3620 0.0040508508682251
3650 0.00327503681182861
3660 0.00380158424377441
3670 0.0038914680480957
3680 0.00339055061340332
3700 0.00364482402801514
3710 0.00398087501525879
3720 0.00354099273681641
3740 0.00357091426849365
3750 0.00414144992828369
3760 0.00339031219482422
3780 0.00313246250152588
3790 0.0038762092590332
3810 0.0033336877822876
3820 0.00338757038116455
3830 0.00404262542724609
3850 0.00322329998016357
3860 0.00335860252380371
3870 0.00393211841583252
3880 0.00406050682067871
3890 0.00365126132965088
3920 0.0041041374206543
3930 0.00339365005493164
3960 0.00405216217041016
3970 0.00347506999969482
3990 0.00336098670959473
4000 0.00396394729614258
4010 0.00326871871948242
4030 0.00318646430969238
4040 0.00401151180267334
4060 0.00356149673461914
4090 0.00360047817230225
4110 0.0031440258026123
4130 0.00360143184661865
4140 0.0031048059463501
4160 0.00337362289428711
4170 0.00370848178863525
4180 0.00321483612060547
4200 0.00325191020965576
4210 0.00376033782958984
4220 0.00314342975616455
4240 0.00336289405822754
4250 0.00403904914855957
4260 0.00345063209533691
4280 0.00315392017364502
4290 0.00365245342254639
4310 0.00287270545959473
4320 0.00276613235473633
4330 0.00345206260681152
4420 0.00355613231658936
4430 0.00298798084259033
4450 0.00299906730651855
4460 0.00363028049468994
4470 0.00311934947967529
4490 0.00300955772399902
4500 0.0035858154296875


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_3_z_5-001.dat <==
0 0.106438040733337
10 0.146969795227051
30 0.178176999092102
50 0.195398926734924
60 0.198314547538757
70 0.194348454475403
80 0.181235671043396
90 0.158716678619385
100 0.130369305610657
120 0.0968048572540283
130 0.0841215848922729
140 0.0779839754104614
150 0.0753048658370972
160 0.0707061290740967
180 0.0654937028884888
190 0.0635299682617188
200 0.0588078498840332
210 0.0551911592483521
220 0.050803542137146
240 0.0363318920135498
250 0.0314428806304932
280 0.0212901830673218
290 0.0209650993347168
310 0.0225191116333008
330 0.0227301120758057
340 0.0243839025497437
350 0.0284786224365234
360 0.0308518409729004
390 0.0330766439437866
410 0.0261721611022949
420 0.0250492095947266
430 0.0259393453598022
440 0.0238697528839111
450 0.0239822864532471
460 0.0263867378234863
470 0.0300933122634888
480 0.0321279764175415
490 0.0346764326095581
500 0.0351470708847046
510 0.0340201854705811
520 0.0310201644897461
530 0.0266292095184326
540 0.0226517915725708
550 0.0198216438293457
570 0.0179893970489502
590 0.0178008079528809
600 0.0185749530792236
610 0.0169903039932251
620 0.0149037837982178
630 0.0137238502502441
640 0.0144572257995605
660 0.0121728181838989
670 0.011878490447998
680 0.0127135515213013
700 0.00998353958129883
710 0.00948584079742432
720 0.010003924369812
730 0.0092625617980957
740 0.00802958011627197
750 0.00774753093719482
770 0.00901961326599121
780 0.00847113132476807
810 0.0092083215713501
820 0.00825297832489014
840 0.00829660892486572
850 0.00977015495300293
880 0.00934815406799316
890 0.0105899572372437
910 0.00879180431365967
920 0.00874817371368408
930 0.00946164131164551
950 0.0077286958694458
960 0.0076146125793457
970 0.00828433036804199
980 0.00846409797668457
990 0.00756371021270752
1000 0.00721728801727295
1010 0.00771701335906982
1020 0.00776934623718262
1030 0.00642144680023193
1040 0.00596845149993896
1060 0.0063096284866333
1070 0.00529706478118896
1080 0.0049583911895752
1090 0.00524282455444336
1100 0.00614321231842041
1120 0.00525069236755371
1130 0.00535714626312256
1140 0.00591146945953369
1150 0.00503575801849365
1170 0.00448715686798096
1180 0.00512814521789551
1210 0.00423085689544678
1220 0.00485920906066895
1230 0.00488495826721191
1240 0.0042797327041626
1250 0.00409150123596191
1270 0.00467538833618164
1280 0.00401687622070312
1290 0.00384807586669922
1310 0.00474846363067627
1330 0.00382685661315918
1340 0.00387907028198242
1350 0.0046226978302002
1360 0.0040510892868042
1380 0.00394618511199951
1390 0.00457847118377686
1410 0.00346755981445312
1420 0.00342631340026855
1430 0.00408053398132324
1480 0.00452077388763428
1490 0.00388586521148682
1500 0.00375270843505859
1520 0.00454950332641602
1530 0.00386190414428711
1540 0.0037074089050293
1560 0.0044633150100708
1580 0.00363326072692871
1600 0.00399935245513916
1620 0.00315475463867188
1630 0.00324833393096924
1640 0.00390517711639404
1670 0.00342082977294922
1680 0.00418984889984131
1710 0.00365269184112549
1720 0.00424718856811523
1730 0.00435757637023926
1740 0.00379765033721924
1750 0.00362658500671387
1770 0.00406396389007568
1780 0.00332856178283691
1800 0.0035252571105957
1810 0.00419986248016357
1830 0.00362074375152588
1840 0.00372028350830078
1850 0.00443935394287109
1860 0.00374460220336914
1880 0.00349307060241699
1890 0.00408732891082764
1920 0.00380325317382812
1930 0.00435996055603027
1940 0.00432515144348145
1950 0.00373280048370361
1990 0.00342881679534912
2000 0.00317060947418213
2020 0.00374317169189453
2040 0.00333869457244873
2070 0.00375914573669434
2080 0.00350189208984375
2090 0.00363004207611084
2100 0.00428879261016846
2130 0.00338900089263916
2140 0.00394856929779053
2160 0.00326597690582275
2170 0.00332057476043701
2180 0.00377535820007324
2190 0.00375306606292725
2210 0.00320923328399658
2230 0.00387370586395264
2240 0.00339555740356445
2260 0.00367629528045654
2270 0.00399982929229736
2290 0.00317728519439697
2320 0.00298905372619629
2340 0.00294113159179688
2350 0.00360119342803955
2380 0.00339770317077637
2390 0.00401675701141357
2440 0.00382435321807861
2450 0.00334525108337402
2460 0.00324845314025879
2480 0.00405848026275635
2500 0.00354325771331787
2520 0.004180908203125
2540 0.00356841087341309
2560 0.003792405128479
2580 0.00298929214477539
2590 0.00302350521087646
2600 0.00377047061920166
2650 0.00413680076599121
2660 0.00358819961547852
2670 0.0035405158996582
2690 0.004128098487854
2700 0.00362908840179443
2720 0.00409519672393799
2730 0.00434708595275879
2740 0.00372445583343506
2760 0.00364530086517334
2770 0.00414705276489258
2790 0.00348436832427979
2800 0.00368165969848633
2810 0.00447678565979004
2830 0.00385439395904541
2840 0.00395524501800537
2850 0.00447678565979004
2870 0.00355815887451172
2940 0.00425183773040771
2950 0.00365209579467773
2970 0.003775954246521
2980 0.00423192977905273
2990 0.00378668308258057
3010 0.00386476516723633
3020 0.00438952445983887
3040 0.00356936454772949
3050 0.00347781181335449
3060 0.00429749488830566
3090 0.00385642051696777
3100 0.00452852249145508
3130 0.0035022497177124
3140 0.00393223762512207
3180 0.00391983985900879
3190 0.00443363189697266
3210 0.00404977798461914
3230 0.0048602819442749
3240 0.00407266616821289
3250 0.00366890430450439
3300 0.00369453430175781
3310 0.00435256958007812
3340 0.00367224216461182
3350 0.00426113605499268
3400 0.00451481342315674
3410 0.00389647483825684
3420 0.0038297176361084
3440 0.00467824935913086
3460 0.00395166873931885
3480 0.00418376922607422
3500 0.00336623191833496
3510 0.00352883338928223
3520 0.00421130657196045
3540 0.00370693206787109
3550 0.00387203693389893
3560 0.00443339347839355
3590 0.00366532802581787
3610 0.00425350666046143
3620 0.00378978252410889
3640 0.00413501262664795
3650 0.00453901290893555
3660 0.00388503074645996
3670 0.00380074977874756
3690 0.00467097759246826
3700 0.00405895709991455
3720 0.00413048267364502
3730 0.00455629825592041
3750 0.00351190567016602
3760 0.00362515449523926
3770 0.00417351722717285
3800 0.00367629528045654
3810 0.00418245792388916
3850 0.0042273998260498
3860 0.00423133373260498
3870 0.00382685661315918
3890 0.00442028045654297
3900 0.00466537475585938
3920 0.0040125846862793
3940 0.00459325313568115
3960 0.00389242172241211
3970 0.0039832592010498
3980 0.00451505184173584
4000 0.00370454788208008
4010 0.00381505489349365
4020 0.00462865829467773
4050 0.00403356552124023
4060 0.00449073314666748
4080 0.00354790687561035
4090 0.00355291366577148
4100 0.00411641597747803
4110 0.00427341461181641
4120 0.0038217306137085
4140 0.00424468517303467
4150 0.00447547435760498
4160 0.00393533706665039
4180 0.00411629676818848
4190 0.00453019142150879
4210 0.00390124320983887
4220 0.00399422645568848
4230 0.00478768348693848
4250 0.00409412384033203
4260 0.00409018993377686
4270 0.00474727153778076
4300 0.00403475761413574
4310 0.004538893699646
4340 0.00332951545715332
4350 0.00389587879180908
4360 0.0040736198425293
4380 0.0038684606552124
4400 0.00451159477233887
4410 0.00403690338134766
4430 0.00403165817260742
4440 0.00465750694274902
4460 0.00411307811737061
4470 0.00415396690368652
4480 0.00473439693450928
4500 0.00381863117218018


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_4_z_0-000.dat <==
0 0.093870997428894
10 0.111355185508728
20 0.114107251167297
30 0.114566802978516
40 0.116282939910889
50 0.114214420318604
60 0.110666394233704
70 0.101597189903259
80 0.0911504030227661
90 0.0790983438491821
100 0.072881817817688
110 0.0690611600875854
120 0.0663493871688843
130 0.0616660118103027
140 0.0582232475280762
150 0.0617595911026001
160 0.0692422389984131
170 0.0826114416122437
180 0.109012126922607
190 0.134406328201294
200 0.150874137878418
210 0.164967775344849
220 0.185289263725281
230 0.200977087020874
240 0.217220544815063
260 0.25245213508606
270 0.266995668411255
280 0.26940906047821
290 0.2701735496521
300 0.268937587738037
310 0.268169283866882
320 0.264159321784973
330 0.272931933403015
340 0.283189535140991
360 0.2927166223526
370 0.290416836738586
380 0.274144887924194
390 0.248302817344666
400 0.22200071811676
410 0.187493920326233
420 0.149580240249634
430 0.112862586975098
440 0.0826116800308228
450 0.0598248243331909
460 0.0412940979003906
470 0.0300222635269165
480 0.0255693197250366
490 0.0255838632583618
500 0.0228549242019653
510 0.0194324254989624
520 0.0183274745941162
530 0.0190116167068481
540 0.017325758934021
550 0.0164859294891357
560 0.0165362358093262
570 0.0157037973403931
590 0.0125219821929932
600 0.0118199586868286
610 0.0115468502044678
620 0.0122361183166504
630 0.012151837348938
640 0.0132386684417725
650 0.0154674053192139
660 0.0190635919570923
690 0.0242301225662231
700 0.0249077081680298
720 0.0200804471969604
730 0.0175261497497559
740 0.0161048173904419
750 0.0137788057327271
760 0.0122476816177368
770 0.011954665184021
780 0.0124425888061523
790 0.0120710134506226
800 0.0111231803894043
830 0.010129451751709
840 0.00869858264923096
850 0.00838768482208252
870 0.00878357887268066
880 0.0074455738067627
900 0.00675654411315918
910 0.00690984725952148
920 0.00602781772613525
930 0.00620555877685547
940 0.00692355632781982
950 0.0082700252532959
970 0.00835466384887695
1000 0.00787818431854248
1010 0.00752365589141846
1030 0.00818932056427002
1040 0.0078730583190918
1060 0.00594007968902588
1080 0.00476920604705811
1090 0.00425815582275391
1110 0.004325270652771
1120 0.00506901741027832
1150 0.00461804866790771
1160 0.00519335269927979
1180 0.00419282913208008
1210 0.00335919857025146
1230 0.00281608104705811
1250 0.00311410427093506
1270 0.00307261943817139
1290 0.0037158727645874
1310 0.00327253341674805
1330 0.00344586372375488
1340 0.00291681289672852
1370 0.00308549404144287
1390 0.00249087810516357
1400 0.00237011909484863
1410 0.00284314155578613
1430 0.00249636173248291
1590 0.00234615802764893
1610 0.00217020511627197
1620 0.00245416164398193
1630 0.00208771228790283
1650 0.00221621990203857
1660 0.00260829925537109
1690 0.00239670276641846
1700 0.00259602069854736
1730 0.00199651718139648
1750 0.00211048126220703
1770 0.00197303295135498
1830 0.00279724597930908
1850 0.00233936309814453
1860 0.00220406055450439
1870 0.00253129005432129
1890 0.00224244594573975
2040 0.00197470188140869
2060 0.00165534019470215
2070 0.00162816047668457
2080 0.00198447704315186
2110 0.00188279151916504
2120 0.00229072570800781
2150 0.00198674201965332
2160 0.00223684310913086
2190 0.00174009799957275
2210 0.00172674655914307
2230 0.00161492824554443
2260 0.001739501953125
2280 0.00171327590942383
2290 0.00205409526824951
2310 0.00179398059844971
2500 0.00194764137268066
2520 0.00163912773132324
3040 0.00204253196716309
3060 0.00159084796905518
3130 0.00177884101867676
3150 0.00158977508544922
3170 0.00183534622192383
3190 0.00167524814605713
3230 0.00162529945373535
3340 0.00160336494445801
3360 0.00152313709259033
3380 0.00175464153289795
3400 0.00172662734985352
3420 0.00187516212463379
3440 0.00161683559417725
3500 0.00216567516326904
3520 0.00190150737762451
3570 0.00175213813781738
3580 0.00210189819335938
3610 0.00184667110443115
3620 0.00207018852233887
3650 0.0016329288482666
3690 0.00162255764007568
3750 0.00175786018371582
3770 0.00151562690734863
3840 0.0017240047454834
3860 0.0016484260559082
3880 0.00178337097167969
3900 0.00159609317779541
3970 0.00179922580718994
3990 0.00167131423950195
4000 0.00203657150268555
4020 0.00165021419525146
4030 0.00161802768707275
4040 0.0020136833190918
4060 0.00161230564117432
4120 0.00189840793609619
4130 0.00208044052124023
4150 0.00183916091918945
4170 0.00187325477600098
4180 0.00148355960845947
4310 0.00182759761810303
4400 0.00163674354553223
4430 0.00178015232086182
4500 0.00200545787811279


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_4_z_0-001.dat <==
0 0.0833078622817993
10 0.110311627388
20 0.114564180374146
30 0.128428220748901
40 0.138179302215576
50 0.144195556640625
60 0.158026337623596
70 0.166585922241211
80 0.159910798072815
90 0.146999359130859
100 0.137932062149048
110 0.127213954925537
120 0.125237703323364
130 0.13601553440094
140 0.154873371124268
150 0.174600839614868
160 0.183799743652344
170 0.179985761642456
180 0.172990679740906
190 0.15857982635498
200 0.136181354522705
210 0.123308300971985
220 0.120232582092285
230 0.118327975273132
240 0.124547004699707
250 0.132407426834106
260 0.13590145111084
270 0.138603210449219
280 0.138343095779419
290 0.131526708602905
300 0.127366065979004
320 0.127080678939819
330 0.130289793014526
340 0.130179762840271
350 0.13248610496521
360 0.132038712501526
370 0.128609776496887
380 0.118314981460571
410 0.099480152130127
420 0.0951868295669556
430 0.0923477411270142
440 0.0925056934356689
450 0.0904556512832642
460 0.0889300107955933
470 0.0897328853607178
480 0.0926536321640015
490 0.0917199850082397
500 0.0918503999710083
510 0.0929207801818848
520 0.0913344621658325
530 0.0877118110656738
540 0.0877165794372559
570 0.0835468769073486
590 0.0908682346343994
600 0.0931594371795654
610 0.0960357189178467
620 0.103309392929077
630 0.106288552284241
640 0.107694268226624
650 0.113153457641602
660 0.119034886360168
670 0.123592853546143
690 0.130129337310791
700 0.131379842758179
710 0.127032041549683
720 0.120416760444641
740 0.115944743156433
750 0.111038446426392
760 0.108586072921753
770 0.104440808296204
780 0.0987333059310913
790 0.0925930738449097
810 0.0850175619125366
820 0.0820513963699341
830 0.0767421722412109
850 0.0596450567245483
860 0.0499500036239624
870 0.0397138595581055
880 0.0309410095214844
900 0.0202136039733887
910 0.0166873931884766
920 0.0144981145858765
950 0.0115772485733032
970 0.0109262466430664
1000 0.00778293609619141
1040 0.00618422031402588
1060 0.00651073455810547
1070 0.00581681728363037
1080 0.00559985637664795
1090 0.00582623481750488
1100 0.00656771659851074
1120 0.00587475299835205
1140 0.00594460964202881
1150 0.00502824783325195
1160 0.00451982021331787
1170 0.00440561771392822
1180 0.00482308864593506
1200 0.00418722629547119
1250 0.00518298149108887
1270 0.00702357292175293
1280 0.00720632076263428
1290 0.00817036628723145
1320 0.0134196281433105
1330 0.0144816637039185
1350 0.0146675109863281
1360 0.0138789415359497
1370 0.012028694152832
1380 0.010790228843689
1390 0.0110915899276733
1400 0.0106204748153687
1410 0.00968658924102783
1420 0.0096738338470459
1430 0.0105181932449341
1460 0.0106662511825562
1480 0.011813759803772
1510 0.0115375518798828
1520 0.0116226673126221
1530 0.011089563369751
1540 0.0110388994216919
1560 0.0135788917541504
1570 0.014187216758728
1580 0.0154646635055542
1600 0.0161594152450562
1610 0.0158082246780396
1620 0.0150295495986938
1630 0.0133171081542969
1640 0.0132771730422974
1660 0.0120998620986938
1690 0.0141319036483765
1710 0.0125514268875122
1720 0.0110893249511719
1740 0.00911605358123779
1760 0.00842046737670898
1780 0.00868499279022217
1800 0.00835609436035156
1810 0.00882565975189209
1830 0.00878679752349854
1850 0.00988233089447021
1860 0.00933897495269775
1870 0.00838088989257812
1890 0.00763106346130371
1920 0.00714433193206787
1930 0.00791323184967041
1940 0.0080559253692627
1960 0.00720882415771484
1970 0.00734889507293701
2000 0.00535404682159424
2030 0.00672769546508789
2070 0.00770652294158936
2090 0.00687956809997559
2100 0.00720596313476562
2120 0.00567007064819336
2130 0.00594735145568848
2140 0.00672459602355957
2190 0.00773632526397705
2210 0.00673449039459229
2250 0.00547635555267334
2280 0.00591075420379639
2290 0.00572824478149414
2310 0.00706183910369873
2340 0.00579798221588135
2350 0.00601732730865479
2370 0.00522387027740479
2380 0.00549614429473877
2390 0.00641953945159912
2420 0.00593197345733643
2430 0.00651538372039795
2440 0.00651705265045166
2450 0.00591635704040527
2460 0.00577247142791748
2480 0.00637829303741455
2490 0.00595653057098389
2510 0.00628221035003662
2520 0.00712406635284424
2540 0.00631308555603027
2560 0.0065305233001709
2570 0.00554549694061279
2580 0.0049595832824707
2590 0.00490272045135498
2600 0.00553262233734131
2630 0.00586843490600586
2650 0.00596284866333008
2670 0.00475358963012695
2690 0.00491487979888916
2710 0.00429952144622803
2740 0.00480735301971436
2760 0.0049518346786499
2770 0.00543522834777832
2790 0.00428926944732666
2800 0.00429081916809082
2810 0.00474357604980469
2830 0.00433743000030518
2840 0.00452136993408203
2850 0.00514042377471924
2880 0.00484800338745117
2890 0.00529897212982178
2930 0.0047757625579834
2940 0.00506150722503662
2960 0.00476205348968506
2980 0.00530564785003662
3000 0.00399315357208252
3060 0.00502586364746094
3080 0.00419270992279053
3090 0.00429487228393555
3100 0.00500905513763428
3110 0.00508546829223633
3130 0.00459682941436768
3140 0.00488948822021484
3170 0.00417876243591309
3230 0.00676727294921875
3260 0.0049433708190918
3270 0.00502264499664307
3290 0.0040358304977417
3300 0.00411117076873779
3310 0.0046684741973877
3340 0.00415551662445068
3350 0.0044398307800293
3380 0.00343120098114014
3400 0.00370681285858154
3420 0.00325202941894531
3450 0.00320196151733398
3470 0.00333166122436523
3480 0.0037003755569458
3500 0.00319349765777588
3530 0.00361537933349609
3550 0.00337886810302734
3560 0.00366199016571045
3590 0.00328147411346436
3600 0.00372874736785889
3610 0.00372219085693359
3630 0.00327777862548828
3650 0.00334584712982178
3660 0.00290918350219727
3680 0.00297904014587402
3690 0.00341010093688965
3710 0.00320255756378174
3730 0.00399434566497803
3750 0.00324070453643799
3780 0.0032581090927124
3800 0.00316190719604492
3810 0.00356030464172363
3840 0.00317752361297607
3860 0.00370633602142334
3880 0.00345051288604736
3900 0.0039294958114624
3920 0.00354695320129395
3940 0.00409197807312012
3960 0.00344836711883545
4010 0.00347208976745605
4020 0.00410830974578857
4050 0.00373601913452148
4060 0.00427603721618652
4110 0.00448060035705566
4120 0.00386226177215576
4140 0.00410175323486328
4150 0.00439739227294922
4160 0.00382316112518311
4180 0.00393569469451904
4190 0.00424814224243164
4200 0.00372123718261719
4220 0.00358092784881592
4230 0.00381708145141602
4250 0.00297367572784424
4310 0.004081130027771
4360 0.00401878356933594
4380 0.00345313549041748
4400 0.00373494625091553
4420 0.00311541557312012
4450 0.00333654880523682
4470 0.00335752964019775
4480 0.00385642051696777
4500 0.00334525108337402


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_4_z_1-000.dat <==
0 0.0860409736633301
10 0.107560515403748
20 0.10730504989624
30 0.0941216945648193
40 0.0840673446655273
50 0.0791047811508179
60 0.0692836046218872
70 0.0572918653488159
80 0.0510450601577759
90 0.0469206571578979
100 0.041509747505188
110 0.0401817560195923
120 0.0456768274307251
130 0.0534390211105347
140 0.0628918409347534
150 0.0774631500244141
160 0.0888692140579224
180 0.108622074127197
190 0.119153738021851
200 0.123643398284912
210 0.124430894851685
220 0.123700618743896
230 0.124522686004639
240 0.122889876365662
250 0.122913360595703
260 0.128198385238647
270 0.125852584838867
280 0.120055198669434
290 0.119200229644775
300 0.118727684020996
310 0.113899111747742
330 0.116410970687866
340 0.110119581222534
350 0.100625514984131
360 0.0920777320861816
370 0.0840678215026855
380 0.0771013498306274
390 0.0715552568435669
400 0.066719651222229
410 0.0628029108047485
420 0.0556631088256836
430 0.0494630336761475
440 0.0439438819885254
460 0.0391477346420288
480 0.0406200885772705
490 0.0421148538589478
500 0.0427442789077759
510 0.0469683408737183
520 0.0493596792221069
530 0.0501943826675415
540 0.0501537322998047
550 0.0489603281021118
560 0.0459575653076172
570 0.0456265211105347
590 0.0428293943405151
600 0.0427315235137939
610 0.0390938520431519
620 0.0333014726638794
630 0.0290796756744385
640 0.0270193815231323
650 0.0236706733703613
670 0.0219372510910034
680 0.022444486618042
700 0.022057056427002
710 0.0198631286621094
740 0.0151375532150269
750 0.0140438079833984
760 0.0138252973556519
770 0.0143353939056396
780 0.0153720378875732
790 0.0177698135375977
800 0.0190173387527466
810 0.0216436386108398
830 0.0245087146759033
840 0.0225473642349243
850 0.0214599370956421
860 0.0186456441879272
870 0.017425537109375
880 0.0152419805526733
900 0.0147228240966797
910 0.0148693323135376
920 0.01374351978302
930 0.0132447481155396
960 0.0105681419372559
970 0.0103020668029785
990 0.00925159454345703
1020 0.00884127616882324
1030 0.0104737281799316
1040 0.0116456747055054
1050 0.0111860036849976
1070 0.0118961334228516
1080 0.0112791061401367
1090 0.00994586944580078
1110 0.0103152990341187
1120 0.0109593868255615
1140 0.0104769468307495
1160 0.0105466842651367
1170 0.00923478603363037
1180 0.00881040096282959
1190 0.00937867164611816
1200 0.0104769468307495
1230 0.0110107660293579
1260 0.0124329328536987
1280 0.0160739421844482
1290 0.0169452428817749
1300 0.0170046091079712
1310 0.0160332918167114
1330 0.0126451253890991
1340 0.0110369920730591
1350 0.00887930393218994
1360 0.00800228118896484
1370 0.00796329975128174
1380 0.0065840482711792
1390 0.00568270683288574
1400 0.00573694705963135
1410 0.00629258155822754
1420 0.00599956512451172
1450 0.00649869441986084
1480 0.00540745258331299
1500 0.00613284111022949
1520 0.00596094131469727
1540 0.00649368762969971
1550 0.00583505630493164
1580 0.0062403678894043
1590 0.00564324855804443
1610 0.00520431995391846
1620 0.00571143627166748
1640 0.00470995903015137
1650 0.00452756881713867
1660 0.00506317615509033
1680 0.00440287590026855
1690 0.00458669662475586
1700 0.00537562370300293
1720 0.00603330135345459
1750 0.00891506671905518
1770 0.00851678848266602
1790 0.00772190093994141
1800 0.00644540786743164
1820 0.00683820247650146
1830 0.00749421119689941
1840 0.00702643394470215
1850 0.00727355480194092
1860 0.00701248645782471
1870 0.00734066963195801
1890 0.00606119632720947
1900 0.00580394268035889
1910 0.00601983070373535
1930 0.00499105453491211
1940 0.00505936145782471
1950 0.00556600093841553
2000 0.00578224658966064
2010 0.0047607421875
2030 0.00369179248809814
2040 0.00378179550170898
2050 0.00329649448394775
2070 0.00317585468292236
2080 0.00378799438476562
2100 0.00324642658233643
2110 0.00330436229705811
2120 0.00425064563751221
2140 0.00387978553771973
2150 0.00409197807312012
2160 0.00476813316345215
2190 0.00419485569000244
2200 0.00491809844970703
2210 0.00487160682678223
2220 0.00442743301391602
2250 0.00444436073303223
2260 0.00396215915679932
2280 0.00396406650543213
2290 0.00441086292266846
2300 0.00377476215362549
2320 0.00360381603240967
2330 0.00431692600250244
2350 0.0040515661239624
2360 0.00417411327362061
2370 0.00486326217651367
2390 0.00429201126098633
2430 0.00455844402313232
2450 0.00513792037963867
2460 0.0055387020111084
2470 0.00510668754577637
2500 0.00554168224334717
2510 0.00473177433013916
2530 0.00465548038482666
2540 0.00500905513763428
2550 0.00427031517028809
2570 0.00440526008605957
2580 0.00504887104034424
2600 0.0045323371887207
2610 0.00457954406738281
2620 0.00508630275726318
2640 0.00463318824768066
2670 0.0049588680267334
2690 0.00430774688720703
2710 0.00443661212921143
2720 0.00372433662414551
2740 0.0035550594329834
2750 0.00403463840484619
2760 0.00369930267333984
2780 0.00396955013275146
2790 0.00442421436309814
2800 0.00358736515045166
2820 0.00331795215606689
2830 0.00404608249664307
2850 0.00390398502349854
2880 0.00370311737060547
2900 0.00316119194030762
2920 0.00338578224182129
2940 0.00298106670379639
2960 0.003287672996521
2970 0.002951979637146
2990 0.00320446491241455
3000 0.00357282161712646
3020 0.00330150127410889
3030 0.00317871570587158
3040 0.00365197658538818
3060 0.00313234329223633
3070 0.00312113761901855
3080 0.00371718406677246
3100 0.0030745267868042
3130 0.00361669063568115
3200 0.00351095199584961
3210 0.00382614135742188
3220 0.00343453884124756
3280 0.0035330057144165
3290 0.00409460067749023
3310 0.00340664386749268
3320 0.00334823131561279
3330 0.00384795665740967
3350 0.00349521636962891
3360 0.00358152389526367
3370 0.00422215461730957
3450 0.00324606895446777
3460 0.00356113910675049
3470 0.00326025485992432
3490 0.00357472896575928
3500 0.00415682792663574
3520 0.00367295742034912
3530 0.00356316566467285
3540 0.00417840480804443
3560 0.00382769107818604
3570 0.00407505035400391
3580 0.00474631786346436
3610 0.00392031669616699
3620 0.00404727458953857
3640 0.00307440757751465
3660 0.00340569019317627
3670 0.00362193584442139
3690 0.00351536273956299
3710 0.00390827655792236
3720 0.00332117080688477
3740 0.00330197811126709
3750 0.00378549098968506
3760 0.00335693359375
3780 0.00340497493743896
3790 0.00394189357757568
3810 0.00331199169158936
3820 0.00332534313201904
3830 0.00389456748962402
3850 0.00346672534942627
3880 0.00358712673187256
3900 0.00304460525512695
4050 0.00326478481292725
4070 0.00314843654632568
4080 0.00374221801757812
4110 0.0036163330078125
4120 0.00380492210388184
4150 0.00314736366271973
4190 0.00335788726806641
4240 0.00401949882507324
4250 0.00470864772796631
4260 0.00460278987884521
4290 0.00571286678314209
4350 0.00394356250762939
4380 0.00532281398773193
4390 0.00490975379943848
4410 0.00492477416992188
4420 0.00490021705627441
4430 0.00416398048400879
4460 0.00406312942504883
4470 0.0035320520401001
4500 0.00404620170593262


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_4_z_1-001.dat <==
0 0.0835938453674316
10 0.105933666229248
20 0.0972054004669189
30 0.0798410177230835
40 0.0676484107971191
50 0.0581451654434204
60 0.0394819974899292
70 0.0245463848114014
80 0.0182766914367676
90 0.0147268772125244
100 0.0129320621490479
110 0.0120697021484375
140 0.00768816471099854
160 0.00437963008880615
170 0.00382280349731445
190 0.00395631790161133
210 0.00359046459197998
240 0.00430810451507568
270 0.00762557983398438
290 0.00811266899108887
300 0.0123748779296875
310 0.0339896678924561
320 0.077934741973877
330 0.125319004058838
340 0.171475410461426
350 0.211431384086609
360 0.230472207069397
370 0.22412109375
380 0.206840395927429
390 0.200869917869568
400 0.198011755943298
410 0.202971339225769
420 0.203746318817139
430 0.215110301971436
450 0.199076652526855
460 0.193548679351807
470 0.190003275871277
480 0.174151062965393
490 0.168242335319519
500 0.161247849464417
510 0.147414803504944
520 0.143658638000488
530 0.137343168258667
540 0.117397904396057
550 0.0954887866973877
560 0.0720220804214478
570 0.0413939952850342
580 0.0230453014373779
590 0.018004298210144
600 0.0142054557800293
610 0.0111057758331299
630 0.00933027267456055
640 0.00893604755401611
650 0.0089641809463501
680 0.0127310752868652
690 0.0128047466278076
710 0.0111691951751709
720 0.0119777917861938
750 0.0123386383056641
760 0.0125833749771118
770 0.0121042728424072
790 0.0100395679473877
830 0.00911498069763184
850 0.0101150274276733
860 0.00926995277404785
890 0.00924241542816162
940 0.00963973999023438
950 0.00899624824523926
970 0.00858128070831299
990 0.00698435306549072
1020 0.00629281997680664
1050 0.00610172748565674
1060 0.00642740726470947
1090 0.00532174110412598
1100 0.00539171695709229
1110 0.00459766387939453
1130 0.00439465045928955
1140 0.00480139255523682
1190 0.00397396087646484
1200 0.00333762168884277
1300 0.00292563438415527
1310 0.00330376625061035
1330 0.00289833545684814
1380 0.00301802158355713
1390 0.00334131717681885
1460 0.00255882740020752
1520 0.00301682949066162
1540 0.00261878967285156
1570 0.00267529487609863
1590 0.00256860256195068
1600 0.00283694267272949
1630 0.00271880626678467
1650 0.00303018093109131
1670 0.00285649299621582
1680 0.00311577320098877
1730 0.00239706039428711
1760 0.00242507457733154
1780 0.00246143341064453
1800 0.00231420993804932
1820 0.00223398208618164
1840 0.00232052803039551
1850 0.00265848636627197
1880 0.00220644474029541
1900 0.00216805934906006
1920 0.00212883949279785
1940 0.00234758853912354
1960 0.00203800201416016
1980 0.00218069553375244
2000 0.00197792053222656
2020 0.00218141078948975
2040 0.00190961360931396
2080 0.00206613540649414
2260 0.0022270679473877
2280 0.00225353240966797
2420 0.00168728828430176
2440 0.00181615352630615
2460 0.00159120559692383
2490 0.00174820423126221
2510 0.0017235279083252
2520 0.00191354751586914
2540 0.0016472339630127
2580 0.001708984375
2740 0.00164127349853516
2760 0.00177240371704102
2770 0.00201964378356934
2800 0.00185704231262207
2820 0.00172853469848633
2840 0.00161886215209961
2860 0.0018153190612793
2880 0.00155091285705566
2900 0.0016789436340332
2920 0.00149333477020264
2940 0.00167298316955566
2960 0.0014878511428833
2990 0.00163471698760986
3010 0.00162208080291748
3020 0.00184488296508789
3040 0.00154948234558105
3150 0.00174856185913086
3170 0.00148499011993408
3190 0.00168752670288086
3210 0.00143909454345703
3280 0.00168073177337646
3300 0.00159382820129395
3310 0.00188243389129639
3380 0.00145554542541504
3410 0.00147783756256104
3610 0.00180947780609131
3630 0.00152039527893066
3690 0.0019068717956543
3710 0.00159311294555664
3760 0.00158679485321045
3780 0.00172245502471924
3800 0.00156760215759277
3820 0.00171887874603271
3840 0.00155818462371826
3860 0.00172281265258789
3880 0.00146663188934326
3900 0.00158858299255371
3920 0.00139462947845459
3980 0.00190627574920654
4000 0.00158107280731201
4140 0.00166189670562744
4160 0.00164687633514404
4220 0.00160634517669678
4230 0.00181317329406738
4260 0.00149309635162354
4280 0.00171685218811035
4300 0.00162982940673828
4320 0.00172805786132812
4340 0.00146865844726562
4360 0.00178182125091553
4380 0.00160312652587891
4440 0.00201976299285889
4460 0.00155305862426758
4500 0.00138282775878906


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_4_z_2-000.dat <==
0 0.0823061466217041
10 0.109415054321289
20 0.113549113273621
30 0.112898707389832
40 0.104994535446167
50 0.100963473320007
60 0.0929315090179443
70 0.0805443525314331
80 0.0677610635757446
100 0.0540509223937988
110 0.0527328252792358
120 0.0620628595352173
130 0.0789428949356079
150 0.114715814590454
160 0.125544786453247
170 0.126850366592407
180 0.123783826828003
190 0.118679523468018
200 0.110125541687012
220 0.0947061777114868
230 0.0863977670669556
240 0.081829309463501
250 0.0778541564941406
260 0.0758827924728394
270 0.0746035575866699
280 0.0741685628890991
290 0.0716245174407959
300 0.0684565305709839
310 0.0682860612869263
320 0.068999171257019
330 0.0671489238739014
340 0.0634918212890625
350 0.062402606010437
360 0.0565446615219116
370 0.0496996641159058
380 0.0415912866592407
400 0.0274143218994141
410 0.0236339569091797
420 0.0193279981613159
440 0.0135632753372192
450 0.012392520904541
460 0.00989997386932373
470 0.00883829593658447
480 0.00835251808166504
490 0.00890111923217773
500 0.00870823860168457
510 0.0112148523330688
520 0.0111366510391235
530 0.0119634866714478
540 0.0119341611862183
550 0.0107553005218506
560 0.00703215599060059
580 0.00640392303466797
590 0.00515615940093994
600 0.00816309452056885
610 0.00841140747070312
620 0.00905120372772217
630 0.00825583934783936
640 0.0080190896987915
650 0.00465011596679688
660 0.0050051212310791
670 0.00411140918731689
690 0.00369918346405029
700 0.00398659706115723
720 0.00322496891021729
730 0.00320816040039062
740 0.0037693977355957
780 0.00400114059448242
790 0.00416362285614014
810 0.00365281105041504
830 0.00389230251312256
840 0.00312292575836182
860 0.00302577018737793
870 0.00332725048065186
880 0.00475239753723145
890 0.0051349401473999
900 0.00496959686279297
910 0.00538372993469238
920 0.00486624240875244
930 0.00255250930786133
940 0.00208854675292969
950 0.00275373458862305
960 0.0026172399520874
970 0.0029374361038208
980 0.00500476360321045
990 0.00536215305328369
1010 0.00493896007537842
1020 0.00449573993682861
1030 0.00268590450286865
1040 0.00267994403839111
1050 0.0021437406539917
1090 0.00192606449127197
1100 0.00347805023193359
1110 0.00338900089263916
1120 0.0036998987197876
1140 0.00319874286651611
1150 0.0015256404876709
1160 0.00200784206390381
1190 0.00170326232910156
1200 0.00209105014801025
1230 0.00161409378051758
1250 0.00190842151641846
1270 0.00178313255310059
1290 0.00223493576049805
1310 0.00205886363983154
1340 0.00204038619995117
1360 0.00221765041351318
1370 0.00262260437011719
1390 0.00230205059051514
1580 0.00266933441162109
1590 0.00218760967254639
1610 0.00211930274963379
1620 0.00253140926361084
1650 0.00239777565002441
1660 0.00278890132904053
1690 0.00202751159667969
1700 0.00229775905609131
1730 0.00196385383605957
1750 0.00217521190643311
1770 0.00188529491424561
1810 0.00209391117095947
1840 0.00192499160766602
1850 0.00339770317077637
1870 0.00412213802337646
1890 0.00374531745910645
1900 0.00218737125396729
1940 0.0020444393157959
1950 0.00230872631072998
1970 0.0019150972366333
1980 0.00319790840148926
2020 0.00322198867797852
2030 0.0018991231918335
2040 0.00205183029174805
2060 0.00164854526519775
2170 0.00188934803009033
2180 0.00175344944000244
2190 0.00200724601745605
2200 0.00329780578613281
2240 0.00306904315948486
2250 0.00209343433380127
2270 0.00182640552520752
2330 0.00206685066223145
2350 0.00168979167938232
2620 0.00210857391357422
2640 0.00310957431793213
2650 0.00303268432617188
2660 0.00334620475769043
2670 0.00315523147583008
2690 0.0015408992767334
2710 0.00176060199737549
2730 0.00159740447998047
2770 0.00174379348754883
2810 0.00179409980773926
2820 0.0031510591506958
2830 0.00370264053344727
2850 0.00326335430145264
2860 0.00322842597961426
2870 0.00210773944854736
2890 0.00145220756530762
2940 0.00155854225158691
2960 0.00182640552520752
2970 0.00148928165435791
2980 0.00331246852874756
3020 0.00352418422698975
3030 0.00171661376953125
3040 0.00204193592071533
3050 0.00165033340454102
3070 0.00168526172637939
3080 0.00202322006225586
3100 0.00167930126190186
3330 0.00191879272460938
3350 0.00132846832275391
3380 0.00165307521820068
3460 0.00187981128692627
3470 0.00156664848327637
3480 0.00325679779052734
3520 0.00321447849273682
3530 0.00144648551940918
3540 0.00178313255310059
3560 0.00152587890625
3580 0.00399434566497803
3610 0.0037989616394043
3630 0.00190532207489014
3650 0.0017402172088623
3670 0.00182950496673584
3690 0.00168097019195557
3750 0.00199639797210693
3770 0.00167560577392578
3840 0.00174903869628906
3850 0.00234997272491455
3860 0.00364744663238525
3880 0.00377476215362549
3890 0.00347459316253662
3900 0.0027695894241333
3910 0.00159919261932373
3960 0.00179100036621094
3980 0.00152337551116943
4210 0.00201559066772461
4230 0.00157570838928223
4320 0.00153994560241699
4330 0.00186526775360107
4370 0.0014958381652832
4410 0.00174570083618164
4420 0.0020759105682373
4470 0.00157010555267334
4480 0.00336992740631104
4500 0.00369644165039062


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_4_z_2-001.dat <==
0 0.0844792127609253
10 0.101912379264832
20 0.0922359228134155
30 0.0696424245834351
40 0.0569289922714233
50 0.0477530956268311
60 0.0289484262466431
70 0.0140389204025269
80 0.0112591981887817
90 0.0104115009307861
100 0.0114315748214722
110 0.0152467489242554
120 0.0270023345947266
130 0.0416061878204346
140 0.0543190240859985
150 0.0662155151367188
160 0.0804290771484375
170 0.083606481552124
190 0.0795007944107056
200 0.0809229612350464
210 0.0783636569976807
220 0.0802062749862671
230 0.0793583393096924
240 0.0798819065093994
250 0.0761159658432007
260 0.0716290473937988
270 0.0680993795394897
280 0.0682758092880249
290 0.0698040723800659
300 0.0736401081085205
310 0.0785117149353027
320 0.0821795463562012
330 0.0881499052047729
340 0.0921472311019897
350 0.0920783281326294
360 0.0908188819885254
370 0.0859721899032593
380 0.0797857046127319
400 0.0641797780990601
410 0.0575131177902222
420 0.050336480140686
430 0.0425158739089966
440 0.0364174842834473
450 0.0318444967269897
460 0.0266886949539185
470 0.0262174606323242
480 0.0266997814178467
490 0.0265055894851685
500 0.0275105237960815
530 0.0319187641143799
550 0.0326167345046997
560 0.0326652526855469
570 0.0316072702407837
580 0.0339637994766235
590 0.0368694067001343
600 0.0366843938827515
620 0.0339694023132324
640 0.0266588926315308
670 0.0233000516891479
680 0.0205179452896118
690 0.0183157920837402
700 0.0165833234786987
720 0.0142463445663452
730 0.0136609077453613
750 0.010388970375061
760 0.0121599435806274
770 0.0109295845031738
780 0.00931620597839355
800 0.00822627544403076
810 0.00481498241424561
820 0.00399625301361084
840 0.00335109233856201
850 0.00341320037841797
870 0.00246083736419678
880 0.00247681140899658
890 0.00300920009613037
910 0.00227856636047363
1090 0.00219857692718506
1100 0.00249063968658447
1120 0.00192904472351074
1190 0.00215482711791992
1210 0.00183391571044922
1230 0.00185775756835938
1250 0.00159204006195068
1270 0.00206840038299561
1290 0.00183475017547607
1310 0.00219511985778809
1330 0.00193130970001221
1450 0.00195097923278809
1470 0.0021052360534668
1500 0.00188136100769043
1510 0.00308656692504883
1530 0.0029606819152832
1550 0.00315237045288086
1560 0.00233352184295654
1590 0.00214183330535889
1610 0.00215315818786621
1630 0.00209307670593262
1650 0.00221478939056396
1670 0.0019524097442627
1690 0.00206387042999268
1710 0.00176703929901123
1740 0.00182425975799561
2320 0.00170421600341797
2340 0.00150525569915771
2360 0.0016554594039917
2380 0.00149166584014893
2400 0.0016709566116333
2420 0.0013355016708374
2480 0.00152897834777832
2500 0.00130438804626465
2580 0.00156617164611816
2630 0.00177526473999023
2650 0.00212812423706055
2670 0.00180673599243164
2690 0.00193631649017334
2710 0.00157058238983154
2780 0.00161838531494141
2800 0.00153970718383789
2820 0.00172960758209229
2840 0.00160598754882812
2860 0.00186705589294434
2880 0.00165843963623047
2900 0.00174915790557861
2920 0.00147855281829834
2940 0.00171566009521484
2960 0.00144541263580322
3030 0.00173723697662354
3040 0.00297129154205322
3080 0.0030205249786377
3090 0.00166940689086914
3110 0.00174891948699951
3130 0.00151681900024414
3150 0.00172102451324463
3170 0.00151181221008301
3190 0.00177216529846191
3210 0.00155758857727051
3240 0.00150024890899658
3300 0.00142228603363037
3310 0.00176942348480225
3380 0.00141823291778564
3400 0.00173497200012207
3420 0.00160956382751465
3440 0.00186812877655029
3460 0.00162053108215332
3570 0.00176322460174561
3590 0.00165712833404541
3610 0.00193691253662109
3670 0.00145566463470459
3700 0.001609206199646
3760 0.00154125690460205
3770 0.00179266929626465
3800 0.00150704383850098
3820 0.00170266628265381
3840 0.00156450271606445
3860 0.00186824798583984
3880 0.0016859769821167
3900 0.0018012523651123
3920 0.00154256820678711
3980 0.00199782848358154
4010 0.00204956531524658
4020 0.00245547294616699
4100 0.00181984901428223
4120 0.00163638591766357
4180 0.00156426429748535
4190 0.00186514854431152
4220 0.00163722038269043
4230 0.0018690824508667
4250 0.00148820877075195
4260 0.00294327735900879
4280 0.00297009944915771
4300 0.00279760360717773
4310 0.00164270401000977
4360 0.00172638893127441
4380 0.00141739845275879
4430 0.00173747539520264
4440 0.0018160343170166
4460 0.00126016139984131
4500 0.00142538547515869


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_4_z_3-000.dat <==
0 0.0872819423675537
10 0.117835402488708
20 0.137067794799805
30 0.182199716567993
40 0.194902777671814
50 0.186779379844666
60 0.182048559188843
70 0.174860239028931
80 0.152006983757019
90 0.141589760780334
100 0.14789080619812
110 0.167748928070068
120 0.193888187408447
130 0.212433934211731
140 0.238666653633118
150 0.261734962463379
160 0.275871276855469
170 0.294902086257935
180 0.309457540512085
190 0.308704853057861
200 0.310073733329773
210 0.299034476280212
220 0.268377184867859
230 0.239974975585938
240 0.213934540748596
250 0.189327955245972
260 0.178626894950867
280 0.171049833297729
290 0.159459114074707
300 0.145751953125
310 0.135927200317383
320 0.124504685401917
330 0.117933511734009
350 0.115231990814209
360 0.11191463470459
370 0.104955673217773
380 0.089150071144104
390 0.0753360986709595
400 0.0652264356613159
410 0.0584142208099365
420 0.0497463941574097
430 0.0475120544433594
440 0.0544062852859497
450 0.072441577911377
460 0.0898083448410034
470 0.119365930557251
480 0.161667943000793
490 0.207815408706665
500 0.247473835945129
510 0.280327558517456
520 0.316127061843872
530 0.34363067150116
540 0.35674250125885
550 0.366109371185303
560 0.379249572753906
570 0.372810125350952
580 0.35737943649292
590 0.346420407295227
600 0.332254409790039
610 0.318641901016235
620 0.300168514251709
630 0.276369094848633
640 0.259820103645325
660 0.237437605857849
670 0.233937978744507
680 0.238512516021729
690 0.232756853103638
700 0.214228272438049
710 0.197104692459106
720 0.192461371421814
730 0.187136292457581
740 0.180179715156555
750 0.179693579673767
760 0.177037000656128
770 0.167728543281555
780 0.159469842910767
790 0.149700284004211
800 0.137888550758362
810 0.128277778625488
830 0.115296244621277
840 0.112000346183777
850 0.110919952392578
860 0.109239459037781
870 0.0993199348449707
880 0.0876120328903198
890 0.074988842010498
900 0.0654817819595337
910 0.0565023422241211
920 0.0505679845809937
930 0.0472432374954224
940 0.0470840930938721
950 0.0474995374679565
960 0.0473123788833618
970 0.0483287572860718
980 0.0483999252319336
990 0.045711874961853
1000 0.0426375865936279
1010 0.0382875204086304
1020 0.0348188877105713
1030 0.0339622497558594
1040 0.0361179113388062
1050 0.0364024639129639
1070 0.040800929069519
1080 0.0418891906738281
1090 0.0409135818481445
1110 0.0443623065948486
1120 0.0454574823379517
1130 0.0446507930755615
1140 0.0432908535003662
1150 0.0397893190383911
1160 0.0368862152099609
1180 0.0293482542037964
1200 0.0257827043533325
1220 0.017780065536499
1240 0.0126233100891113
1260 0.00916028022766113
1290 0.0068657398223877
1300 0.00571525096893311
1320 0.00510203838348389
1330 0.0054175853729248
1350 0.00444507598876953
1360 0.00420963764190674
1370 0.00440216064453125
1380 0.00330185890197754
1400 0.00268745422363281
1410 0.00310301780700684
1430 0.00236272811889648
1440 0.00235247611999512
1450 0.00280535221099854
1480 0.00289225578308105
1500 0.00335431098937988
1520 0.00276196002960205
1710 0.00277042388916016
1720 0.002433180809021
1790 0.0027923583984375
1800 0.00231945514678955
1820 0.00228595733642578
1830 0.00268125534057617
1840 0.00235545635223389
1850 0.00303065776824951
1870 0.00376641750335693
1900 0.00274837017059326
1910 0.00281381607055664
1930 0.0022042989730835
1970 0.00240898132324219
1980 0.00333297252655029
2000 0.00356721878051758
2010 0.0031818151473999
2020 0.00329339504241943
2030 0.00261998176574707
2040 0.00301826000213623
2060 0.00277042388916016
2090 0.00242280960083008
2110 0.00223815441131592
2120 0.00261855125427246
2140 0.00236368179321289
2150 0.0023810863494873
2160 0.00282073020935059
2190 0.00258898735046387
2200 0.00369811058044434
2240 0.00352358818054199
2260 0.00263047218322754
2280 0.0027698278427124
2290 0.00314366817474365
2300 0.00274550914764404
2320 0.0028001070022583
2330 0.00327980518341064
2340 0.00317835807800293
2360 0.00387918949127197
2370 0.00475573539733887
2400 0.00475907325744629
2410 0.00500500202178955
2480 0.00345408916473389
2490 0.0038149356842041
2500 0.00467395782470703
2510 0.00494980812072754
2540 0.00762546062469482
2560 0.00633203983306885
2570 0.00529098510742188
2580 0.00489223003387451
2590 0.00396943092346191
2600 0.00357699394226074
2610 0.00368130207061768
2630 0.0047447681427002
2650 0.00901186466217041
2660 0.0106602907180786
2670 0.0105898380279541
2680 0.00934970378875732
2690 0.00657844543457031
2700 0.00455451011657715
2710 0.00311052799224854
2720 0.00245797634124756
2740 0.00266218185424805
2750 0.00297236442565918
2760 0.00250148773193359
2780 0.00249350070953369
2790 0.00269508361816406
2810 0.00203812122344971
2830 0.00333154201507568
2900 0.00217604637145996
2910 0.0026397705078125
2970 0.00228738784790039
2980 0.00349533557891846
3020 0.00361788272857666
3030 0.00245964527130127
3040 0.00287210941314697
3050 0.00237810611724854
3070 0.00219297409057617
3080 0.00252652168273926
3110 0.00219404697418213
3120 0.00255990028381348
3150 0.00219714641571045
3170 0.00245606899261475
3190 0.00220441818237305
3210 0.0025634765625
3220 0.00217390060424805
3280 0.00263833999633789
3290 0.00326573848724365
3310 0.00337052345275879
3320 0.00358092784881592
3330 0.00463211536407471
3350 0.00534534454345703
3370 0.00793731212615967
3380 0.0072181224822998
3420 0.00263416767120361
3430 0.00212287902832031
3450 0.00227594375610352
3460 0.00248551368713379
3470 0.0020897388458252
3480 0.00296247005462646
3520 0.00295388698577881
3530 0.00215411186218262
3540 0.00271844863891602
3560 0.00235414505004883
3580 0.00360381603240967
3600 0.00305080413818359
3620 0.00290822982788086
3640 0.00214660167694092
3710 0.00239121913909912
3720 0.00187873840332031
3740 0.0018303394317627
3750 0.00232040882110596
3770 0.00200009346008301
3850 0.00228428840637207
3870 0.00344192981719971
3890 0.00319945812225342
3900 0.00291764736175537
3910 0.00223231315612793
3990 0.0022817850112915
4000 0.00266647338867188
4020 0.00218689441680908
4030 0.00221264362335205
4040 0.00266158580780029
4070 0.00210475921630859
4080 0.00241541862487793
4110 0.00211107730865479
4130 0.00252878665924072
4140 0.00218892097473145
4210 0.00249207019805908
4220 0.0020599365234375
4240 0.00199174880981445
4250 0.00248575210571289
4280 0.00234663486480713
4290 0.00300121307373047
4320 0.00270247459411621
4330 0.00315463542938232
4360 0.00266528129577637
4380 0.0028301477432251
4390 0.00254321098327637
4400 0.00264275074005127
4420 0.00348889827728271
4440 0.00295960903167725
4470 0.00237047672271729
4480 0.00338387489318848
4500 0.00384223461151123


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_4_z_3-001.dat <==
0 0.0817930698394775
10 0.1141597032547
20 0.129640698432922
30 0.138351440429688
40 0.143256783485413
50 0.152833938598633
60 0.174562096595764
70 0.200519919395447
80 0.237138748168945
90 0.28406810760498
100 0.318824887275696
110 0.336017847061157
120 0.34839916229248
130 0.365477204322815
140 0.375890851020813
150 0.393598794937134
160 0.424373149871826
170 0.449284076690674
180 0.44514262676239
190 0.436503171920776
200 0.435865998268127
210 0.444571375846863
220 0.464008450508118
230 0.500854969024658
240 0.536684036254883
250 0.559859752655029
260 0.568343639373779
280 0.559621095657349
290 0.561404228210449
300 0.575652122497559
310 0.605133771896362
320 0.639207720756531
330 0.666008234024048
340 0.682611703872681
350 0.689326763153076
360 0.693417310714722
370 0.704158067703247
380 0.721679210662842
390 0.747564315795898
400 0.783119440078735
410 0.808830142021179
430 0.845591306686401
440 0.86321759223938
450 0.876632809638977
460 0.890704154968262
470 0.902530789375305
480 0.910240292549133
490 0.916313648223877
500 0.92103099822998
520 0.92720890045166
530 0.93312132358551
540 0.939596891403198
550 0.943244218826294
560 0.945868253707886
570 0.952056884765625
580 0.956326603889465
590 0.959400415420532
600 0.961277604103088
610 0.964670658111572
620 0.966700553894043
630 0.966922283172607
640 0.96334969997406
650 0.964499711990356
660 0.96673321723938
670 0.967118382453918
680 0.964553594589233
690 0.963544607162476
710 0.963074803352356
720 0.96186900138855
730 0.96320116519928
740 0.969493389129639
750 0.971855163574219
760 0.968494892120361
770 0.968217492103577
780 0.972109794616699
790 0.974281787872314
800 0.975864171981812
810 0.980087757110596
820 0.983869552612305
830 0.984372615814209
840 0.983930230140686
850 0.982285022735596
860 0.98414421081543
870 0.985553741455078
880 0.986464381217957
890 0.98502779006958
900 0.986711740493774
910 0.987563133239746
920 0.987672567367554
930 0.986037731170654
950 0.986439347267151
960 0.986039876937866
970 0.984022855758667
980 0.983803033828735
990 0.98578953742981
1000 0.986254930496216
1020 0.984850645065308
1030 0.985698461532593
1040 0.985620737075806
1050 0.985003709793091
1060 0.983694434165955
1070 0.985460519790649
1080 0.986753106117249
1090 0.986995100975037
1100 0.985339164733887
1120 0.98528528213501
1130 0.984434127807617
1140 0.982583284378052
1150 0.984067440032959
1160 0.986072897911072
1170 0.987054109573364
1180 0.985902428627014
1190 0.986393690109253
1200 0.987428426742554
1210 0.987328290939331
1220 0.985877990722656
1230 0.985547542572021
1240 0.986769437789917
1250 0.986779570579529
1270 0.985726833343506
1280 0.986945390701294
1290 0.987218499183655
1300 0.986591458320618
1310 0.984853982925415
1330 0.986593008041382
1340 0.986731767654419
1350 0.985996127128601
1360 0.98820436000824
1370 0.990013599395752
1380 0.990571618080139
1390 0.989327907562256
1410 0.990961074829102
1420 0.990787506103516
1430 0.989259839057922
1440 0.989362716674805
1450 0.990024924278259
1460 0.989973783493042
1470 0.988318681716919
1480 0.988041162490845
1490 0.988854765892029
1500 0.989065527915955
1510 0.987589240074158
1520 0.9873366355896
1530 0.98862636089325
1540 0.9892737865448
1560 0.988661766052246
1570 0.990015864372253
1580 0.990540981292725
1590 0.990476608276367
1600 0.989130735397339
1610 0.990339040756226
1620 0.990730762481689
1630 0.990533232688904
1640 0.989104747772217
1660 0.990793466567993
1670 0.991069793701172
1680 0.989928722381592
1690 0.990152359008789
1700 0.990957140922546
1710 0.991122245788574
1720 0.990253925323486
1730 0.990133285522461
1740 0.991268634796143
1750 0.991316914558411
1770 0.989178895950317
1780 0.989928722381592
1790 0.989998936653137
1800 0.989521026611328
1810 0.988521337509155
1820 0.98981785774231
1830 0.990318298339844
1840 0.989978194236755
1850 0.988731861114502
1870 0.990333557128906
1880 0.990621566772461
1890 0.989853739738464
1900 0.990409135818481
1910 0.99146556854248
1920 0.991440057754517
1930 0.990241050720215
1940 0.990301251411438
1950 0.991205215454102
1960 0.991374731063843
1970 0.990442276000977
1980 0.990050315856934
1990 0.990931153297424
2000 0.991344213485718
2020 0.989794015884399
2030 0.990741610527039
2040 0.99110746383667
2050 0.990679025650024
2060 0.989541172981262
2070 0.990623712539673
2080 0.991215109825134
2090 0.991209745407104
2100 0.989961385726929
2120 0.99169135093689
2130 0.991847276687622
2140 0.990520238876343
2150 0.990883588790894
2160 0.991847515106201
2170 0.99169135093689
2180 0.99049437046051
2190 0.990565180778503
2200 0.991746664047241
2220 0.991347789764404
2230 0.990933418273926
2240 0.991806507110596
2250 0.991846799850464
2260 0.991108894348145
2270 0.989716172218323
2290 0.991297006607056
2300 0.99112331867218
2310 0.990320563316345
2320 0.991472959518433
2330 0.992112874984741
2340 0.991913557052612
2350 0.990829229354858
2370 0.992488026618958
2380 0.992519378662109
2390 0.991495370864868
2400 0.991751074790955
2410 0.992467880249023
2420 0.992337703704834
2430 0.991134405136108
2440 0.990411520004272
2450 0.991442084312439
2460 0.991548180580139
2470 0.990849494934082
2480 0.990574479103088
2490 0.992016315460205
2500 0.991916179656982
2510 0.991235375404358
2520 0.990076899528503
2530 0.991114139556885
2540 0.991700768470764
2550 0.991803169250488
2560 0.990845680236816
2570 0.991753816604614
2580 0.991970777511597
2590 0.991580247879028
2600 0.990325927734375
2630 0.992132663726807
2640 0.991544008255005
2650 0.991415977478027
2660 0.992171764373779
2670 0.992387175559998
2680 0.991294145584106
2690 0.990682125091553
2700 0.991817474365234
2710 0.991870403289795
2730 0.99041748046875
2740 0.991502523422241
2750 0.991952896118164
2760 0.991777896881104
2770 0.990819454193115
2780 0.991686940193176
2800 0.991593360900879
2810 0.990256190299988
2830 0.99191677570343
2840 0.992123365402222
2850 0.990704536437988
2880 0.991771697998047
2890 0.991037726402283
2900 0.991277933120728
2910 0.992486953735352
2920 0.992753386497498
2940 0.99154269695282
2950 0.992447733879089
2960 0.992605924606323
2980 0.99119234085083
2990 0.992083549499512
3000 0.992488861083984
3010 0.992037534713745
3020 0.990927457809448
3030 0.991838932037354
3050 0.99148154258728
3060 0.990194439888
3080 0.991696715354919
3090 0.991928339004517
3100 0.991080760955811
3130 0.992206335067749
3140 0.991560220718384
3150 0.99142849445343
3160 0.992454051971436
3170 0.992536664009094
3190 0.991358757019043
3200 0.992275714874268
3210 0.992393374443054
3220 0.992016792297363
3230 0.99077033996582
3240 0.991869688034058
3250 0.992312073707581
3260 0.992111206054688
3270 0.990762114524841
3280 0.992047309875488
3290 0.992520093917847
3300 0.992361307144165
3310 0.991206169128418
3330 0.992621183395386
3340 0.992473602294922
3350 0.991297125816345
3360 0.991223573684692
3370 0.991881132125854
3380 0.991880178451538
3390 0.991190433502197
3400 0.991161704063416
3410 0.992489814758301
3420 0.992740035057068
3440 0.991188406944275
3450 0.992223381996155
3470 0.992259740829468
3480 0.990990042686462
3490 0.992021560668945
3500 0.992372751235962
3510 0.99208664894104
3520 0.990730762481689
3530 0.99175763130188
3540 0.992067456245422
3550 0.991790771484375
3560 0.990522623062134
3570 0.990953683853149
3580 0.991870641708374
3590 0.99211847782135
3600 0.991359829902649
3610 0.991615414619446
3620 0.992546796798706
3630 0.992432594299316
3650 0.990821838378906
3660 0.991797685623169
3670 0.992042064666748
3690 0.991254448890686
3700 0.992630839347839
3710 0.992796540260315
3720 0.992439746856689
3730 0.991275548934937
3750 0.992206811904907
3760 0.992141604423523
3770 0.990928173065186
3790 0.992429375648499
3800 0.992236733436584
3810 0.991125106811523
3840 0.992573022842407
3850 0.991866588592529
3860 0.991786956787109
3870 0.992706775665283
3880 0.992580413818359
3890 0.991491556167603
3900 0.990986108779907
3910 0.992077589035034
3920 0.992163777351379
3940 0.991206645965576
3950 0.992244720458984
3960 0.992575407028198
3970 0.99233615398407
3980 0.991377115249634
3990 0.992298722267151
4000 0.992701530456543
4010 0.992472410202026
4020 0.991283893585205
4040 0.992687463760376
4050 0.992672681808472
4060 0.991850137710571
4070 0.992095232009888
4080 0.992791891098022
4090 0.992815971374512
4100 0.991955757141113
4110 0.991672158241272
4120 0.992793798446655
4130 0.992755651473999
4150 0.991374492645264
4160 0.992397546768188
4170 0.99266791343689
4180 0.992494106292725
4190 0.991167783737183
4200 0.992197275161743
4210 0.992336988449097
4220 0.991925954818726
4230 0.990583181381226
4240 0.991717576980591
4250 0.992416143417358
4260 0.991913795471191
4270 0.990740656852722
4290 0.991864681243896
4320 0.991721391677856
4330 0.99284029006958
4340 0.992926359176636
4350 0.992231488227844
4360 0.991931676864624
4370 0.992711067199707
4380 0.992679238319397
4400 0.991538763046265
4410 0.992849111557007
4420 0.993121027946472
4430 0.992810964584351
4440 0.991821646690369
4450 0.992735385894775
4460 0.992993116378784
4470 0.992717742919922
4480 0.991560697555542
4500 0.993210315704346


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_4_z_4-000.dat <==
0 0.0801646709442139
10 0.105626344680786
20 0.108360409736633
30 0.101640820503235
40 0.101502299308777
50 0.104768514633179
60 0.105266094207764
70 0.10788881778717
80 0.122022032737732
90 0.123327016830444
100 0.114749431610107
110 0.109299540519714
120 0.100010275840759
130 0.0854408740997314
140 0.0861780643463135
150 0.0932825803756714
160 0.0982145071029663
170 0.108026027679443
180 0.125690221786499
190 0.14261257648468
200 0.170249223709106
210 0.194021701812744
220 0.218345284461975
230 0.233418941497803
240 0.242271423339844
250 0.242795348167419
260 0.259881496429443
280 0.307160496711731
290 0.336943387985229
300 0.377787113189697
310 0.411418199539185
320 0.436071634292603
330 0.469522953033447
340 0.513541221618652
360 0.581039071083069
370 0.61733341217041
380 0.652396440505981
390 0.681273818016052
400 0.705860614776611
410 0.728453397750854
430 0.797301054000854
440 0.823909878730774
450 0.852813959121704
460 0.878519535064697
470 0.891292452812195
480 0.897351622581482
490 0.902283549308777
500 0.908666014671326
510 0.916026949882507
520 0.9222012758255
530 0.925490498542786
540 0.928323864936829
550 0.934775590896606
560 0.938412427902222
570 0.939085364341736
580 0.944014668464661
590 0.952086448669434
600 0.953827738761902
610 0.957527160644531
620 0.959207057952881
630 0.962737798690796
650 0.967369556427002
660 0.966370582580566
670 0.970398306846619
680 0.972418785095215
690 0.97280490398407
700 0.971307396888733
720 0.977055072784424
730 0.978564858436584
740 0.977944374084473
760 0.98143458366394
770 0.98120379447937
780 0.979289412498474
790 0.978882551193237
800 0.981181979179382
810 0.981807827949524
820 0.980942726135254
830 0.979011297225952
840 0.980643391609192
850 0.980583667755127
860 0.979856371879578
870 0.976902723312378
880 0.97920298576355
890 0.979808688163757
900 0.979987144470215
910 0.978044509887695
920 0.981629014015198
930 0.983574390411377
940 0.984528541564941
950 0.982889890670776
960 0.984973669052124
970 0.986097574234009
980 0.985349774360657
990 0.984018087387085
1010 0.986291408538818
1040 0.986192345619202
1050 0.98712944984436
1060 0.987129926681519
1070 0.986289262771606
1080 0.984070301055908
1090 0.985235214233398
1110 0.984853863716125
1120 0.982981443405151
1130 0.984656572341919
1150 0.9845871925354
1160 0.982415080070496
1170 0.984373569488525
1180 0.985769987106323
1190 0.98636531829834
1200 0.985455274581909
1220 0.987559199333191
1230 0.987184047698975
1240 0.985840559005737
1250 0.986200332641602
1260 0.987473607063293
1270 0.987686395645142
1290 0.98676860332489
1300 0.988192081451416
1320 0.987374305725098
1330 0.985648393630981
1340 0.986795425415039
1360 0.986210107803345
1370 0.984050989151001
1380 0.985943913459778
1400 0.987306118011475
1410 0.985857725143433
1420 0.987565994262695
1440 0.988320827484131
1450 0.986520051956177
1460 0.987688541412354
1470 0.989261865615845
1480 0.989743709564209
1490 0.988571882247925
1500 0.989039421081543
1510 0.989912033081055
1530 0.989016532897949
1540 0.988458275794983
1550 0.989856600761414
1570 0.989821910858154
1580 0.987971305847168
1590 0.989442467689514
1610 0.989209294319153
1620 0.986795902252197
1630 0.988314390182495
1650 0.988781213760376
1660 0.986937046051025
1670 0.988124132156372
1680 0.988691091537476
1690 0.988462686538696
1700 0.986588001251221
1720 0.98867130279541
1730 0.988641262054443
1740 0.987468242645264
1750 0.98729681968689
1760 0.988279819488525
1770 0.988379716873169
1790 0.987307071685791
1800 0.988974690437317
1810 0.989260196685791
1820 0.988982915878296
1830 0.987686038017273
1840 0.989168405532837
1860 0.988378047943115
1870 0.986411571502686
1890 0.988147497177124
1900 0.988997459411621
1910 0.987692713737488
1930 0.989563822746277
1940 0.989317417144775
1950 0.987662792205811
1960 0.987724781036377
1970 0.988796710968018
1980 0.987392663955688
1990 0.986611843109131
2000 0.986341238021851
2010 0.988040089607239
2020 0.987873315811157
2030 0.988828659057617
2040 0.987429857254028
2050 0.988994598388672
2060 0.988560676574707
2070 0.988522171974182
2080 0.986742496490479
2090 0.988560795783997
2110 0.98933470249176
2120 0.987634658813477
2130 0.989238739013672
2140 0.989795923233032
2150 0.989570379257202
2160 0.988390326499939
2180 0.990268230438232
2190 0.990333080291748
2200 0.988706111907959
2210 0.988523483276367
2220 0.989752173423767
2230 0.989844441413879
2240 0.989151239395142
2250 0.989218354225159
2260 0.990726590156555
2280 0.990323781967163
2290 0.989188671112061
2300 0.990707397460938
2320 0.990699768066406
2330 0.989087343215942
2340 0.990401029586792
2360 0.990912795066833
2370 0.989395141601562
2390 0.990894079208374
2400 0.990874290466309
2410 0.989227652549744
2440 0.99000096321106
2450 0.988940358161926
2460 0.98900032043457
2470 0.990091323852539
2490 0.990071535110474
2500 0.989504456520081
2510 0.990731000900269
2520 0.990945339202881
2530 0.990712881088257
2540 0.989030361175537
2550 0.990216970443726
2570 0.990321636199951
2580 0.9889235496521
2590 0.990596532821655
2600 0.99128794670105
2610 0.991536855697632
2620 0.98995041847229
2630 0.990102291107178
2650 0.989710092544556
2660 0.988489747047424
2670 0.988909482955933
2680 0.990665435791016
2690 0.991433620452881
2700 0.990627765655518
2710 0.990308403968811
2720 0.991248607635498
2740 0.990872383117676
2750 0.989727735519409
2760 0.991065263748169
2780 0.991286516189575
2790 0.990112543106079
2800 0.991550326347351
2810 0.991750001907349
2820 0.991094589233398
2830 0.989283084869385
2840 0.990420460700989
2860 0.990862846374512
2870 0.990063667297363
2890 0.991751670837402
2900 0.991907596588135
2910 0.990877151489258
2920 0.99113655090332
2930 0.992253541946411
2940 0.992178678512573
2960 0.99089527130127
2970 0.991732358932495
2980 0.990500688552856
2990 0.989952325820923
3000 0.988818168640137
3010 0.990201830863953
3020 0.990580558776855
3030 0.991483688354492
3040 0.990138053894043
3050 0.991581201553345
3070 0.991952657699585
3080 0.990450501441956
3090 0.991508722305298
3110 0.991892337799072
3120 0.990707635879517
3140 0.9922935962677
3150 0.992201566696167
3160 0.99128520488739
3170 0.991183757781982
3180 0.992339134216309
3200 0.991836190223694
3210 0.991231679916382
3220 0.9924156665802
3240 0.992210865020752
3250 0.990665912628174
3260 0.991773366928101
3280 0.992254972457886
3290 0.991026639938354
3300 0.992650747299194
3310 0.992955327033997
3320 0.992691159248352
3330 0.990740537643433
3340 0.991376161575317
3360 0.991471529006958
3370 0.990338921546936
3400 0.991616725921631
3410 0.990876078605652
3420 0.990829348564148
3430 0.992120027542114
3440 0.992177248001099
3460 0.990995168685913
3470 0.99213981628418
3480 0.991186261177063
3490 0.991047143936157
3500 0.989967226982117
3510 0.991172790527344
3520 0.991351366043091
3530 0.992287755012512
3540 0.990427374839783
3550 0.991659641265869
3560 0.991958141326904
3570 0.991374015808105
3580 0.989390850067139
3590 0.99069607257843
3600 0.991139888763428
3610 0.990948915481567
3620 0.990329027175903
3640 0.991896271705627
3650 0.9919353723526
3670 0.99125862121582
3680 0.992472648620605
3690 0.992498874664307
3700 0.99209201335907
3710 0.991141557693481
3720 0.992305994033813
3740 0.991714000701904
3750 0.990358352661133
3760 0.991789102554321
3780 0.992122173309326
3790 0.991023540496826
3800 0.99235999584198
3820 0.992780923843384
3830 0.991259574890137
3850 0.992305159568787
3870 0.990860462188721
3900 0.991814374923706
3920 0.991085529327393
3930 0.992157459259033
3950 0.991986751556396
3960 0.99114990234375
3970 0.99245285987854
3980 0.992134809494019
3990 0.992324352264404
4000 0.990564584732056
4010 0.991865873336792
4030 0.992198944091797
4040 0.990881681442261
4050 0.99225378036499
4060 0.992635130882263
4070 0.99242627620697
4080 0.991029024124146
4090 0.991279482841492
4100 0.991981029510498
4110 0.991820216178894
4120 0.991050243377686
4130 0.991143226623535
4140 0.992296814918518
4170 0.991218686103821
4180 0.992599368095398
4200 0.992151021957397
4210 0.991071701049805
4220 0.992133378982544
4240 0.992113947868347
4250 0.990625143051147
4260 0.992114424705505
4280 0.992364883422852
4290 0.990759372711182
4300 0.991798520088196
4320 0.992070555686951
4330 0.99083137512207
4340 0.99115252494812
4350 0.992066144943237
4360 0.99161434173584
4370 0.990649461746216
4380 0.990238428115845
4390 0.991500377655029
4410 0.991663217544556
4420 0.991003513336182
4430 0.992584586143494
4450 0.992179393768311
4460 0.990477561950684
4470 0.991747379302979
4480 0.990889191627502
4490 0.991032719612122
4500 0.989927291870117


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_4_z_4-001.dat <==
0 0.0869584083557129
10 0.106609344482422
20 0.103050589561462
30 0.0917670726776123
40 0.083538293838501
60 0.0782370567321777
70 0.0826548337936401
80 0.104196786880493
90 0.135438442230225
100 0.16957151889801
110 0.191931366920471
120 0.205397009849548
130 0.210482478141785
140 0.209450125694275
150 0.20473051071167
160 0.209348440170288
170 0.217353582382202
180 0.220853805541992
190 0.218747496604919
200 0.21327805519104
210 0.206117630004883
220 0.203822016716003
230 0.203784584999084
240 0.205252408981323
250 0.210304260253906
260 0.214911699295044
270 0.215484857559204
280 0.214874863624573
300 0.21827220916748
310 0.218703150749207
320 0.218203783035278
330 0.215210914611816
340 0.204919457435608
350 0.194011211395264
360 0.180002212524414
370 0.167548060417175
380 0.157103538513184
390 0.153363704681396
400 0.148599863052368
410 0.146602869033813
430 0.130752086639404
440 0.122410893440247
450 0.113115191459656
460 0.105660796165466
470 0.108137130737305
480 0.11500871181488
490 0.124784827232361
500 0.133535265922546
520 0.14377760887146
530 0.147044658660889
540 0.145806193351746
550 0.142591238021851
560 0.138935208320618
580 0.121347427368164
590 0.114048719406128
600 0.11190664768219
610 0.115881681442261
620 0.121540307998657
630 0.124422430992126
640 0.132193565368652
650 0.136184930801392
660 0.137045979499817
670 0.141194462776184
680 0.150263071060181
690 0.152903079986572
700 0.158675789833069
710 0.168396949768066
720 0.171743631362915
730 0.170103192329407
750 0.174573421478271
760 0.171128749847412
770 0.17322301864624
780 0.180606842041016
790 0.189000964164734
800 0.19574761390686
810 0.199203372001648
820 0.195581316947937
830 0.186505079269409
840 0.175504446029663
850 0.167246699333191
860 0.16662859916687
870 0.167732954025269
880 0.170059680938721
890 0.170674324035645
900 0.168636560440063
910 0.161030888557434
930 0.139192581176758
940 0.129511117935181
950 0.120702743530273
960 0.113783359527588
970 0.111760377883911
980 0.108455181121826
1000 0.0997235774993896
1010 0.0943011045455933
1020 0.0867147445678711
1040 0.0735342502593994
1050 0.0655114650726318
1090 0.0441439151763916
1100 0.0404733419418335
1110 0.0354413986206055
1120 0.0309625864028931
1130 0.0280444622039795
1140 0.0262923240661621
1150 0.0240999460220337
1160 0.0225232839584351
1180 0.0209988355636597
1190 0.0189100503921509
1210 0.0137217044830322
1240 0.00654935836791992
1250 0.0052560567855835
1260 0.00436341762542725
1290 0.0030214786529541
1300 0.00303733348846436
1310 0.00347220897674561
1330 0.00289821624755859
1360 0.00261485576629639
1380 0.00233614444732666
1390 0.00274980068206787
1420 0.00220489501953125
1430 0.0024726390838623
1460 0.00202584266662598
1480 0.00225627422332764
1500 0.00207424163818359
1510 0.00313568115234375
1530 0.00295436382293701
1620 0.00197756290435791
1670 0.00211536884307861
1680 0.00244784355163574
1760 0.00201964378356934
1770 0.00221538543701172
1790 0.00184285640716553
1810 0.00219368934631348
1830 0.00177228450775146
1940 0.00215840339660645
1960 0.00198686122894287
1980 0.00229990482330322
2000 0.00212061405181885
2040 0.00220596790313721
2070 0.00206959247589111
2090 0.00182116031646729
2110 0.00178718566894531
2180 0.00213479995727539
2240 0.00213253498077393
2260 0.00222957134246826
2270 0.00258731842041016
2290 0.00225305557250977
2320 0.00219285488128662
2340 0.0020211935043335
2360 0.0023263692855835
2380 0.0023190975189209
2400 0.00271248817443848
2420 0.00251495838165283
2440 0.00280845165252686
2460 0.00253891944885254
2480 0.00274205207824707
2500 0.00229907035827637
2540 0.0028841495513916
2570 0.00310134887695312
2710 0.00240159034729004
2730 0.00267338752746582
2750 0.00225377082824707
2810 0.00243294239044189
2830 0.00210142135620117
2880 0.00215458869934082
2900 0.0026857852935791
2930 0.00252950191497803
2950 0.0021902322769165
2970 0.00204777717590332
2980 0.0022512674331665
3000 0.00188124179840088
3030 0.00204849243164062
3040 0.00292801856994629
3070 0.00305187702178955
3080 0.00289261341094971
3090 0.00187432765960693
3110 0.00189518928527832
3130 0.00177991390228271
3150 0.00195324420928955
3170 0.00183951854705811
3200 0.00202572345733643
3220 0.00198149681091309
3230 0.00225532054901123
3250 0.00173342227935791
3350 0.00206327438354492
3380 0.00154757499694824
3400 0.00194227695465088
3420 0.0017935037612915
3450 0.00184392929077148
3470 0.00201106071472168
3480 0.00232803821563721
3500 0.00210022926330566
3650 0.00218653678894043
3670 0.00156664848327637
3740 0.00182569026947021
3760 0.00177228450775146
3770 0.0020146369934082
3800 0.00165891647338867
3810 0.00199806690216064
3840 0.00191903114318848
3860 0.00233888626098633
3880 0.00206351280212402
3900 0.00235426425933838
3920 0.00204050540924072
3950 0.00205743312835693
3970 0.00209617614746094
3980 0.00242435932159424
4000 0.00213968753814697
4050 0.00205600261688232
4060 0.00246739387512207
4180 0.00265705585479736
4190 0.0029759407043457
4220 0.00246405601501465
4230 0.00296032428741455
4250 0.00262367725372314
4260 0.00350546836853027
4270 0.00399768352508545
4340 0.00263535976409912
4360 0.00303387641906738
4370 0.00259184837341309
4460 0.00258278846740723
4500 0.00217533111572266


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_4_z_5-000.dat <==
0 0.081660270690918
10 0.111396908760071
20 0.111359715461731
40 0.0769872665405273
50 0.0631470680236816
60 0.0409588813781738
70 0.0193946361541748
80 0.0088801383972168
90 0.00478947162628174
100 0.00389003753662109
110 0.00416290760040283
130 0.00698280334472656
140 0.0111919641494751
160 0.0280987024307251
170 0.0347986221313477
180 0.0396741628646851
190 0.0428508520126343
200 0.0423488616943359
210 0.0390836000442505
230 0.0333997011184692
240 0.0303316116333008
250 0.0259556770324707
260 0.0230674743652344
270 0.0206372737884521
280 0.0211840867996216
320 0.0200879573822021
330 0.0185215473175049
340 0.0161547660827637
350 0.0144538879394531
360 0.0138654708862305
370 0.0138317346572876
380 0.0125143527984619
390 0.0121277570724487
410 0.0135389566421509
420 0.0123170614242554
430 0.0118731260299683
440 0.0119227170944214
450 0.0113675594329834
460 0.00986790657043457
480 0.00806820392608643
490 0.00690019130706787
510 0.00362265110015869
520 0.00291013717651367
560 0.00203704833984375
690 0.00180912017822266
700 0.00222373008728027
720 0.00184738636016846
940 0.00266385078430176
950 0.00319278240203857
980 0.00295627117156982
990 0.00303030014038086
1010 0.00253760814666748
1050 0.00253951549530029
1070 0.00226747989654541
1090 0.002097487449646
1180 0.00214779376983643
1230 0.00182342529296875
1250 0.0022575855255127
1360 0.00199365615844727
1370 0.00218331813812256
1390 0.00175750255584717
1400 0.00164127349853516
1410 0.0019906759262085
1440 0.00185704231262207
1460 0.00198698043823242
1480 0.00180339813232422
1500 0.00203371047973633
1520 0.00174117088317871
1540 0.00189054012298584
1560 0.00174236297607422
1720 0.00165915489196777
1760 0.0013890266418457
1820 0.0015798807144165
1830 0.00173747539520264
1850 0.00146603584289551
1920 0.00169765949249268
1970 0.00133872032165527
2200 0.00173425674438477
2230 0.0015488862991333
2250 0.00187277793884277
2270 0.00164473056793213
2350 0.00166893005371094
2400 0.00172233581542969
2420 0.00181663036346436
2440 0.00164377689361572
2460 0.00189077854156494
2480 0.00174295902252197
2540 0.00194263458251953
2560 0.00159096717834473
2610 0.00159823894500732
2620 0.00186705589294434
2650 0.00164234638214111
2670 0.00174033641815186
2700 0.00174248218536377
3740 0.00174093246459961
3750 0.00200152397155762
3770 0.00166702270507812
3820 0.00154876708984375
3840 0.00153088569641113
3860 0.00138533115386963
3910 0.001639723777771
3930 0.00144720077514648
3950 0.00149333477020264
3960 0.00175595283508301
3980 0.00161349773406982
4100 0.00146877765655518
4200 0.00159835815429688
4210 0.00182867050170898
4230 0.00161027908325195
4370 0.00159454345703125
4450 0.00160741806030273
4460 0.00186419486999512
4480 0.00157272815704346
4500 0.00185942649841309


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_4_z_5-001.dat <==
0 0.0825346708297729
10 0.113339424133301
20 0.12432336807251
30 0.138959288597107
40 0.141128540039062
50 0.138434886932373
60 0.13503623008728
70 0.126451730728149
80 0.107995629310608
90 0.0923221111297607
100 0.0817525386810303
110 0.0778822898864746
120 0.0729047060012817
140 0.064293384552002
150 0.057706356048584
160 0.047735333442688
170 0.0394635200500488
180 0.0333418846130371
190 0.0286915302276611
200 0.0258058309555054
220 0.0232493877410889
230 0.0207133293151855
270 0.00869357585906982
280 0.00747978687286377
290 0.00691008567810059
300 0.00718438625335693
320 0.00659120082855225
380 0.00351321697235107
390 0.00350272655487061
400 0.0028148889541626
420 0.00245177745819092
430 0.00272285938262939
450 0.00246822834014893
460 0.00260257720947266
480 0.00330221652984619
520 0.00324881076812744
540 0.00262272357940674
590 0.00273323059082031
600 0.00306284427642822
620 0.00269854068756104
690 0.00400638580322266
700 0.00347614288330078
730 0.00344204902648926
740 0.00302374362945557
780 0.00258231163024902
820 0.00262725353240967
860 0.00305533409118652
920 0.0018385648727417
930 0.00210630893707275
960 0.00202131271362305
980 0.00231015682220459
1040 0.00153398513793945
1070 0.00175690650939941
1190 0.00184369087219238
1210 0.00159561634063721
1230 0.00184071063995361
1250 0.00172722339630127
1270 0.0020517110824585
1300 0.00215840339660645
1320 0.00184464454650879
1340 0.00169694423675537
1370 0.0017845630645752
1440 0.00174534320831299
1460 0.00159215927124023
1510 0.00217986106872559
1530 0.00183165073394775
1550 0.00157105922698975
1610 0.00143110752105713
1630 0.00136220455169678
1650 0.00147688388824463
1670 0.00133836269378662
1690 0.00140762329101562
1720 0.00139009952545166
1740 0.00145912170410156
1800 0.00142836570739746
1820 0.00152003765106201
1920 0.00140094757080078
1940 0.00158286094665527
1960 0.00145411491394043
1990 0.00150012969970703
2050 0.0014650821685791
2070 0.00145769119262695
2130 0.00128412246704102
2150 0.00143957138061523
2170 0.00134754180908203
2190 0.00156939029693604
2210 0.0013422966003418
2230 0.00162291526794434
2260 0.00160777568817139
2320 0.00141620635986328
2360 0.0013805627822876
2420 0.00127112865447998
2450 0.0013127326965332
2780 0.00132501125335693
2800 0.00128018856048584
2820 0.00146603584289551
2880 0.00126099586486816
2910 0.00123512744903564
3060 0.00154387950897217
3090 0.00130009651184082
3110 0.00144279003143311
3130 0.00131118297576904
3150 0.00150442123413086
3180 0.0014350414276123
3200 0.00135040283203125
3260 0.0013272762298584
3290 0.00130629539489746
3350 0.00159871578216553
3510 0.00132238864898682
3530 0.00144338607788086
3670 0.00131237506866455
3700 0.00153470039367676
3790 0.00131106376647949
3900 0.00169110298156738
3920 0.00131261348724365
3990 0.00163745880126953
4010 0.00158870220184326
4030 0.00156176090240479
4050 0.00144863128662109
4070 0.00150012969970703
4130 0.00140476226806641
4200 0.00156652927398682
4260 0.00150787830352783
4280 0.00155091285705566
4300 0.00136327743530273
4320 0.00150167942047119
4350 0.00147438049316406
4500 0.00150966644287109


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_5_z_0-000.dat <==
0 0.136783838272095
10 0.0754486322402954
20 0.0647615194320679
30 0.0486243963241577
40 0.0375910997390747
50 0.0283287763595581
60 0.0146744251251221
70 0.00437772274017334
80 0.00171005725860596
90 0.00116932392120361
190 0.00071263313293457
210 0.000748515129089355
270 0.000759601593017578
290 0.000929832458496094
350 0.000709891319274902
420 0.000816583633422852
480 0.00060737133026123
500 0.000650286674499512
530 0.000652909278869629
820 0.000615119934082031
840 0.000536561012268066
1030 0.00061500072479248
1080 0.000620841979980469
1110 0.000532031059265137
1160 0.000653743743896484
1230 0.000554323196411133
1260 0.000582575798034668
1380 0.000591635704040527
1440 0.000632524490356445
1470 0.000507116317749023
1840 0.000672340393066406
1990 0.000690937042236328
2060 0.00068366527557373
2510 0.000717043876647949
2570 0.00066530704498291
2590 0.000718355178833008
2650 0.000643730163574219
2680 0.000724434852600098
3240 0.000644087791442871
3260 0.000641107559204102
3360 0.000655412673950195
3390 0.000662565231323242
3780 0.000700473785400391
3800 0.000728964805603027
3860 0.000553250312805176
3890 0.000613927841186523
4370 0.000670671463012695
4410 0.000693917274475098
4440 0.000703692436218262
4500 0.000768899917602539


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_5_z_0-001.dat <==
0 0.146777868270874
10 0.0880297422409058
20 0.0766434669494629
30 0.0645222663879395
40 0.0591497421264648
50 0.0565931797027588
60 0.0532448291778564
70 0.0585663318634033
80 0.0789543390274048
90 0.101308226585388
110 0.141673564910889
120 0.158486127853394
130 0.163606762886047
140 0.16533350944519
150 0.171256542205811
170 0.184243202209473
180 0.190651059150696
190 0.198862791061401
200 0.197537899017334
210 0.191603064537048
220 0.178280830383301
230 0.166499257087708
240 0.14975643157959
250 0.137044310569763
260 0.126322269439697
270 0.120028376579285
280 0.113105416297913
290 0.10968279838562
310 0.10644257068634
320 0.105530738830566
330 0.106789350509644
350 0.116900086402893
360 0.124823808670044
370 0.128398418426514
380 0.13029932975769
390 0.127193450927734
400 0.124704837799072
410 0.119580984115601
420 0.119238138198853
430 0.117536544799805
440 0.117451310157776
450 0.110901594161987
460 0.102414488792419
470 0.0935310125350952
490 0.081886887550354
500 0.0819984674453735
510 0.0847796201705933
520 0.0851325988769531
550 0.077533483505249
560 0.0760420560836792
570 0.0778464078903198
590 0.0851207971572876
600 0.086518406867981
610 0.0865349769592285
620 0.0850911140441895
630 0.0827105045318604
640 0.0814669132232666
650 0.081447958946228
660 0.0802751779556274
670 0.078668475151062
680 0.076048731803894
690 0.0721734762191772
700 0.0673885345458984
710 0.0645440816879272
740 0.0628243684768677
760 0.0634047985076904
780 0.0598206520080566
790 0.0586190223693848
800 0.0591986179351807
810 0.0576488971710205
820 0.057563304901123
830 0.0608586072921753
840 0.0626853704452515
850 0.0584982633590698
860 0.0518900156021118
870 0.0435864925384521
880 0.0331289768218994
890 0.023108959197998
900 0.0165935754776001
910 0.0128567218780518
930 0.00803864002227783
940 0.0066378116607666
950 0.00578868389129639
960 0.00545394420623779
980 0.00527167320251465
1000 0.00416719913482666
1020 0.00382018089294434
1040 0.00296425819396973
1060 0.0028451681137085
1070 0.00236189365386963
1090 0.00251173973083496
1110 0.00261998176574707
1150 0.0025937557220459
1210 0.00175285339355469
1270 0.00224184989929199
1290 0.00239622592926025
1320 0.00323748588562012
1350 0.00293505191802979
1370 0.00225198268890381
1400 0.00248980522155762
1420 0.00286352634429932
1440 0.00357925891876221
1480 0.00336229801177979
1500 0.00268769264221191
1570 0.00246834754943848
1610 0.00402164459228516
1690 0.0024038553237915
1800 0.00264239311218262
1820 0.00278329849243164
1840 0.00302290916442871
1860 0.00366246700286865
1900 0.0032806396484375
1920 0.00289690494537354
1940 0.00274336338043213
1970 0.00246620178222656
2030 0.00373458862304688
2070 0.0032726526260376
2090 0.00294017791748047
2100 0.00331258773803711
2170 0.0031052827835083
2240 0.00305271148681641
2260 0.00307691097259521
2280 0.00295519828796387
2340 0.00257742404937744
2360 0.00245225429534912
2400 0.00181210041046143
2420 0.00168478488922119
2440 0.00197470188140869
2470 0.00192582607269287
2570 0.00250601768493652
2610 0.00374102592468262
2630 0.00369942188262939
2680 0.00344085693359375
2690 0.00362837314605713
2720 0.00297820568084717
2770 0.0029977560043335
2800 0.00225365161895752
2840 0.00216376781463623
2860 0.00253307819366455
2900 0.00196421146392822
2920 0.00161421298980713
2980 0.00188064575195312
3010 0.00137484073638916
3070 0.00145435333251953
3140 0.00139880180358887
3370 0.00101447105407715
3460 0.000962257385253906
3570 0.00118649005889893
3640 0.00113940238952637
3720 0.00123274326324463
3740 0.00108420848846436
3800 0.000954508781433105
3850 0.00110781192779541
3930 0.0010075569152832
3950 0.00112879276275635
4010 0.000853180885314941
4030 0.000946998596191406
4050 0.000891208648681641
4070 0.00109589099884033
4130 0.000953912734985352
4190 0.00119447708129883
4220 0.00102055072784424
4240 0.00113463401794434
4310 0.0011751651763916
4360 0.00116586685180664
4390 0.000961184501647949
4440 0.0010373592376709
4470 0.000863909721374512
4500 0.000905990600585938


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_5_z_1-000.dat <==
0 0.141466617584229
10 0.0787650346755981
20 0.070159912109375
30 0.0566419363021851
40 0.04453444480896
50 0.0345025062561035
60 0.0207988023757935
70 0.00999033451080322
80 0.00642478466033936
120 0.00479567050933838
130 0.00344789028167725
140 0.00336956977844238
160 0.00717580318450928
190 0.0136371850967407
200 0.0146986246109009
210 0.0144366025924683
220 0.0132697820663452
230 0.0127522945404053
240 0.0141329765319824
250 0.0149307250976562
260 0.016721248626709
280 0.0214982032775879
320 0.0210695266723633
330 0.0202640295028687
350 0.0198119878768921
360 0.0191071033477783
370 0.0179861783981323
400 0.0103451013565063
410 0.00835049152374268
420 0.00677251815795898
440 0.00564980506896973
450 0.00536644458770752
470 0.00371742248535156
490 0.00319194793701172
500 0.00297987461090088
540 0.00413024425506592
550 0.00469672679901123
570 0.00676417350769043
600 0.00784611701965332
630 0.00597798824310303
650 0.00488007068634033
700 0.00413727760314941
720 0.00279545783996582
740 0.00234520435333252
770 0.00260615348815918
810 0.00612366199493408
820 0.0064157247543335
830 0.00588655471801758
860 0.00289273262023926
880 0.00383210182189941
900 0.00558435916900635
910 0.00611209869384766
940 0.00553286075592041
960 0.00448668003082275
980 0.0032423734664917
1000 0.0030205249786377
1050 0.00140500068664551
1110 0.00202882289886475
1130 0.0025179386138916
1170 0.00266933441162109
1190 0.00271904468536377
1200 0.00304698944091797
1250 0.00233197212219238
1270 0.00288546085357666
1300 0.00482177734375
1330 0.00526750087738037
1350 0.00445926189422607
1390 0.00445771217346191
1420 0.0054703950881958
1440 0.00521540641784668
1490 0.00353777408599854
1520 0.00395524501800537
1530 0.00460994243621826
1540 0.00483810901641846
1560 0.00429379940032959
1590 0.00234150886535645
1610 0.00204181671142578
1630 0.00223040580749512
1650 0.00244259834289551
1670 0.00300383567810059
1710 0.0032346248626709
1730 0.00279319286346436
1780 0.00293123722076416
1810 0.00368690490722656
1860 0.00399088859558105
1870 0.00462746620178223
1910 0.00504434108734131
1940 0.00429213047027588
1960 0.00413155555725098
1970 0.00384366512298584
1990 0.00399494171142578
2010 0.00387680530548096
2040 0.0045626163482666
2070 0.00422060489654541
2110 0.0056997537612915
2120 0.00607287883758545
2180 0.00411331653594971
2190 0.00426065921783447
2210 0.00546777248382568
2230 0.00586473941802979
2250 0.00535070896148682
2260 0.00516855716705322
2280 0.00428211688995361
2290 0.00432014465332031
2310 0.00349295139312744
2360 0.00391507148742676
2390 0.00555932521820068
2420 0.00651538372039795
2450 0.00539982318878174
2460 0.0050884485244751
2470 0.00430405139923096
2480 0.00404584407806396
2500 0.00427865982055664
2550 0.0027463436126709
2570 0.00209248065948486
2610 0.00248825550079346
2630 0.00299561023712158
2660 0.00357580184936523
2740 0.00298023223876953
2750 0.00299680233001709
2770 0.00246083736419678
2830 0.00250232219696045
2850 0.00180912017822266
2900 0.00138545036315918
2930 0.00144100189208984
2990 0.00172865390777588
3040 0.00220620632171631
3150 0.00114822387695312
3180 0.00141060352325439
3290 0.00179886817932129
3350 0.00133705139160156
3440 0.00167858600616455
3570 0.00143635272979736
3580 0.00172972679138184
3610 0.00166952610015869
3630 0.00169861316680908
3660 0.00154054164886475
3740 0.0013047456741333
3760 0.00135302543640137
4020 0.00138390064239502
4070 0.0011298656463623
4090 0.00118494033813477
4140 0.0010298490524292
4400 0.00154519081115723
4420 0.00178050994873047
4440 0.00148653984069824
4500 0.00142490863800049


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_5_z_1-001.dat <==
0 0.138531804084778
10 0.0735616683959961
20 0.0507748126983643
30 0.0355730056762695
40 0.0272855758666992
50 0.0198119878768921
60 0.00657153129577637
70 0.00153076648712158
80 0.00086665153503418
110 0.000574111938476562
180 0.000583887100219727
300 0.00070655345916748
360 0.00139045715332031
460 0.00126957893371582
480 0.00134599208831787
540 0.000797390937805176
600 0.000639915466308594
650 0.000531673431396484
710 0.000534415245056152
740 0.000578880310058594
1800 0.00065314769744873
1820 0.000700592994689941
1920 0.000582456588745117
1960 0.000672578811645508
2320 0.000708699226379395
2380 0.00075984001159668
2480 0.00082552433013916
2510 0.000702977180480957
2560 0.000784039497375488
2620 0.000616550445556641
2890 0.000673055648803711
3000 0.000547647476196289
3290 0.00058436393737793
3420 0.000674247741699219
3500 0.000701665878295898
4070 0.00063621997833252
4120 0.000539898872375488
4500 0.000509500503540039


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_5_z_2-000.dat <==
0 0.151222109794617
10 0.0830526351928711
20 0.0770254135131836
30 0.0739806890487671
40 0.070520281791687
50 0.0653226375579834
60 0.0639997720718384
70 0.0610069036483765
80 0.0591967105865479
90 0.0605560541152954
100 0.0673154592514038
110 0.0736461877822876
120 0.0805345773696899
130 0.0801675319671631
140 0.0788331031799316
170 0.0677531957626343
180 0.0708414316177368
190 0.0754827260971069
200 0.0781658887863159
210 0.0764962434768677
220 0.0771529674530029
230 0.0747370719909668
260 0.0513792037963867
270 0.0430831909179688
280 0.0378235578536987
290 0.0351003408432007
300 0.0313775539398193
320 0.0250568389892578
350 0.0120148658752441
360 0.00847744941711426
370 0.00587499141693115
380 0.00382518768310547
390 0.0025629997253418
400 0.00198173522949219
410 0.00195670127868652
430 0.0012277364730835
610 0.000922918319702148
630 0.00098109245300293
820 0.000985026359558105
840 0.000970363616943359
860 0.00103747844696045
910 0.00207710266113281
920 0.00188314914703369
930 0.00127899646759033
940 0.00116610527038574
950 0.00145924091339111
970 0.0011909008026123
980 0.00184130668640137
1000 0.00205230712890625
1090 0.00125765800476074
1100 0.00276565551757812
1140 0.00281441211700439
1150 0.00131475925445557
1160 0.00165891647338867
1180 0.00141572952270508
1250 0.00156044960021973
1270 0.00134539604187012
1300 0.00155293941497803
1320 0.00172460079193115
1330 0.00206446647644043
1350 0.00193989276885986
1380 0.002297043800354
1400 0.00225234031677246
1410 0.00263857841491699
1440 0.00221920013427734
1450 0.0026017427444458
1470 0.00215864181518555
1540 0.00313746929168701
1560 0.00262331962585449
1580 0.00304222106933594
1600 0.00246024131774902
1630 0.00238490104675293
1650 0.00244343280792236
1660 0.00290882587432861
1690 0.00217890739440918
1700 0.00240647792816162
1720 0.00181269645690918
1780 0.0018082857131958
1790 0.00217223167419434
1820 0.00185394287109375
1830 0.00208759307861328
1840 0.0016334056854248
1850 0.00266063213348389
1870 0.00349259376525879
1890 0.00318789482116699
1900 0.00202846527099609
1920 0.00205707550048828
1940 0.00218868255615234
1950 0.00264620780944824
1970 0.00196897983551025
1980 0.00325953960418701
2000 0.00324904918670654
2020 0.00306200981140137
2030 0.00166618824005127
2040 0.00191271305084229
2060 0.0016329288482666
2170 0.00214076042175293
2180 0.00193572044372559
2190 0.00217199325561523
2200 0.00390326976776123
2240 0.00359761714935303
2250 0.00233578681945801
2270 0.00215935707092285
2310 0.00183820724487305
2360 0.00175702571868896
2370 0.00210285186767578
2400 0.00176084041595459
2410 0.00213468074798584
2440 0.00186073780059814
2460 0.0021134614944458
2480 0.00189769268035889
2510 0.00202226638793945
2610 0.00208544731140137
2630 0.00308358669281006
2640 0.00399088859558105
2650 0.00388979911804199
2670 0.00424003601074219
2690 0.00192117691040039
2710 0.00213658809661865
2720 0.00176858901977539
2740 0.00203990936279297
2750 0.0024796724319458
2770 0.00223672389984131
2790 0.00244343280792236
2800 0.00191056728363037
2810 0.00179803371429443
2820 0.0034935474395752
2830 0.0042729377746582
2850 0.00391590595245361
2860 0.00396716594696045
2870 0.00274038314819336
2880 0.00217795372009277
2900 0.00203263759613037
2910 0.00227105617523193
2940 0.00176668167114258
2960 0.00210535526275635
2970 0.00184404850006104
2980 0.00423657894134521
3020 0.00426363945007324
3030 0.00190722942352295
3040 0.00226283073425293
3060 0.00178110599517822
3130 0.00214314460754395
3150 0.00196349620819092
3170 0.00200390815734863
3190 0.00174319744110107
3220 0.00186407566070557
3240 0.00191223621368408
3250 0.00229740142822266
3270 0.00204801559448242
3280 0.00205421447753906
3290 0.00244784355163574
3310 0.00175976753234863
3360 0.00149285793304443
3370 0.00182688236236572
3400 0.00177121162414551
3420 0.00206172466278076
3440 0.00165665149688721
3470 0.00150752067565918
3480 0.00345146656036377
3510 0.00346529483795166
3520 0.00340557098388672
3530 0.00145375728607178
3540 0.00173544883728027
3560 0.00161051750183105
3580 0.00422358512878418
3610 0.00390779972076416
3630 0.00191378593444824
3650 0.001670241355896
3670 0.00193870067596436
3690 0.00178253650665283
3710 0.00210309028625488
3730 0.00168943405151367
3790 0.00200402736663818
3810 0.00159537792205811
3840 0.00188028812408447
3850 0.00254964828491211
3860 0.00420451164245605
3880 0.00438797473907471
3890 0.00411450862884521
3900 0.00340867042541504
3910 0.00212335586547852
3920 0.00237607955932617
3950 0.00216889381408691
3960 0.00229990482330322
3970 0.00183713436126709
4050 0.00168740749359131
4070 0.00159609317779541
4080 0.00193583965301514
4150 0.00149667263031006
4210 0.00192487239837646
4230 0.00146389007568359
4240 0.00146186351776123
4250 0.00191140174865723
4270 0.00169014930725098
4380 0.00171458721160889
4400 0.00141489505767822
4430 0.00178158283233643
4470 0.00182938575744629
4480 0.00402557849884033
4490 0.00401699542999268
4500 0.00441598892211914


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_5_z_2-001.dat <==
0 0.140069007873535
10 0.089036226272583
20 0.101550221443176
30 0.116278767585754
40 0.12135910987854
50 0.121641397476196
60 0.12758195400238
70 0.124923825263977
80 0.117957472801208
90 0.113246917724609
100 0.110445976257324
110 0.108252286911011
120 0.103085041046143
130 0.0919873714447021
150 0.0740303993225098
160 0.067352294921875
170 0.0664035081863403
180 0.0711585283279419
190 0.072485089302063
200 0.0747742652893066
210 0.0748087167739868
220 0.0742692947387695
230 0.072861909866333
240 0.0732753276824951
250 0.0702505111694336
260 0.0655773878097534
270 0.0591973066329956
280 0.0499172210693359
290 0.041252613067627
300 0.0368601083755493
320 0.0321406126022339
330 0.0316230058670044
340 0.02992844581604
360 0.0223160982131958
380 0.0162601470947266
400 0.00971674919128418
410 0.00778806209564209
420 0.00716567039489746
430 0.00713706016540527
440 0.00662076473236084
450 0.0067368745803833
500 0.00447821617126465
560 0.00860393047332764
570 0.00834524631500244
590 0.00998353958129883
600 0.00983726978302002
670 0.0045166015625
720 0.0027843713760376
750 0.00159907341003418
760 0.00207042694091797
830 0.00110220909118652
910 0.00118851661682129
960 0.0010913610458374
980 0.00139975547790527
1000 0.0012214183807373
1020 0.00156700611114502
1040 0.00132858753204346
1060 0.00158679485321045
1080 0.00127518177032471
1190 0.00160419940948486
1210 0.00140714645385742
1230 0.00153541564941406
1260 0.00153613090515137
1280 0.00155651569366455
1300 0.00161993503570557
1310 0.00198686122894287
1340 0.00196576118469238
1350 0.00233232975006104
1380 0.0021052360534668
1390 0.00241053104400635
1420 0.00207030773162842
1440 0.00222384929656982
1460 0.00195455551147461
1480 0.00240719318389893
1500 0.00221061706542969
1510 0.00379180908203125
1520 0.00385582447052002
1540 0.00338292121887207
1550 0.00353658199310303
1560 0.00233721733093262
1580 0.00209498405456543
1590 0.00211560726165771
1600 0.00253891944885254
1840 0.0019218921661377
1850 0.00228333473205566
1880 0.001861572265625
1890 0.00219547748565674
1920 0.00179719924926758
1940 0.0019608736038208
1960 0.00169670581817627
1980 0.00200653076171875
2000 0.00175881385803223
2040 0.00195395946502686
2080 0.00179135799407959
2090 0.00174081325531006
2100 0.00210583209991455
2130 0.00165748596191406
2140 0.00196671485900879
2170 0.00162875652313232
2190 0.00189006328582764
2210 0.00168275833129883
2230 0.00208842754364014
2250 0.00175881385803223
2280 0.00187134742736816
2300 0.00183939933776855
2310 0.00206184387207031
2340 0.001686692237854
2350 0.00196421146392822
2380 0.00168144702911377
2390 0.00195586681365967
2460 0.00146722793579102
2490 0.00166094303131104
2550 0.00179290771484375
2560 0.00221383571624756
2590 0.00217139720916748
2610 0.0022125244140625
2630 0.00205051898956299
2650 0.0022437572479248
2670 0.0020676851272583
2690 0.00219154357910156
2710 0.00177311897277832
2800 0.00165808200836182
2810 0.00197649002075195
2880 0.00173568725585938
2900 0.00190317630767822
2920 0.00174713134765625
2940 0.00205659866333008
2960 0.00173354148864746
2990 0.0017704963684082
3030 0.00159001350402832
3040 0.00282132625579834
3080 0.00295579433441162
3090 0.00153923034667969
3110 0.0017244815826416
3130 0.00155007839202881
3150 0.00174069404602051
3170 0.00149405002593994
3200 0.0014641284942627
3280 0.00146865844726562
3300 0.00147426128387451
3310 0.00183844566345215
3380 0.00137293338775635
3400 0.00170266628265381
3420 0.00145947933197021
3480 0.00187826156616211
3500 0.00155341625213623
3610 0.00168991088867188
3630 0.00150096416473389
3650 0.00173211097717285
3670 0.00147795677185059
3780 0.00164759159088135
3800 0.00155293941497803
3810 0.00186145305633545
3880 0.00150227546691895
3900 0.00169777870178223
3920 0.00140821933746338
3990 0.00158119201660156
4010 0.00153636932373047
4030 0.00165283679962158
4050 0.00157833099365234
4070 0.00172996520996094
4100 0.00165438652038574
4120 0.00141644477844238
4140 0.00149023532867432
4160 0.0015033483505249
4220 0.00163114070892334
4230 0.0018773078918457
4250 0.00149774551391602
4260 0.00317001342773438
4280 0.00324118137359619
4300 0.0031360387802124
4310 0.00165295600891113
4390 0.00166666507720947
4400 0.00181841850280762
4420 0.00145912170410156
4500 0.00142407417297363


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_5_z_3-000.dat <==
0 0.145789742469788
10 0.079399585723877
20 0.076386570930481
30 0.0841677188873291
40 0.115939021110535
50 0.178582191467285
60 0.282927632331848
70 0.387709617614746
80 0.4748375415802
90 0.529203176498413
100 0.542681694030762
120 0.507807970046997
130 0.514756321907043
140 0.523895740509033
150 0.532138466835022
160 0.535922050476074
170 0.524421334266663
180 0.505738735198975
190 0.491709351539612
200 0.472612142562866
210 0.482953786849976
220 0.513421893119812
230 0.540726900100708
240 0.570410490036011
250 0.603650569915771
260 0.609692335128784
270 0.600017786026001
280 0.594630718231201
290 0.608047246932983
300 0.624216556549072
310 0.623343825340271
320 0.617395401000977
330 0.604637622833252
340 0.579365730285645
350 0.557378768920898
360 0.556157112121582
370 0.573923230171204
380 0.607135891914368
390 0.642813563346863
400 0.675499439239502
410 0.698407649993896
420 0.724221110343933
430 0.734905481338501
440 0.725020170211792
450 0.690373539924622
460 0.662207841873169
470 0.61495053768158
480 0.548748016357422
490 0.484280467033386
500 0.43610143661499
510 0.382813453674316
520 0.332700252532959
530 0.288703441619873
550 0.218250751495361
560 0.182111144065857
570 0.151309728622437
590 0.115563988685608
600 0.101846694946289
610 0.0976967811584473
630 0.101116299629211
640 0.0969407558441162
650 0.0901627540588379
660 0.0787044763565063
670 0.0659043788909912
680 0.0525203943252563
690 0.0449380874633789
700 0.0397429466247559
710 0.0357742309570312
720 0.0306026935577393
730 0.0262283086776733
740 0.02353835105896
780 0.0156033039093018
790 0.0142138004302979
800 0.0132373571395874
860 0.0106000900268555
880 0.0106164216995239
890 0.0101138353347778
940 0.00571393966674805
960 0.005653977394104
1010 0.00447368621826172
1030 0.00391864776611328
1040 0.00391221046447754
1060 0.00335252285003662
1080 0.00320088863372803
1100 0.00254583358764648
1170 0.0012354850769043
1260 0.000770092010498047
1500 0.00086677074432373
1530 0.000807762145996094
1550 0.00081181526184082
1570 0.000791668891906738
1580 0.00102925300598145
1600 0.000808954238891602
2790 0.000884890556335449
2820 0.000778079032897949
2840 0.000812649726867676
2900 0.000671982765197754
2930 0.000739455223083496
3520 0.00067293643951416
3570 0.00075376033782959
3590 0.00079047679901123
3650 0.000690102577209473
3710 0.000837445259094238
3740 0.000734210014343262
3770 0.000627875328063965
3860 0.000574588775634766
3890 0.000572800636291504
3980 0.000569462776184082
4160 0.000628829002380371
4190 0.000674724578857422
4500 0.000764131546020508


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_5_z_3-001.dat <==
0 0.144374966621399
10 0.0877031087875366
30 0.129106640815735
40 0.138639688491821
50 0.140288472175598
60 0.153666138648987
70 0.156905174255371
90 0.136189818382263
100 0.150002479553223
120 0.216002106666565
130 0.235752582550049
140 0.247445583343506
150 0.234241485595703
160 0.194943428039551
170 0.150827050209045
180 0.12274706363678
190 0.103612184524536
200 0.090837836265564
210 0.0851888656616211
220 0.0866721868515015
230 0.0921452045440674
240 0.0998560190200806
250 0.109978437423706
260 0.121168494224548
270 0.129819631576538
280 0.134513020515442
290 0.140533447265625
300 0.136759757995605
310 0.125502943992615
320 0.114883899688721
330 0.107630968093872
340 0.101616621017456
350 0.10314929485321
360 0.105363845825195
370 0.104672074317932
380 0.100350499153137
390 0.090962290763855
400 0.0771013498306274
410 0.0691115856170654
420 0.0647168159484863
430 0.0592551231384277
440 0.052266001701355
450 0.0458691120147705
460 0.03804612159729
470 0.0291578769683838
480 0.0228463411331177
490 0.0175728797912598
500 0.014567494392395
520 0.0104606151580811
530 0.00901925563812256
550 0.00787234306335449
580 0.00750064849853516
600 0.00777590274810791
620 0.006622314453125
650 0.00574254989624023
660 0.00536632537841797
670 0.00539290904998779
700 0.00794553756713867
710 0.00820302963256836
720 0.00908577442169189
730 0.00938010215759277
740 0.00824761390686035
750 0.00801932811737061
760 0.0101510286331177
770 0.0102636814117432
780 0.00869989395141602
800 0.00736582279205322
810 0.00488960742950439
820 0.00335121154785156
840 0.00293290615081787
850 0.00314795970916748
870 0.00252461433410645
920 0.00203824043273926
930 0.00238096714019775
1000 0.00187969207763672
1020 0.00219500064849854
1090 0.00185096263885498
1120 0.002846360206604
1150 0.00288641452789307
1170 0.00207233428955078
1190 0.00228548049926758
1210 0.00205779075622559
1230 0.00225067138671875
1250 0.00199282169342041
1270 0.00213611125946045
1290 0.00167524814605713
1330 0.00234401226043701
1360 0.00223124027252197
1380 0.0017848014831543
1390 0.00197803974151611
1420 0.00145363807678223
1440 0.00169098377227783
1460 0.00164115428924561
1480 0.00223100185394287
1510 0.00241959095001221
1520 0.00249052047729492
1540 0.00195145606994629
1760 0.00193977355957031
1770 0.00226747989654541
1800 0.0021672248840332
1810 0.00237619876861572
1830 0.00196826457977295
1870 0.00219964981079102
1970 0.00154447555541992
2020 0.0021212100982666
2050 0.00179219245910645
2070 0.00172936916351318
2090 0.00165688991546631
2110 0.00164496898651123
2130 0.00143682956695557
2150 0.00167453289031982
2170 0.00159609317779541
2190 0.00194382667541504
2210 0.00172829627990723
2310 0.0023500919342041
2340 0.00182938575744629
2360 0.0017017126083374
2380 0.00141656398773193
2400 0.00149941444396973
2420 0.00133025646209717
2440 0.0017096996307373
2460 0.00159835815429688
2480 0.00178778171539307
2500 0.00155127048492432
2540 0.00147664546966553
2640 0.00140464305877686
2700 0.00168347358703613
2760 0.00165748596191406
2780 0.00171732902526855
2800 0.0016709566116333
2810 0.00188934803009033
2840 0.00145924091339111
2860 0.00173163414001465
2880 0.00167381763458252
2900 0.00177252292633057
2920 0.00148522853851318
2950 0.00137758255004883
2970 0.00136768817901611
2990 0.00136518478393555
3010 0.00134432315826416
3020 0.00159633159637451
3040 0.00149655342102051
3080 0.0014423131942749
3100 0.00161468982696533
3150 0.00173795223236084
3170 0.00148940086364746
3200 0.00160431861877441
3220 0.0016474723815918
3230 0.00201272964477539
3250 0.00164997577667236
3280 0.00176429748535156
3300 0.00168335437774658
3310 0.00183582305908203
3330 0.00132644176483154
3410 0.00147557258605957
3430 0.00156533718109131
3440 0.00178742408752441
3470 0.00148439407348633
3480 0.00171005725860596
3500 0.00139021873474121
3570 0.00176525115966797
3590 0.00149631500244141
3610 0.00175583362579346
3630 0.0015869140625
3650 0.00185537338256836
3670 0.00152242183685303
3740 0.00173318386077881
3760 0.00152337551116943
3780 0.00162041187286377
3800 0.00143754482269287
3820 0.0015643835067749
3840 0.00134217739105225
3860 0.00163543224334717
3880 0.00140881538391113
3900 0.001686692237854
3920 0.0014718770980835
3950 0.00156056880950928
3970 0.0014946460723877
3990 0.00146329402923584
4010 0.00145471096038818
4030 0.00152933597564697
4050 0.0014183521270752
4070 0.0016709566116333
4090 0.00151467323303223
4110 0.00172138214111328
4130 0.00148499011993408
4150 0.00172948837280273
4180 0.00150001049041748
4190 0.00171148777008057
4210 0.00144922733306885
4280 0.00162744522094727
4300 0.00149214267730713
4320 0.00153219699859619
4340 0.00130391120910645
4360 0.00157976150512695
4380 0.00136387348175049
4410 0.00130093097686768
4470 0.00125980377197266
4490 0.001426100730896
4500 0.00131654739379883


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_5_z_4-000.dat <==
0 0.14379608631134
10 0.0822564363479614
20 0.0728940963745117
30 0.0579209327697754
40 0.0463223457336426
50 0.0366700887680054
60 0.0224776268005371
70 0.0109888315200806
80 0.00647008419036865
90 0.00484108924865723
100 0.00361120700836182
120 0.00256204605102539
130 0.00223684310913086
200 0.00238645076751709
230 0.00202381610870361
250 0.00199007987976074
270 0.00189900398254395
290 0.00218391418457031
320 0.00227510929107666
340 0.00239884853363037
380 0.00250232219696045
400 0.00242054462432861
410 0.00262367725372314
430 0.00207710266113281
480 0.00217461585998535
490 0.00249922275543213
600 0.00149846076965332
720 0.00181496143341064
760 0.00204551219940186
820 0.00271940231323242
830 0.00323271751403809
850 0.00320088863372803
880 0.003243088722229
1010 0.00188839435577393
1040 0.0020982027053833
1060 0.00195968151092529
1130 0.00223052501678467
1190 0.00240588188171387
1200 0.00271201133728027
1300 0.0021744966506958
1320 0.00257337093353271
1330 0.00299072265625
1360 0.00284337997436523
1370 0.00301384925842285
1390 0.0021587610244751
1440 0.00194072723388672
1450 0.0021747350692749
1480 0.00175702571868896
1500 0.00216138362884521
1520 0.00208497047424316
1540 0.00235557556152344
1560 0.00213503837585449
1640 0.0020526647567749
1650 0.00195515155792236
1660 0.00226163864135742
1690 0.00197505950927734
1700 0.00226354598999023
1720 0.00200402736663818
1770 0.00249874591827393
1790 0.00241732597351074
1810 0.00193202495574951
1860 0.00219321250915527
1870 0.00251317024230957
1900 0.00216448307037354
1920 0.00198590755462646
1940 0.00184977054595947
1960 0.00220513343811035
2070 0.0019298791885376
2080 0.00215828418731689
2100 0.00178563594818115
2110 0.00176537036895752
2120 0.00213873386383057
2140 0.00183391571044922
2170 0.00171995162963867
2190 0.00160539150238037
2210 0.00183486938476562
2240 0.00157034397125244
2280 0.00162613391876221
2290 0.00193631649017334
2310 0.00187528133392334
2380 0.00159573554992676
2410 0.00167977809906006
2440 0.0016181468963623
2470 0.00175046920776367
2510 0.00164055824279785
2570 0.00141453742980957
2580 0.00168478488922119
2610 0.00126314163208008
2630 0.0012362003326416
2690 0.00136482715606689
2720 0.00151526927947998
2780 0.00146055221557617
2790 0.00171363353729248
2820 0.00153958797454834
2830 0.00178146362304688
2850 0.00143492221832275
2910 0.00150251388549805
2940 0.00125360488891602
2960 0.00152313709259033
2990 0.00160682201385498
3010 0.00148522853851318
3070 0.00129640102386475
3080 0.00152778625488281
3110 0.0012814998626709
3130 0.00123608112335205
3150 0.00104808807373047
3170 0.00121378898620605
3200 0.00119376182556152
3260 0.00111138820648193
3320 0.00102639198303223
3340 0.00114250183105469
3450 0.00113558769226074
3520 0.00128865242004395
3530 0.00120651721954346
3540 0.00158202648162842
3570 0.00129485130310059
3580 0.00160515308380127
3600 0.00125443935394287
3710 0.00136172771453857
3740 0.00125014781951904
3750 0.00145363807678223
3770 0.00124824047088623
3860 0.00129473209381104
3880 0.00137424468994141
3910 0.00133645534515381
3940 0.00126838684082031
4060 0.00127017498016357
4110 0.00132560729980469
4130 0.00149476528167725
4150 0.00140702724456787
4170 0.00160133838653564
4190 0.00135791301727295
4230 0.00148725509643555
4280 0.0012890100479126
4290 0.00160408020019531
4320 0.00137150287628174
4340 0.00149929523468018
4360 0.00138425827026367
4380 0.00161981582641602
4400 0.0014193058013916
4480 0.00125956535339355
4500 0.00142431259155273


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_5_z_4-001.dat <==
0 0.146387100219727
10 0.0791321992874146
20 0.0527926683425903
30 0.0361077785491943
40 0.0273841619491577
50 0.0196319818496704
60 0.00531327724456787
70 0.000669479370117188
90 0.000685572624206543
110 0.000779151916503906
170 0.000684022903442383
190 0.000748276710510254
240 0.000876426696777344
500 0.00164544582366943
550 0.00283253192901611
570 0.00263500213623047
590 0.00235879421234131
630 0.00325942039489746
650 0.00395846366882324
670 0.00427007675170898
700 0.00574469566345215
720 0.008247971534729
750 0.0111579895019531
760 0.0120773315429688
770 0.0136030912399292
780 0.0157566070556641
790 0.0170645713806152
810 0.0178425312042236
820 0.0167852640151978
830 0.0150586366653442
840 0.014002799987793
890 0.0130645036697388
920 0.00817668437957764
940 0.00574982166290283
960 0.00446426868438721
990 0.00257492065429688
1020 0.00186812877655029
1050 0.00152063369750977
1100 0.00125992298126221
1130 0.000976324081420898
1150 0.000969529151916504
1210 0.000771403312683105
1270 0.000772237777709961
1330 0.000618457794189453
1560 0.000669717788696289
1590 0.000565409660339355
1620 0.000681638717651367
1830 0.000681638717651367
2320 0.000667810440063477
2380 0.000612378120422363
2410 0.000602483749389648
2510 0.000646829605102539
2570 0.00069880485534668
2710 0.000647306442260742
2750 0.000604629516601562
2900 0.000789046287536621
2970 0.00057685375213623
2990 0.000586390495300293
3090 0.000668644905090332
3120 0.000604391098022461
3260 0.000657200813293457
3280 0.000709056854248047
3330 0.000503897666931152
3490 0.000623106956481934
3720 0.000568985939025879
3740 0.000696897506713867
3800 0.000595569610595703
3830 0.000671744346618652
4140 0.00060117244720459
4180 0.000700235366821289
4240 0.000692129135131836
4310 0.000712037086486816
4500 0.000528097152709961


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_5_z_5-000.dat <==
0 0.146762728691101
10 0.0869594812393188
20 0.0900130271911621
30 0.125392198562622
40 0.179860234260559
50 0.233462333679199
60 0.30678379535675
70 0.379045248031616
80 0.430314898490906
90 0.454035997390747
100 0.465410470962524
110 0.488514304161072
120 0.519898533821106
130 0.54628849029541
140 0.564180254936218
150 0.565683364868164
160 0.558256387710571
170 0.547474503517151
180 0.549139618873596
190 0.555609583854675
200 0.568934679031372
210 0.584141969680786
220 0.600139737129211
230 0.615416288375854
240 0.630152225494385
250 0.655192255973816
260 0.673602104187012
270 0.689039468765259
280 0.695682525634766
290 0.705970048904419
300 0.72020697593689
310 0.748035907745361
320 0.770030736923218
330 0.794057607650757
340 0.826475143432617
350 0.848993539810181
360 0.857088923454285
370 0.863646268844604
380 0.876969575881958
390 0.878632664680481
410 0.875575065612793
420 0.883472084999084
430 0.889641761779785
440 0.898653030395508
450 0.907031297683716
460 0.921346664428711
470 0.935118436813354
480 0.94450581073761
490 0.951440572738647
500 0.962859153747559
510 0.972439289093018
520 0.976460695266724
530 0.978851795196533
550 0.984253644943237
560 0.985181570053101
570 0.985168933868408
580 0.984304547309875
590 0.986786127090454
600 0.987481832504272
610 0.98741626739502
620 0.985616445541382
630 0.987551927566528
650 0.987262010574341
660 0.984532356262207
670 0.986373782157898
680 0.986838340759277
690 0.986770749092102
700 0.984797954559326
710 0.986651659011841
720 0.987432718276978
730 0.987493991851807
740 0.986072778701782
750 0.986564993858337
760 0.987803936004639
770 0.988407850265503
780 0.98725414276123
790 0.986800074577332
800 0.988327503204346
810 0.988000869750977
830 0.985921382904053
840 0.987522125244141
860 0.987465739250183
870 0.98558235168457
880 0.986660718917847
890 0.986953973770142
900 0.986671805381775
910 0.984540462493896
920 0.986183881759644
930 0.987205982208252
940 0.98724627494812
950 0.984793782234192
970 0.986166954040527
980 0.985896825790405
990 0.98468017578125
1010 0.987209320068359
1020 0.987264156341553
1040 0.985382318496704
1050 0.98643696308136
1060 0.986493349075317
1070 0.986085653305054
1080 0.984737038612366
1090 0.986343383789062
1110 0.984212636947632
1120 0.980956435203552
1130 0.982351899147034
1150 0.98226261138916
1160 0.980387926101685
1170 0.98300313949585
1180 0.983418941497803
1190 0.983302116394043
1200 0.982351303100586
1210 0.984262704849243
1220 0.985595464706421
1230 0.986209034919739
1240 0.984899520874023
1250 0.984679341316223
1260 0.985805511474609
1270 0.986026644706726
1280 0.985241770744324
1290 0.985404253005981
1300 0.98759663105011
1310 0.98785662651062
1320 0.98691725730896
1330 0.985527157783508
1340 0.98699426651001
1360 0.987362623214722
1370 0.986262321472168
1380 0.988380193710327
1390 0.988990068435669
1400 0.989140748977661
1410 0.987375497817993
1420 0.988495111465454
1430 0.988923907279968
1440 0.988622665405273
1450 0.986968517303467
1460 0.987483501434326
1470 0.988440036773682
1480 0.988037824630737
1490 0.987061738967896
1500 0.987069845199585
1510 0.988328099250793
1520 0.988387823104858
1540 0.987135171890259
1550 0.988245129585266
1570 0.988056063652039
1580 0.986776351928711
1590 0.988248586654663
1600 0.988569736480713
1610 0.988401889801025
1620 0.986419439315796
1630 0.988130569458008
1640 0.988574624061584
1650 0.988380432128906
1660 0.98636269569397
1670 0.987089514732361
1690 0.987234354019165
1700 0.98611843585968
1710 0.987206816673279
1720 0.988852262496948
1730 0.989429473876953
1750 0.988422632217407
1760 0.989315748214722
1770 0.989081382751465
1780 0.988264799118042
1790 0.986665487289429
1800 0.988064885139465
1820 0.988637208938599
1830 0.987480878829956
1840 0.989439249038696
1850 0.989565968513489
1860 0.98906397819519
1870 0.98694920539856
1880 0.987791538238525
1900 0.988203763961792
1910 0.98660409450531
1930 0.988798856735229
1940 0.989344835281372
1950 0.988593697547913
1970 0.990132331848145
1980 0.989824533462524
1990 0.988876938819885
2000 0.988410830497742
2010 0.989494323730469
2030 0.989457368850708
2040 0.988503217697144
2050 0.989635229110718
2070 0.989619970321655
2080 0.987766742706299
2090 0.98897123336792
2110 0.989675521850586
2120 0.988348722457886
2130 0.989783048629761
2140 0.990422487258911
2150 0.990574836730957
2160 0.989003658294678
2180 0.990558981895447
2190 0.990444660186768
2200 0.988493204116821
2210 0.988207221031189
2220 0.989081144332886
2230 0.988715410232544
2240 0.98795747756958
2250 0.988167643547058
2260 0.989820599555969
2280 0.989358425140381
2290 0.988426208496094
2300 0.989635229110718
2320 0.989460945129395
2330 0.987975835800171
2340 0.98879075050354
2360 0.989227890968323
2370 0.987504839897156
2380 0.988524913787842
2390 0.989146113395691
2400 0.989029765129089
2410 0.987811088562012
2440 0.989566564559937
2450 0.988848924636841
2460 0.988658905029297
2470 0.989789485931396
2490 0.989571928977966
2500 0.988815546035767
2510 0.98987865447998
2530 0.989522576332092
2540 0.988323926925659
2550 0.989887475967407
2570 0.990552425384521
2580 0.989156484603882
2590 0.990361452102661
2610 0.990555286407471
2620 0.988887548446655
2630 0.989639759063721
2660 0.987191677093506
2670 0.987523317337036
2690 0.989475965499878
2710 0.989120841026306
2720 0.990144014358521
2740 0.990207672119141
2750 0.989608287811279
2760 0.990766048431396
2780 0.990803241729736
2790 0.989333868026733
2800 0.990507841110229
2820 0.990735292434692
2830 0.989089727401733
2840 0.99018120765686
2860 0.990354299545288
2870 0.989164590835571
2890 0.990448355674744
2900 0.990542769432068
2910 0.989826917648315
2920 0.99029004573822
2930 0.991392612457275
2940 0.991254091262817
2960 0.989565014839172
2970 0.990270376205444
3000 0.988718390464783
3010 0.990261197090149
3030 0.991159200668335
3040 0.98967182636261
3050 0.990548968315125
3070 0.990705966949463
3080 0.989015817642212
3090 0.990383982658386
3100 0.991040945053101
3110 0.991125345230103
3120 0.989461660385132
3140 0.990583419799805
3150 0.990416765213013
3160 0.989588618278503
3170 0.989997625350952
3180 0.991049289703369
3200 0.990639925003052
3210 0.989944934844971
3220 0.990907430648804
3240 0.990588665008545
3250 0.989623069763184
3260 0.991011142730713
3280 0.9912109375
3290 0.989664793014526
3300 0.990647792816162
3320 0.990887403488159
3330 0.989326000213623
3340 0.990174174308777
3350 0.99053168296814
3360 0.990400910377502
3370 0.989363431930542
3380 0.989917516708374
3390 0.991191029548645
3400 0.991439461708069
3410 0.990941047668457
3420 0.990847229957581
3430 0.991650581359863
3460 0.989848136901855
3470 0.990883708000183
3490 0.991068243980408
3500 0.989598035812378
3510 0.990916967391968
3530 0.991361856460571
3540 0.989755630493164
3550 0.991183996200562
3570 0.991087079048157
3580 0.989115953445435
3600 0.990449190139771
3610 0.990392208099365
3620 0.989611625671387
3640 0.991398334503174
3650 0.991236209869385
3660 0.99010169506073
3670 0.989792823791504
3680 0.990764141082764
3700 0.990342855453491
3710 0.989644885063171
3720 0.99077844619751
3740 0.990745902061462
3750 0.989507675170898
3760 0.991093993186951
3780 0.991326570510864
3790 0.989701986312866
3800 0.990584969520569
3820 0.990660667419434
3830 0.989414215087891
3850 0.991252779960632
3860 0.991005778312683
3870 0.990030407905579
3880 0.989925980567932
3890 0.990748286247253
3910 0.990286588668823
3920 0.990004301071167
3930 0.991529583930969
3950 0.991261720657349
3960 0.99018657207489
3970 0.99148416519165
3990 0.991404175758362
4000 0.990066409111023
4010 0.991599082946777
4030 0.991569757461548
4040 0.989984035491943
4050 0.990941047668457
4070 0.99125599861145
4080 0.990146398544312
4100 0.99151873588562
4110 0.991515040397644
4120 0.990701913833618
4130 0.990613222122192
4140 0.991754293441772
4150 0.991674661636353
4170 0.990062475204468
4180 0.991223454475403
4200 0.990822434425354
4210 0.989642143249512
4220 0.991132855415344
4240 0.990830421447754
4250 0.989396214485168
4260 0.990937113761902
4280 0.991347432136536
4290 0.989971399307251
4300 0.990959644317627
4320 0.991356015205383
4330 0.990103006362915
4340 0.990405559539795
4350 0.991173624992371
4360 0.990913152694702
4370 0.989777803421021
4380 0.989429235458374
4390 0.99064028263092
4420 0.990052819252014
4430 0.991447448730469
4450 0.991463899612427
4460 0.990033507347107
4470 0.991076946258545
4490 0.99085533618927
4500 0.989332437515259


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time/master_cls_over_time_c_5_z_5-001.dat <==
0 0.136735558509827
10 0.0912463665008545
20 0.119938373565674
40 0.205383777618408
50 0.248682737350464
60 0.341867446899414
70 0.433193445205688
80 0.508231163024902
90 0.565598011016846
100 0.602736949920654
110 0.617969989776611
120 0.636713266372681
130 0.655896544456482
140 0.680230259895325
150 0.7131028175354
160 0.749223709106445
170 0.773309946060181
180 0.793039202690125
190 0.811032295227051
200 0.828429460525513
220 0.846945881843567
230 0.859051585197449
240 0.873396515846252
250 0.888898372650146
270 0.921847581863403
280 0.937598466873169
290 0.947140216827393
300 0.950534820556641
310 0.952958822250366
320 0.954932928085327
330 0.955855369567871
340 0.956321477890015
350 0.954770922660828
360 0.955244898796082
380 0.957655429840088
390 0.957361459732056
400 0.962796211242676
410 0.967349767684937
420 0.968737602233887
430 0.967055320739746
440 0.969929456710815
450 0.970381498336792
460 0.968097686767578
470 0.963503360748291
490 0.959449052810669
500 0.958786964416504
510 0.95948314666748
520 0.962602853775024
530 0.967924833297729
540 0.972150802612305
550 0.974839687347412
560 0.975296020507812
570 0.97689950466156
580 0.977112531661987
590 0.976888656616211
600 0.975371599197388
620 0.97973644733429
630 0.980607271194458
640 0.978745222091675
660 0.98135781288147
670 0.981613159179688
680 0.979814529418945
690 0.981448531150818
700 0.983677744865417
710 0.984093308448792
720 0.982667446136475
730 0.983558654785156
740 0.98532772064209
750 0.985580682754517
760 0.984094142913818
770 0.983794689178467
780 0.985304236412048
790 0.985388994216919
800 0.984846830368042
810 0.98472261428833
820 0.986150741577148
840 0.985919237136841
850 0.983871459960938
880 0.985537528991699
890 0.983680129051208
910 0.986719369888306
920 0.986726999282837
930 0.98529839515686
950 0.987674713134766
960 0.987608909606934
970 0.986234784126282
980 0.986158847808838
990 0.987534523010254
1000 0.987937927246094
1010 0.987190246582031
1020 0.987089157104492
1030 0.98911190032959
1040 0.989723205566406
1060 0.988569617271423
1070 0.990060567855835
1080 0.990328550338745
1090 0.989744186401367
1100 0.988229274749756
1120 0.989637136459351
1130 0.989484310150146
1140 0.988391399383545
1150 0.989647626876831
1160 0.990402340888977
1170 0.990455746650696
1180 0.989016771316528
1190 0.989279985427856
1200 0.990318059921265
1210 0.990617275238037
1220 0.989373922348022
1230 0.989303946495056
1240 0.990476608276367
1250 0.990556836128235
1270 0.988923072814941
1280 0.989952445030212
1290 0.989959239959717
1310 0.987873792648315
1320 0.989125609397888
1330 0.989577054977417
1340 0.989301919937134
1350 0.987934112548828
1360 0.988738059997559
1370 0.989020347595215
1380 0.988801240921021
1390 0.98723030090332
1410 0.98933219909668
1420 0.989467144012451
1430 0.988170027732849
1440 0.988594055175781
1450 0.989447832107544
1460 0.989311456680298
1480 0.987356662750244
1490 0.988134980201721
1500 0.987874507904053
1510 0.986717224121094
1520 0.986488819122314
1530 0.988675832748413
1540 0.989681005477905
1550 0.989625453948975
1560 0.989173054695129
1570 0.990179657936096
1580 0.990596532821655
1590 0.990175485610962
1600 0.989262461662292
1610 0.990468502044678
1620 0.991101861000061
1630 0.990945219993591
1640 0.98963189125061
1670 0.990939497947693
1680 0.989557027816772
1690 0.989888668060303
1700 0.990831613540649
1710 0.991006374359131
1720 0.990090012550354
1730 0.989761590957642
1740 0.990810871124268
1750 0.991105079650879
1770 0.989636659622192
1780 0.990955114364624
1790 0.991225481033325
1800 0.990591049194336
1810 0.989291787147522
1820 0.990395545959473
1830 0.990841865539551
1840 0.990620732307434
1850 0.989159822463989
1860 0.990465641021729
1870 0.99105167388916
1880 0.99098014831543
1890 0.989728093147278
1910 0.990962743759155
1920 0.990910291671753
1930 0.989627838134766
1940 0.989482879638672
1950 0.99049711227417
1960 0.990278959274292
1980 0.98887825012207
1990 0.989827036857605
2000 0.990008592605591
2020 0.988585472106934
2030 0.989836096763611
2040 0.990359306335449
2050 0.990055322647095
2060 0.989127635955811
2080 0.99090850353241
2090 0.990831851959229
2100 0.989701747894287
2120 0.991241335868835
2130 0.991396307945251
2140 0.990174770355225
2150 0.990474700927734
2160 0.991158127784729
2170 0.990898132324219
2180 0.989673018455505
2190 0.989582777023315
2200 0.990778207778931
2210 0.991081118583679
2230 0.989977121353149
2240 0.991066217422485
2250 0.991294980049133
2270 0.989514827728271
2290 0.990780234336853
2300 0.990347981452942
2310 0.989494562149048
2320 0.990604400634766
2330 0.991219401359558
2340 0.991127967834473
2350 0.989999771118164
2370 0.99080765247345
2380 0.990685939788818
2390 0.98929238319397
2400 0.989425897598267
2410 0.990458965301514
2420 0.990648508071899
2430 0.98971700668335
2440 0.989493608474731
2450 0.990363597869873
2460 0.990243554115295
2470 0.989093065261841
2480 0.98870325088501
2490 0.990094423294067
2500 0.990701675415039
2520 0.99010169506073
2530 0.99092698097229
2540 0.991219758987427
2560 0.990186452865601
2580 0.991617918014526
2590 0.991432070732117
2600 0.990146160125732
2610 0.99029541015625
2620 0.990985751152039
2630 0.990865588188171
2640 0.989706039428711
2650 0.989954471588135
2660 0.991010189056396
2670 0.991077661514282
2680 0.990103721618652
2690 0.989612698554993
2700 0.990634679794312
2710 0.990501284599304
2730 0.989118576049805
2740 0.990438222885132
2750 0.990798115730286
2760 0.990547299385071
2770 0.989789843559265
2780 0.990910053253174
2790 0.991580247879028
2800 0.991206884384155
2810 0.989806890487671
2830 0.990879058837891
2840 0.990666627883911
2850 0.989760637283325
2870 0.991430044174194
2880 0.991243839263916
2890 0.990258693695068
2900 0.990098714828491
2910 0.991076231002808
2920 0.991066336631775
2940 0.99006175994873
2950 0.991268396377563
2960 0.991397380828857
2970 0.991005301475525
2980 0.990040302276611
2990 0.991089105606079
3000 0.991331934928894
3010 0.991036891937256
3020 0.989924669265747
3030 0.991018056869507
3040 0.991341948509216
3050 0.991277456283569
3060 0.98982310295105
3080 0.991089582443237
3090 0.991161227226257
3100 0.989898920059204
3120 0.991644144058228
3130 0.99156379699707
3140 0.990712404251099
3150 0.990626573562622
3160 0.991346836090088
3170 0.991375923156738
3190 0.990041136741638
3200 0.990978002548218
3210 0.991250991821289
3220 0.990790367126465
3230 0.989660024642944
3240 0.991018891334534
3250 0.991504669189453
3260 0.991224527359009
3270 0.990212917327881
3280 0.990999579429626
3290 0.991296172142029
3300 0.990892648696899
3310 0.989564895629883
3320 0.989927291870117
3330 0.990732550621033
3340 0.990883708000183
3350 0.990009069442749
3360 0.990279674530029
3370 0.99113404750824
3380 0.991235733032227
3390 0.990383505821228
3400 0.990302324295044
3410 0.991528272628784
3420 0.991645455360413
3440 0.989803552627563
3450 0.990769743919373
3460 0.990942716598511
3480 0.99021303653717
3490 0.991374254226685
3500 0.991808414459229
3510 0.991420745849609
3520 0.990144729614258
3540 0.991383910179138
3550 0.991032481193542
3560 0.989921927452087
3570 0.990358591079712
3580 0.991256952285767
3590 0.991308689117432
3600 0.99050760269165
3610 0.990723967552185
3620 0.991923928260803
3630 0.991904258728027
3650 0.990498781204224
3660 0.991406202316284
3670 0.991327166557312
3680 0.990542650222778
3690 0.989253997802734
3700 0.99022912979126
3710 0.990448713302612
3720 0.99001681804657
3730 0.989198565483093
3740 0.990605711936951
3750 0.991347551345825
3760 0.99129855632782
3770 0.990259528160095
3790 0.991471767425537
3800 0.991365671157837
3810 0.990205049514771
3820 0.990490198135376
3830 0.991318464279175
3840 0.991291642189026
3850 0.990211963653564
3860 0.990099668502808
3870 0.991031169891357
3880 0.990996122360229
3890 0.990127801895142
3900 0.989689469337463
3910 0.991011619567871
3920 0.991313576698303
3930 0.990743398666382
3940 0.989740133285522
3950 0.99083948135376
3960 0.991015076637268
3970 0.990644693374634
3980 0.989539384841919
3990 0.990745902061462
4000 0.99135684967041
4010 0.991081714630127
4020 0.989544630050659
4040 0.990938425064087
4050 0.990718603134155
4060 0.989680528640747
4080 0.991168737411499
4090 0.990951061248779
4100 0.989720821380615
4110 0.989457368850708
4120 0.990524053573608
4130 0.990649700164795
4150 0.989719152450562
4160 0.990858793258667
4170 0.990817785263062
4180 0.990326523780823
4190 0.98938000202179
4200 0.990387439727783
4220 0.990434408187866
4230 0.989072322845459
4250 0.990178823471069
4260 0.989933490753174
4270 0.988486886024475
4280 0.98895001411438
4290 0.990054845809937
4300 0.990150690078735
4310 0.989416360855103
4320 0.98998236656189
4330 0.99133563041687
4340 0.991268873214722
4350 0.990357398986816
4360 0.990112066268921
4370 0.990962028503418
4380 0.99067211151123
4400 0.989067554473877
4410 0.990037441253662
4430 0.99022114276886
4440 0.98936915397644
4450 0.99030065536499
4460 0.990523099899292
4470 0.990326285362244
4480 0.989259600639343
4500 0.990764141082764


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-000.dat <==
0 0.197561621665955
25 0.150108337402344
50 0.159964919090271
75 0.164856433868408
100 0.178063631057739
125 0.228441834449768
150 0.250365853309631
175 0.225882053375244
200 0.203259110450745
225 0.193687319755554
250 0.190557837486267
275 0.194514751434326
300 0.195616960525513
325 0.19500720500946
350 0.191320538520813
375 0.183222770690918
400 0.186527013778687
425 0.184507846832275
450 0.178408622741699
475 0.170940160751343
500 0.170480132102966
525 0.177043318748474
550 0.168803215026855
575 0.163785696029663
600 0.169938325881958
625 0.172726631164551
650 0.168645262718201
675 0.166673898696899
725 0.17138397693634
750 0.168079137802124
775 0.159639954566956
800 0.162453889846802
825 0.166500091552734
850 0.164539813995361
875 0.160367488861084
900 0.15398383140564
925 0.154345393180847
950 0.151506662368774
975 0.145079016685486
1025 0.160768866539001
1050 0.152004480361938
1075 0.148086547851562
1100 0.157224297523499
1125 0.154707789421082
1150 0.142647624015808
1175 0.152703046798706
1200 0.158964395523071
1225 0.150149345397949
1250 0.154086351394653
1275 0.143516778945923
1300 0.135109543800354
1325 0.166174411773682
1350 0.176342010498047
1375 0.15765905380249
1400 0.165083408355713
1425 0.164895296096802
1450 0.14359438419342
1475 0.155784487724304
1500 0.163516998291016
1525 0.167335033416748
1550 0.173019051551819
1575 0.16929030418396
1600 0.168717741966248
1625 0.166930556297302
1650 0.169675350189209
1675 0.169107675552368
1700 0.158769130706787
1725 0.142876505851746
1750 0.139275193214417
1775 0.150842428207397
1800 0.172767639160156
1825 0.185827016830444
1850 0.191487550735474
1875 0.190612316131592
1900 0.188281655311584
1925 0.184152245521545
1950 0.181363344192505
1975 0.190332412719727


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-001.dat <==
0 0.198552370071411
25 0.233155012130737
50 0.345136284828186
75 0.539381980895996
100 0.718618869781494
125 0.829964399337769
150 0.832124710083008
175 0.775756478309631
200 0.6619873046875
225 0.547377824783325
250 0.510632514953613
275 0.539421558380127
300 0.581990838050842
325 0.629710912704468
375 0.745637893676758
400 0.787840008735657
425 0.833357453346252
450 0.884942293167114
475 0.909026503562927
500 0.92240834236145
525 0.927919387817383
550 0.924766302108765
575 0.937126040458679
600 0.955467104911804
625 0.969863772392273
650 0.972368597984314
675 0.971744418144226
700 0.976574897766113
725 0.980007410049438
750 0.984200716018677
775 0.984854698181152
800 0.986507415771484
825 0.989033818244934
850 0.988354444503784
875 0.99033260345459
900 0.989903688430786
925 0.990097284317017
950 0.990720272064209
975 0.989408731460571
1000 0.991235733032227
1025 0.990625381469727
1075 0.991439342498779
1100 0.989626169204712
1125 0.990947723388672
1150 0.990404367446899
1200 0.991415500640869
1225 0.990011215209961
1250 0.991808652877808
1275 0.991146326065063
1325 0.992113828659058
1350 0.990850687026978
1375 0.992262601852417
1400 0.991380214691162
1450 0.992671966552734
1475 0.991399049758911
1500 0.992740392684937
1525 0.992011308670044
1575 0.992776036262512
1600 0.991607427597046
1625 0.992746353149414
1650 0.991863250732422
1700 0.99266242980957
1725 0.991736531257629
1750 0.993153214454651
1775 0.992111444473267
1825 0.992953777313232
1850 0.991742372512817
1875 0.992910861968994
1900 0.99228572845459
1925 0.992992877960205
1950 0.993271827697754
1975 0.992197513580322


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-002.dat <==
0 0.19328761100769
25 0.106601238250732
50 0.0737709999084473
75 0.0397413969039917
100 0.031550407409668
125 0.0196985006332397
150 0.0130518674850464
175 0.0127772092819214
200 0.0101832151412964
225 0.0104330778121948
250 0.0116250514984131
275 0.0121791362762451
300 0.01164710521698
325 0.0128655433654785
350 0.0154873132705688
375 0.0145785808563232
400 0.0149844884872437
425 0.0179556608200073
475 0.0193517208099365
500 0.0180740356445312
575 0.010962963104248
625 0.00906801223754883
650 0.0109059810638428
675 0.0108028650283813
700 0.00971138477325439
725 0.0103911161422729
750 0.00870859622955322
775 0.0118440389633179
800 0.0128419399261475
825 0.0103240013122559
850 0.00992286205291748
875 0.00793075561523438
900 0.0103001594543457
925 0.0109196901321411
950 0.00800395011901855
975 0.00739669799804688
1000 0.00617349147796631
1025 0.00868463516235352
1050 0.00848615169525146
1075 0.00703787803649902
1100 0.00745546817779541
1125 0.00566363334655762
1150 0.0076296329498291
1175 0.00829470157623291
1200 0.0067598819732666
1250 0.00552356243133545
1300 0.00626659393310547
1325 0.00697541236877441
1350 0.00661098957061768
1375 0.00504302978515625
1400 0.00517070293426514
1425 0.00687718391418457
1450 0.0068594217300415
1475 0.00512385368347168
1500 0.00435864925384521
1525 0.00757145881652832
1550 0.00715303421020508
1575 0.00382542610168457
1600 0.00426638126373291
1625 0.00385951995849609
1650 0.00521790981292725
1675 0.00579869747161865
1700 0.00465989112854004
1750 0.00385260581970215
1825 0.0054481029510498
1850 0.00490808486938477
1875 0.00345289707183838
1900 0.00380611419677734
1950 0.00332796573638916
1975 0.00356853008270264


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-003.dat <==
0 0.1966952085495
25 0.194219946861267
50 0.275153994560242
75 0.403903484344482
100 0.457301616668701
125 0.484889149665833
150 0.470697164535522
175 0.400113582611084
200 0.368177652359009
225 0.350884199142456
250 0.297624945640564
275 0.242457747459412
300 0.206521391868591
325 0.198459506034851
350 0.21074104309082
375 0.207556128501892
400 0.193774104118347
425 0.180708169937134
450 0.166087508201599
475 0.161485433578491
500 0.166748762130737
525 0.179215431213379
550 0.174593806266785
575 0.153911113739014
600 0.139259576797485
625 0.111361980438232
650 0.0814657211303711
675 0.0640439987182617
700 0.0634534358978271
725 0.0758020877838135
750 0.0736404657363892
775 0.0643808841705322
800 0.046140193939209
825 0.0239483118057251
850 0.0145723819732666
875 0.00953733921051025
900 0.0107467174530029
925 0.0104392766952515
950 0.00700390338897705
975 0.00636231899261475
1000 0.00505232810974121
1025 0.00725781917572021
1050 0.00687050819396973
1075 0.00585949420928955
1100 0.00674760341644287
1125 0.00468754768371582
1175 0.00724339485168457
1200 0.00556766986846924
1225 0.00451815128326416
1250 0.00411713123321533
1325 0.006553053855896
1350 0.0059814453125
1375 0.00391256809234619
1400 0.00411379337310791
1425 0.00634455680847168
1450 0.00653076171875
1475 0.00469112396240234
1500 0.0039132833480835
1525 0.00721549987792969
1550 0.00681662559509277
1575 0.00400876998901367
1600 0.00462710857391357
1625 0.00364744663238525
1675 0.00485813617706299
1700 0.00410771369934082
1750 0.00341713428497314
1775 0.00393092632293701
1825 0.00590872764587402
1850 0.00499284267425537
1875 0.00343310832977295
1900 0.00399279594421387
1950 0.00361001491546631
1975 0.00413250923156738


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-004.dat <==
0 0.193392038345337
25 0.128971219062805
50 0.0913814306259155
75 0.0501590967178345
100 0.0532338619232178
125 0.0524572134017944
150 0.0350617170333862
175 0.0228687524795532
200 0.0206573009490967
250 0.0333238840103149
275 0.0422897338867188
300 0.0476711988449097
325 0.0441848039627075
375 0.0277042388916016
450 0.0125937461853027
475 0.00990843772888184
500 0.0107791423797607
525 0.0136135816574097
550 0.0152063369750977
575 0.0160377025604248
600 0.0174417495727539
625 0.0169047117233276
650 0.0168012380599976
700 0.00986742973327637
725 0.0104660987854004
750 0.00810027122497559
775 0.00639152526855469
825 0.00391125679016113
850 0.00397038459777832
875 0.00331556797027588
925 0.00388979911804199
950 0.00357353687286377
975 0.00423109531402588
1000 0.0041358470916748
1050 0.00455689430236816
1075 0.00404870510101318
1100 0.00429761409759521
1125 0.00386834144592285
1175 0.00474917888641357
1200 0.00477254390716553
1225 0.00528895854949951
1250 0.00462830066680908
1300 0.00468623638153076
1325 0.00450968742370605
1350 0.0049893856048584
1425 0.00466537475585938
1475 0.00523686408996582
1500 0.00432085990905762
1525 0.00486624240875244
1575 0.00450420379638672
1600 0.0050886869430542
1625 0.00436043739318848
1725 0.00533950328826904
1750 0.00478065013885498
1800 0.00527751445770264
1825 0.00529789924621582
1850 0.00582873821258545
1875 0.00543391704559326
1900 0.00554454326629639
1950 0.00472140312194824
1975 0.00488388538360596


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-005.dat <==
0 0.203078031539917
25 0.161807894706726
50 0.179078340530396
75 0.233863353729248
100 0.37189245223999
125 0.529833555221558
150 0.546911597251892
175 0.414497256278992
200 0.302595853805542
225 0.296940803527832
250 0.312509417533875
275 0.33187735080719
300 0.336169719696045
325 0.305162668228149
350 0.279574871063232
375 0.26216983795166
400 0.218893647193909
425 0.152751564979553
450 0.0964688062667847
475 0.0650027990341187
500 0.0501319169998169
525 0.0407514572143555
575 0.023511528968811
600 0.0187486410140991
625 0.014994740486145
650 0.0123467445373535
675 0.010324239730835
700 0.00903201103210449
725 0.00853312015533447
750 0.00644993782043457
825 0.00598239898681641
850 0.00658392906188965
875 0.0059361457824707
900 0.0059058666229248
950 0.00495350360870361
975 0.00524699687957764
1000 0.00463080406188965
1025 0.00544500350952148
1125 0.00525927543640137
1150 0.00572943687438965
1200 0.00464975833892822
1225 0.00520074367523193
1325 0.00363564491271973
1350 0.00419890880584717
1450 0.00349700450897217
1475 0.0037914514541626
1500 0.00346994400024414
1525 0.00374984741210938
1575 0.00316953659057617
1600 0.00343692302703857
1625 0.00313746929168701
1675 0.00353550910949707
1700 0.00325882434844971
1725 0.00342261791229248
1750 0.00304973125457764
1800 0.00308239459991455
1975 0.00309479236602783


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_0-006.dat <==
0 0.198714256286621
25 0.125136137008667
50 0.0920366048812866
75 0.0549931526184082
100 0.0342931747436523
125 0.0144469738006592
150 0.00949358940124512
175 0.0144447088241577
200 0.0201776027679443
225 0.0206742286682129
250 0.0147620439529419
275 0.00798535346984863
300 0.00409507751464844
325 0.00229072570800781
400 0.00185835361480713
700 0.000678658485412598
800 0.000760555267333984
950 0.000712871551513672
1050 0.000767111778259277
1325 0.00069725513458252
1400 0.000754237174987793
1700 0.000706315040588379
1800 0.000796914100646973
1975 0.000872254371643066


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_1-000.dat <==
0 0.258480906486511
25 0.302015542984009
50 0.274308204650879
75 0.216177344322205
100 0.179463863372803
125 0.155437350273132
150 0.137466788291931
175 0.138962030410767
200 0.14443564414978
225 0.148705840110779
250 0.156133651733398
275 0.161884903907776
300 0.169482469558716
325 0.174977540969849
350 0.176777839660645
375 0.176994562149048
400 0.17557418346405
425 0.180256962776184
450 0.179541826248169
525 0.182598948478699
575 0.187841296195984
600 0.197091579437256
625 0.196089506149292
650 0.181740760803223
675 0.180308699607849
700 0.186442136764526
725 0.185739278793335
750 0.18621289730072
775 0.180471301078796
800 0.180861353874207
825 0.184439659118652
850 0.178275942802429
875 0.169028520584106
900 0.168136715888977
925 0.174455881118774
950 0.172672390937805
975 0.171743750572205
1025 0.165509700775146
1050 0.171386003494263
1075 0.182774424552917
1100 0.20227587223053
1125 0.2017662525177
1150 0.18877637386322
1175 0.187370538711548
1200 0.199237823486328
1225 0.185046911239624
1250 0.168014764785767
1275 0.15856921672821
1300 0.146809458732605
1325 0.16904604434967
1350 0.183554410934448
1375 0.201616406440735
1400 0.199298858642578
1425 0.183433532714844
1450 0.164511561393738
1475 0.162426352500916
1500 0.164194941520691
1525 0.140307426452637
1550 0.162668824195862
1575 0.181923389434814
1600 0.170096278190613
1625 0.181697487831116
1650 0.19114625453949
1675 0.181579947471619
1725 0.196806907653809
1750 0.194041848182678
1775 0.176856279373169
1800 0.147167444229126
1825 0.149029970169067
1850 0.176934361457825
1875 0.148273706436157
1900 0.120217680931091
1925 0.133965730667114
1950 0.159445524215698
1975 0.183139801025391


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_1-001.dat <==
0 0.257509112358093
25 0.238303065299988
50 0.15793514251709
75 0.0526435375213623
100 0.0160256624221802
125 0.00391733646392822
150 0.00412678718566895
175 0.00671565532684326
200 0.0101436376571655
225 0.0146487951278687
250 0.0186896324157715
275 0.0207668542861938
300 0.0205497741699219
325 0.0186734199523926
350 0.0155569314956665
375 0.014195442199707
400 0.0148448944091797
425 0.0125038623809814
450 0.00824511051177979
475 0.00683426856994629
500 0.00669872760772705
550 0.00929641723632812
575 0.00846493244171143
625 0.0036085844039917
650 0.00359189510345459
675 0.00452351570129395
775 0.00126338005065918
875 0.00071406364440918
1050 0.000900506973266602
1975 0.000836014747619629


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_1-002.dat <==
0 0.28334629535675
25 0.382475018501282
50 0.432740688323975
75 0.469732165336609
100 0.445996642112732
125 0.429697036743164
150 0.39254903793335
175 0.310683250427246
200 0.225721120834351
225 0.184045910835266
250 0.19567608833313
275 0.242953538894653
300 0.308782339096069
325 0.375150203704834
350 0.443042278289795
375 0.495184779167175
400 0.524399280548096
425 0.542580127716064
450 0.562602400779724
475 0.594858884811401
500 0.631431102752686
550 0.687386512756348
575 0.718178272247314
600 0.744155645370483
625 0.78537654876709
650 0.830783367156982
675 0.875503420829773
700 0.910947322845459
725 0.929373502731323
750 0.946167230606079
775 0.944546580314636
800 0.946343421936035
825 0.953188538551331
850 0.949244856834412
875 0.944011926651001
900 0.932387828826904
925 0.93626856803894
950 0.950620889663696
975 0.95258617401123
1000 0.962368726730347
1025 0.969771027565002
1075 0.980761408805847
1100 0.980647563934326
1125 0.984808921813965
1150 0.981438636779785
1175 0.980944395065308
1200 0.983878374099731
1225 0.98400342464447
1250 0.985907793045044
1275 0.985044479370117
1300 0.984792709350586
1325 0.983864068984985
1350 0.983933329582214
1375 0.987319231033325
1400 0.986402750015259
1425 0.983832120895386
1450 0.984050989151001
1500 0.987634658813477
1525 0.981397151947021
1550 0.982259511947632
1575 0.988386869430542
1600 0.987347602844238
1625 0.988915920257568
1650 0.985934972763062
1675 0.985136032104492
1700 0.987290024757385
1725 0.987693786621094
1750 0.989029288291931
1775 0.987715601921082
1800 0.987138509750366
1825 0.985729932785034
1850 0.986179113388062
1875 0.989670038223267
1900 0.98878002166748
1925 0.989607214927673
1950 0.989731073379517
1975 0.988783836364746


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_1-003.dat <==
0 0.266659498214722
25 0.305043935775757
50 0.27583634853363
75 0.223282694816589
100 0.178488969802856
125 0.15370774269104
150 0.137466669082642
175 0.131730318069458
200 0.150192975997925
225 0.161348104476929
250 0.178887724876404
275 0.222050309181213
300 0.256356000900269
325 0.271468758583069
350 0.288991451263428
375 0.30189847946167
400 0.318694233894348
425 0.343527674674988
450 0.35920238494873
475 0.359299778938293
500 0.339754819869995
525 0.303241729736328
550 0.27511990070343
575 0.260459780693054
600 0.234098315238953
625 0.196481347084045
650 0.162534952163696
675 0.141066074371338
700 0.131426215171814
725 0.125841975212097
750 0.133684158325195
775 0.160281300544739
800 0.193956136703491
825 0.19778835773468
850 0.178413867950439
875 0.158103942871094
900 0.131985545158386
925 0.108680725097656
950 0.0897395610809326
975 0.0818697214126587
1000 0.0711784362792969
1025 0.0584412813186646
1050 0.0432095527648926
1075 0.0224905014038086
1100 0.0115730762481689
1125 0.00640177726745605
1150 0.00382030010223389
1200 0.00219404697418213
1250 0.00192546844482422
1300 0.00195550918579102
1375 0.00180613994598389
1425 0.00192582607269287
1500 0.00165414810180664
1625 0.00196540355682373
1675 0.0017848014831543
1725 0.00190901756286621
1900 0.00199210643768311
1975 0.00189685821533203


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_1-004.dat <==
0 0.246322393417358
25 0.269376277923584
50 0.232726335525513
75 0.168272852897644
100 0.149698257446289
125 0.160318374633789
150 0.160892128944397
175 0.151631236076355
200 0.144509434700012
225 0.151625990867615
250 0.153047919273376
275 0.140004515647888
300 0.136952042579651
325 0.152951240539551
350 0.18308162689209
375 0.216511368751526
400 0.232860565185547
425 0.226007461547852
450 0.220682859420776
475 0.209360718727112
500 0.182275533676147
525 0.159581780433655
550 0.134843111038208
575 0.114895939826965
600 0.109418988227844
625 0.0952075719833374
650 0.0635366439819336
675 0.0357437133789062
700 0.019737720489502
725 0.00968050956726074
750 0.00365269184112549
775 0.00188934803009033
825 0.00120091438293457
850 0.00133800506591797
875 0.00101447105407715
925 0.0011059045791626
1075 0.000928401947021484
1125 0.000899434089660645
1225 0.00111603736877441
1275 0.000997662544250488
1450 0.000927209854125977
1525 0.000955462455749512
1875 0.000818133354187012
1975 0.000890254974365234


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_1-005.dat <==
0 0.262700915336609
25 0.278634309768677
50 0.253681540489197
75 0.195707321166992
100 0.119339108467102
125 0.0575035810470581
150 0.0421993732452393
175 0.051068902015686
200 0.0646448135375977
225 0.0660226345062256
250 0.0537339448928833
275 0.0466440916061401
300 0.0411227941513062
325 0.0334166288375854
400 0.0158621072769165
425 0.0112481117248535
475 0.00967156887054443
500 0.00676047801971436
550 0.00531899929046631
575 0.00448000431060791
600 0.0048372745513916
625 0.00422251224517822
650 0.00508272647857666
700 0.00440764427185059
725 0.00528168678283691
750 0.00440812110900879
775 0.0044482946395874
825 0.00354456901550293
850 0.00388741493225098
875 0.00293207168579102
900 0.00333356857299805
975 0.00306367874145508
1000 0.0024716854095459
1025 0.00300192832946777
1200 0.00261831283569336
1225 0.00295627117156982
1250 0.00244832038879395
1300 0.0025256872177124
1375 0.00235962867736816
1425 0.00260365009307861
1575 0.00235855579376221
1600 0.00272977352142334
1625 0.00223255157470703
1675 0.00240898132324219
1700 0.00227344036102295
1725 0.00262022018432617
1750 0.00212693214416504
1800 0.00227212905883789
1825 0.00209999084472656
1850 0.00244975090026855
1875 0.00213384628295898
1900 0.00240397453308105
1950 0.00226938724517822
1975 0.00263941287994385


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_1-006.dat <==
0 0.25582480430603
25 0.311498403549194
50 0.346107006072998
75 0.39925479888916
100 0.43523895740509
125 0.448855757713318
150 0.402677297592163
175 0.308948278427124
200 0.212477922439575
225 0.13243579864502
250 0.0737364292144775
275 0.0373132228851318
300 0.0175492763519287
325 0.00778079032897949
350 0.00808215141296387
375 0.00743567943572998
400 0.00593054294586182
450 0.00472474098205566
475 0.00561189651489258
550 0.0031280517578125
575 0.00269758701324463
600 0.00301945209503174
625 0.00248157978057861
675 0.00352442264556885
700 0.00344467163085938
725 0.00399768352508545
750 0.00370097160339355
775 0.00424385070800781
825 0.0036158561706543
850 0.00414872169494629
875 0.00399243831634521
900 0.00507259368896484
925 0.0051882266998291
950 0.00457084178924561
975 0.00485944747924805
1000 0.00442957878112793
1025 0.00496387481689453
1075 0.00525116920471191
1100 0.00572419166564941
1125 0.0049593448638916
1275 0.0051199197769165
1325 0.00418293476104736
1350 0.00457322597503662
1375 0.00392615795135498
1475 0.00408816337585449
1500 0.00368809700012207
1525 0.00451087951660156
1625 0.00390267372131348
1650 0.00432479381561279
1725 0.00380527973175049
1750 0.00326764583587646
1800 0.00354206562042236
1875 0.00330662727355957
1925 0.00352227687835693
1975 0.00394141674041748


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_2-000.dat <==
0 0.217844247817993
25 0.204035997390747
50 0.197919368743896
75 0.181912064552307
100 0.146941661834717
125 0.114956259727478
150 0.123264789581299
175 0.144396066665649
200 0.150290608406067
225 0.15507709980011
250 0.155760169029236
275 0.147552967071533
300 0.145191550254822
325 0.141725778579712
350 0.144673347473145
375 0.15568733215332
400 0.153032064437866
450 0.157418012619019
475 0.155917167663574
500 0.157598733901978
525 0.158613920211792
550 0.164800763130188
575 0.155259132385254
600 0.146651744842529
625 0.158365607261658
650 0.165113925933838
675 0.168395280838013
700 0.170770883560181
725 0.167096018791199
750 0.168996453285217
800 0.168511152267456
825 0.175080180168152
850 0.172035098075867
875 0.173830151557922
900 0.1771320104599
925 0.167247891426086
950 0.160880327224731
975 0.156557083129883
1000 0.157488107681274
1025 0.159314036369324
1050 0.162050485610962
1075 0.154627084732056
1100 0.134712100028992
1125 0.120592355728149
1150 0.119697570800781
1175 0.129174470901489
1200 0.125920414924622
1225 0.145789623260498
1250 0.165117979049683
1275 0.14971649646759
1300 0.157126188278198
1325 0.160809397697449
1350 0.136351823806763
1375 0.113016366958618
1425 0.147212505340576
1450 0.149113774299622
1475 0.150504469871521
1500 0.165712237358093
1525 0.181625366210938
1550 0.172320485115051
1575 0.147594332695007
1600 0.156363368034363
1625 0.164183735847473
1650 0.141344785690308
1675 0.155380964279175
1700 0.163675308227539
1725 0.14137876033783
1750 0.141458988189697
1775 0.177801251411438
1800 0.193722486495972
1825 0.168511748313904
1850 0.153010964393616
1875 0.191025376319885
1900 0.214632034301758
1925 0.185410499572754
1950 0.157095432281494
1975 0.161732077598572


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_2-001.dat <==
0 0.216462850570679
25 0.228169798851013
50 0.237375974655151
75 0.210052967071533
100 0.126464247703552
125 0.0636920928955078
150 0.0566685199737549
175 0.0859593152999878
200 0.147164225578308
225 0.223707556724548
250 0.262385368347168
275 0.252952575683594
300 0.236018300056458
325 0.215828537940979
350 0.176681995391846
375 0.140897154808044
400 0.121427536010742
425 0.0961703062057495
450 0.0663714408874512
475 0.0521416664123535
500 0.043893575668335
525 0.0404828786849976
550 0.0433294773101807
575 0.0344547033309937
600 0.019832968711853
625 0.0104960203170776
650 0.00794684886932373
675 0.00794601440429688
725 0.00430011749267578
750 0.00299072265625
800 0.00240945816040039
825 0.00190794467926025
850 0.00220263004302979
875 0.00184154510498047
925 0.00200402736663818
950 0.00186002254486084
975 0.00218892097473145
1000 0.00178039073944092
1100 0.00227034091949463
1125 0.00192809104919434
1175 0.0019378662109375
1325 0.0015944242477417
1350 0.00180196762084961
1375 0.0014873743057251
1425 0.00159573554992676
1450 0.00138378143310547
1475 0.00165283679962158
1550 0.00140571594238281
1625 0.00136482715606689
1675 0.00142323970794678
1825 0.00130188465118408
1875 0.00133788585662842
1925 0.00134921073913574
1975 0.00155138969421387


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_2-002.dat <==
0 0.203595519065857
25 0.150889873504639
50 0.120951175689697
75 0.0789947509765625
100 0.0648958683013916
125 0.0720745325088501
175 0.091209888458252
200 0.102582216262817
225 0.106555104255676
250 0.11371386051178
275 0.131585001945496
300 0.148231506347656
325 0.155846357345581
350 0.151158928871155
375 0.144803643226624
400 0.144468665122986
425 0.154647588729858
450 0.171360731124878
475 0.178362607955933
500 0.177612662315369
525 0.171665906906128
550 0.160838007926941
575 0.151001453399658
600 0.144712328910828
625 0.12785005569458
650 0.101212620735168
675 0.0725123882293701
700 0.0514001846313477
725 0.0411343574523926
750 0.0329059362411499
825 0.0268266201019287
850 0.0298076868057251
875 0.037901759147644
900 0.0455055236816406
925 0.0414345264434814
950 0.0325882434844971
975 0.0309096574783325
1000 0.0239059925079346
1025 0.0125210285186768
1050 0.00776636600494385
1075 0.00495398044586182
1125 0.0030895471572876
1175 0.00254416465759277
1225 0.00244486331939697
1275 0.00238204002380371
1450 0.00213408470153809
1500 0.0021592378616333
1550 0.00224649906158447
1625 0.00177514553070068
1675 0.00202715396881104
1800 0.00195419788360596
1975 0.00200021266937256


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_2-003.dat <==
0 0.213285565376282
25 0.237993955612183
50 0.237395167350769
75 0.221677303314209
100 0.207211136817932
125 0.190045118331909
150 0.19612455368042
175 0.241897821426392
200 0.264252066612244
225 0.2630695104599
250 0.282806992530823
275 0.307447075843811
300 0.301935791969299
325 0.279996871948242
350 0.252565026283264
375 0.24474835395813
400 0.244737863540649
425 0.237996101379395
450 0.238609194755554
475 0.246723651885986
500 0.272704482078552
525 0.307155132293701
575 0.372142672538757
600 0.412275195121765
625 0.457591652870178
650 0.4847412109375
675 0.502715229988098
700 0.522403001785278
725 0.556646585464478
750 0.613058567047119
775 0.662987351417542
800 0.701938390731812
825 0.742365479469299
850 0.777011156082153
875 0.810582995414734
900 0.834515571594238
925 0.857880830764771
950 0.884732007980347
975 0.89450478553772
1000 0.909939646720886
1025 0.917416572570801
1050 0.933468580245972
1075 0.955555081367493
1100 0.962814569473267
1125 0.974751710891724
1150 0.97499418258667
1175 0.974531650543213
1200 0.978984236717224
1225 0.979618191719055
1250 0.981482863426208
1275 0.978873610496521
1300 0.978383302688599
1325 0.976722240447998
1350 0.975889921188354
1375 0.980488777160645
1400 0.97813606262207
1425 0.973472237586975
1450 0.974719047546387
1475 0.979428768157959
1500 0.983322858810425
1525 0.972352385520935
1550 0.971533536911011
1575 0.978096008300781
1600 0.973161816596985
1625 0.97458553314209
1650 0.969155073165894
1675 0.967822909355164
1700 0.972792148590088
1725 0.974193811416626
1750 0.977145552635193
1800 0.977415919303894
1825 0.976080417633057
1850 0.977570772171021
1875 0.983171939849854
1900 0.981570959091187
1925 0.982091188430786
1950 0.980823636054993
1975 0.977773785591125


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_2-004.dat <==
0 0.224282026290894
25 0.199163913726807
50 0.175676107406616
75 0.136168003082275
100 0.102887749671936
125 0.112272500991821
150 0.160460352897644
175 0.197993874549866
200 0.209455847740173
225 0.208060622215271
250 0.20446765422821
275 0.210095882415771
300 0.247878909111023
325 0.288077712059021
350 0.308241128921509
375 0.303444147109985
400 0.292101740837097
425 0.294301867485046
450 0.295149564743042
475 0.304302453994751
500 0.320510029792786
550 0.340487957000732
575 0.341228127479553
600 0.327912569046021
625 0.318874955177307
650 0.29946768283844
675 0.246006965637207
700 0.171172857284546
725 0.0972223281860352
750 0.0424735546112061
775 0.017830491065979
800 0.0105963945388794
825 0.00713789463043213
850 0.00582051277160645
875 0.00399625301361084
925 0.00381827354431152
950 0.00306761264801025
975 0.00325751304626465
1000 0.00279390811920166
1050 0.00303196907043457
1075 0.00261807441711426
1100 0.00285518169403076
1125 0.00243580341339111
1175 0.00272035598754883
1300 0.00239598751068115
1550 0.00250017642974854
1625 0.00228476524353027
1675 0.00241541862487793
1825 0.00244510173797607
1850 0.00278067588806152
1875 0.00242769718170166
1925 0.00247204303741455
1975 0.00239956378936768


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_2-005.dat <==
0 0.208470463752747
25 0.191299200057983
50 0.168229460716248
75 0.126110315322876
100 0.0806858539581299
125 0.0420610904693604
150 0.0367500782012939
200 0.103529095649719
225 0.110588431358337
250 0.108123421669006
275 0.0958405733108521
300 0.0809732675552368
325 0.0634894371032715
350 0.0377225875854492
375 0.0192357301712036
400 0.012519359588623
450 0.00654709339141846
500 0.00331175327301025
550 0.00290548801422119
575 0.00218021869659424
800 0.00103533267974854
950 0.000864744186401367
1050 0.000904083251953125
1175 0.000821590423583984
1975 0.000859498977661133


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_2-006.dat <==
0 0.216101408004761
25 0.179984092712402
50 0.144487023353577
75 0.0857822895050049
100 0.0469068288803101
125 0.0284136533737183
150 0.0268814563751221
175 0.0285006761550903
200 0.0274646282196045
225 0.0229328870773315
250 0.0119613409042358
275 0.00489330291748047
300 0.00292539596557617
325 0.00192618370056152
350 0.00235319137573242
450 0.00142431259155273
475 0.00163853168487549
575 0.000787615776062012
650 0.000841379165649414
1325 0.000594735145568848
1400 0.000663876533508301
1625 0.000557303428649902
1775 0.000648736953735352
1975 0.000663995742797852


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_3-000.dat <==
0 0.098772406578064
25 0.153426647186279
50 0.162465453147888
75 0.182668447494507
100 0.176556825637817
125 0.135373473167419
150 0.113994240760803
175 0.110996842384338
200 0.110600829124451
225 0.113806962966919
250 0.106159567832947
275 0.101382255554199
300 0.106305360794067
325 0.10682225227356
350 0.100813031196594
375 0.100290417671204
400 0.10440993309021
450 0.0992350578308105
475 0.101310849189758
500 0.104438662528992
525 0.101730346679688
550 0.0983444452285767
575 0.100748181343079
600 0.102654099464417
625 0.103213548660278
650 0.101316928863525
675 0.0962659120559692
700 0.0925444364547729
725 0.0874506235122681
750 0.0861977338790894
775 0.0988880395889282
800 0.106538414955139
825 0.104982376098633
850 0.102598667144775
875 0.11014986038208
900 0.119802951812744
925 0.111073732376099
950 0.107147932052612
975 0.120929837226868
1000 0.127800464630127
1025 0.118227124214172
1050 0.115854620933533
1075 0.121683239936829
1100 0.131299614906311
1125 0.131016373634338
1150 0.129985928535461
1175 0.150747418403625
1200 0.14899480342865
1225 0.123793840408325
1250 0.120302200317383
1275 0.145029187202454
1300 0.137146830558777
1325 0.103860020637512
1350 0.116299033164978
1375 0.141963958740234
1400 0.131639003753662
1425 0.130476474761963
1450 0.161409378051758
1475 0.153025031089783
1500 0.12871253490448
1525 0.13690173625946
1550 0.134450197219849
1575 0.128969073295593
1600 0.125590324401855
1625 0.136233568191528
1650 0.148600816726685
1675 0.127967357635498
1700 0.109575629234314
1725 0.141746640205383
1750 0.182485103607178
1775 0.139058947563171
1800 0.0994713306427002
1825 0.141044020652771
1850 0.152069568634033
1875 0.129477381706238
1900 0.113265633583069
1925 0.136566877365112
1950 0.164103865623474
1975 0.142698407173157


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_3-001.dat <==
0 0.102729678153992
25 0.147809982299805
50 0.147776126861572
75 0.13336193561554
100 0.0862020254135132
125 0.0468723773956299
150 0.0378786325454712
175 0.0380275249481201
200 0.0508105754852295
225 0.0628892183303833
250 0.0601953268051147
275 0.0511598587036133
300 0.0388740301132202
325 0.0246345996856689
350 0.0191311836242676
375 0.0150390863418579
400 0.011670708656311
450 0.00772225856781006
475 0.00698173046112061
500 0.00550282001495361
700 0.00258421897888184
725 0.00292229652404785
750 0.00231075286865234
800 0.0024796724319458
825 0.00228381156921387
850 0.00260674953460693
875 0.00206434726715088
925 0.00227570533752441
950 0.00216805934906006
975 0.00256991386413574
1000 0.00201058387756348
1175 0.0022881031036377
1200 0.00210201740264893
1225 0.00247788429260254
1250 0.00203561782836914
1300 0.00229287147521973
1325 0.00213623046875
1350 0.00255155563354492
1375 0.00216352939605713
1400 0.00247693061828613
1450 0.00214827060699463
1475 0.00246548652648926
1500 0.00195026397705078
1550 0.00196278095245361
1575 0.00183999538421631
1600 0.0022045373916626
1625 0.00193893909454346
1650 0.00221705436706543
1700 0.00202345848083496
1725 0.00227606296539307
1750 0.00181519985198975
1775 0.00220167636871338
1825 0.0019906759262085
1850 0.00236284732818604
1875 0.00201427936553955
1900 0.00223410129547119
1950 0.00191986560821533
1975 0.00221693515777588


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_3-002.dat <==
0 0.0953836441040039
25 0.122259140014648
50 0.108858942985535
125 0.0477293729782104
150 0.0398563146591187
175 0.0342365503311157
200 0.0318354368209839
225 0.0317760705947876
250 0.0274076461791992
275 0.0218445062637329
300 0.0158100128173828
325 0.0113078355789185
375 0.00888371467590332
425 0.00973081588745117
500 0.00502407550811768
525 0.0050274133682251
550 0.00442159175872803
575 0.00341141223907471
600 0.00345718860626221
625 0.0024951696395874
650 0.00306546688079834
675 0.0027695894241333
700 0.00185036659240723
725 0.00207114219665527
750 0.00151097774505615
800 0.00165987014770508
825 0.00136077404022217
850 0.00169754028320312
875 0.00141036510467529
925 0.00148975849151611
950 0.00133657455444336
975 0.00161468982696533
1000 0.00127315521240234
1050 0.00133979320526123
1125 0.00112473964691162
1175 0.00117409229278564
1250 0.00111031532287598
1350 0.00127816200256348
1375 0.00100457668304443
1475 0.0013653039932251
1500 0.00111711025238037
1550 0.00125014781951904
1625 0.00110602378845215
1675 0.00121152400970459
1825 0.00120186805725098
1850 0.00133049488067627
1875 0.00105226039886475
1925 0.00106239318847656
1975 0.00125956535339355


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_3-003.dat <==
0 0.0978938341140747
25 0.114660739898682
50 0.0946129560470581
75 0.0664758682250977
100 0.0571541786193848
125 0.0488965511322021
150 0.0494731664657593
175 0.0563677549362183
200 0.0463305711746216
225 0.0446352958679199
250 0.0564398765563965
275 0.0534267425537109
300 0.0397192239761353
325 0.0285606384277344
350 0.024621844291687
375 0.0318515300750732
400 0.0467394590377808
425 0.0537717342376709
475 0.0634509325027466
500 0.0583597421646118
525 0.0551873445510864
550 0.0652768611907959
575 0.0833128690719604
600 0.102529287338257
625 0.133933901786804
650 0.177521944046021
675 0.219626188278198
700 0.228789448738098
725 0.195239305496216
750 0.144167423248291
775 0.0830657482147217
800 0.0360972881317139
825 0.0198554992675781
875 0.0115289688110352
900 0.013380765914917
925 0.014622688293457
950 0.0124462842941284
975 0.0113900899887085
1000 0.00915741920471191
1025 0.0116353034973145
1050 0.0115275382995605
1075 0.0118387937545776
1100 0.0138993263244629
1125 0.0100991725921631
1150 0.0108422040939331
1175 0.0109410285949707
1200 0.00967621803283691
1225 0.0102289915084839
1250 0.00938570499420166
1275 0.010418176651001
1300 0.010098934173584
1350 0.0123213529586792
1375 0.0108351707458496
1400 0.0124872922897339
1425 0.0146191120147705
1450 0.0134373903274536
1475 0.0105217695236206
1500 0.00824284553527832
1525 0.0146094560623169
1550 0.0159977674484253
1575 0.0132607221603394
1600 0.0167317390441895
1625 0.0169045925140381
1650 0.0211365222930908
1675 0.0222408771514893
1700 0.0185086727142334
1725 0.0169391632080078
1750 0.0147088766098022
1775 0.0137364864349365
1800 0.012302041053772
1825 0.0125224590301514
1850 0.0118255615234375
1875 0.00877666473388672
1900 0.0094304084777832
1925 0.00955379009246826
1975 0.013074517250061


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_3-004.dat <==
0 0.106707572937012
25 0.196835279464722
50 0.263810634613037
75 0.335562705993652
100 0.297798991203308
125 0.252897620201111
150 0.255369067192078
175 0.266345620155334
200 0.28283703327179
225 0.279778957366943
250 0.266178727149963
275 0.249721050262451
300 0.219287633895874
325 0.195582985877991
350 0.190287828445435
375 0.213093280792236
400 0.258778095245361
425 0.310718774795532
450 0.351337194442749
475 0.37542462348938
500 0.394229888916016
525 0.403698205947876
550 0.416494727134705
575 0.436278343200684
600 0.459043264389038
625 0.497227430343628
650 0.560761690139771
675 0.655147075653076
700 0.757758498191833
725 0.846343278884888
750 0.918134212493896
775 0.952373027801514
800 0.964660167694092
825 0.970494985580444
850 0.971882343292236
875 0.97755229473114
900 0.976468086242676
925 0.977007150650024
950 0.978639721870422
975 0.975739717483521
1000 0.976805090904236
1025 0.9751296043396
1050 0.975187063217163
1075 0.976764559745789
1100 0.975743174552917
1125 0.97755765914917
1150 0.975112318992615
1200 0.975100040435791
1225 0.97315788269043
1250 0.976251602172852
1275 0.976518392562866
1300 0.97751522064209
1325 0.977689027786255
1350 0.976341247558594
1375 0.978267908096313
1400 0.977168083190918
1425 0.978373050689697
1450 0.977893829345703
1475 0.976205110549927
1500 0.980073213577271
1525 0.97913122177124
1575 0.980496406555176
1600 0.978983283042908
1625 0.981448411941528
1650 0.980635404586792
1675 0.981732368469238
1700 0.981854915618896
1725 0.979198813438416
1750 0.980812072753906
1775 0.97936999797821
1825 0.979588031768799
1850 0.978015184402466
1875 0.980596423149109
1900 0.980338096618652
1950 0.982271909713745
1975 0.981328725814819


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_3-005.dat <==
0 0.0980145931243896
25 0.155776381492615
50 0.174012899398804
75 0.185369253158569
100 0.135491490364075
125 0.0699903964996338
150 0.057485818862915
175 0.0881729125976562
200 0.106207132339478
225 0.0931841135025024
250 0.0751876831054688
275 0.0566476583480835
300 0.0445055961608887
350 0.0449221134185791
375 0.0387676954269409
400 0.0388263463973999
425 0.0410748720169067
475 0.0315636396408081
500 0.0283917188644409
525 0.0289984941482544
550 0.0256075859069824
575 0.0136401653289795
600 0.00663149356842041
625 0.0037003755569458
675 0.00327467918395996
700 0.00261282920837402
725 0.00262725353240967
750 0.00183641910552979
925 0.00167393684387207
950 0.00152587890625
975 0.00182795524597168
1000 0.00145113468170166
1050 0.00150549411773682
1075 0.00131344795227051
1100 0.00159478187561035
1150 0.00148534774780273
1200 0.00142097473144531
1225 0.00165832042694092
1250 0.00130784511566162
1300 0.00144326686859131
1375 0.00129687786102295
1425 0.00144767761230469
1575 0.00121200084686279
1600 0.00144374370574951
1625 0.00117325782775879
1725 0.00142896175384521
1750 0.00118684768676758
1825 0.00133121013641357
1850 0.00146245956420898
1875 0.00117683410644531
1925 0.00130832195281982
1975 0.00148439407348633


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_3-006.dat <==
0 0.100327849388123
25 0.163488626480103
50 0.171390771865845
75 0.150115370750427
100 0.0898327827453613
125 0.0538582801818848
150 0.0606784820556641
175 0.0771915912628174
200 0.0983443260192871
225 0.109486818313599
250 0.100870728492737
275 0.0877976417541504
300 0.080222487449646
325 0.0781271457672119
350 0.0703037977218628
375 0.0642659664154053
400 0.0674921274185181
425 0.0639934539794922
450 0.0490185022354126
475 0.0462011098861694
500 0.0487523078918457
525 0.0419296026229858
550 0.0341521501541138
600 0.0247833728790283
625 0.0169767141342163
700 0.00765597820281982
725 0.00696241855621338
750 0.00502622127532959
775 0.00519490242004395
825 0.00418412685394287
850 0.00473260879516602
875 0.00367403030395508
900 0.00401914119720459
950 0.00338411331176758
975 0.00405430793762207
1000 0.00324809551239014
1025 0.00372576713562012
1200 0.00311732292175293
1225 0.00367057323455811
1250 0.00312507152557373
1275 0.0036851167678833
1325 0.0032118558883667
1350 0.00391125679016113
1375 0.00314426422119141
1425 0.00323677062988281
1450 0.00325345993041992
1475 0.00376427173614502
1500 0.00308573246002197
1525 0.00354838371276855
1575 0.00316321849822998
1600 0.00367546081542969
1625 0.00321006774902344
1650 0.00379979610443115
1700 0.0032496452331543
1725 0.00373995304107666
1750 0.00316214561462402
1775 0.00362730026245117
1825 0.00326800346374512
1850 0.00374090671539307
1875 0.003226637840271
1900 0.00372600555419922
1950 0.00308573246002197
1975 0.00368404388427734


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_4-000.dat <==
0 0.0851683616638184
25 0.115430951118469
50 0.130768179893494
75 0.169050216674805
100 0.191474080085754
125 0.189257621765137
150 0.196162223815918
175 0.200466632843018
200 0.198707699775696
225 0.207071542739868
250 0.20517885684967
275 0.18915319442749
300 0.18696403503418
325 0.193675637245178
350 0.205071210861206
375 0.20280385017395
400 0.202215671539307
425 0.214825391769409
450 0.215028524398804
475 0.213383078575134
500 0.209770917892456
525 0.209288954734802
550 0.212327003479004
575 0.221014499664307
600 0.216551542282104
625 0.204934477806091
650 0.214953184127808
675 0.220718622207642
700 0.215971231460571
750 0.237445473670959
775 0.23907470703125
800 0.226055145263672
825 0.214824438095093
850 0.228723645210266
875 0.229836583137512
900 0.213184595108032
925 0.216149806976318
950 0.23461127281189
975 0.240006446838379
1000 0.221298456192017
1025 0.227333307266235
1050 0.240046143531799
1075 0.223536729812622
1100 0.20214581489563
1125 0.217495799064636
1150 0.244640588760376
1175 0.223231911659241
1200 0.208490371704102
1225 0.222971558570862
1250 0.204547882080078
1275 0.211841106414795
1300 0.243364572525024
1325 0.219815850257874
1350 0.213783025741577
1375 0.22278892993927
1425 0.219955444335938
1450 0.226383328437805
1475 0.209064841270447
1500 0.217734813690186
1525 0.215494513511658
1550 0.199922919273376
1575 0.243937969207764
1600 0.226699829101562
1625 0.201068162918091
1650 0.219211935997009
1675 0.206591248512268
1700 0.212939262390137
1725 0.23397958278656
1750 0.202083230018616
1775 0.198889493942261
1800 0.21039080619812
1825 0.208792328834534
1850 0.199028372764587
1875 0.190574765205383
1900 0.194993019104004
1925 0.21204674243927
1950 0.215981721878052
1975 0.203190803527832


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_4-001.dat <==
0 0.083795428276062
25 0.10428512096405
50 0.0877542495727539
75 0.0620909929275513
100 0.0513894557952881
125 0.054506778717041
150 0.0680216550827026
175 0.0923924446105957
200 0.128728747367859
225 0.149987816810608
250 0.146956443786621
275 0.134464740753174
300 0.121419191360474
325 0.110183954238892
350 0.0996315479278564
375 0.0833088159561157
400 0.0633223056793213
425 0.047364354133606
450 0.0319961309432983
475 0.0241557359695435
500 0.0207901000976562
525 0.0179142951965332
550 0.0172625780105591
600 0.0135973691940308
625 0.0121736526489258
675 0.0122532844543457
700 0.0105221271514893
750 0.00814151763916016
775 0.00794672966003418
800 0.00698328018188477
825 0.00541317462921143
850 0.00530028343200684
875 0.00447797775268555
975 0.00419020652770996
1000 0.00362849235534668
1050 0.00350105762481689
1075 0.00325918197631836
1100 0.00387370586395264
1175 0.00333654880523682
1200 0.00325000286102295
1225 0.00372791290283203
1250 0.00305962562561035
1300 0.00298845767974854
1325 0.00276744365692139
1350 0.00319981575012207
1375 0.00272464752197266
1425 0.00264656543731689
1450 0.00245022773742676
1475 0.00288128852844238
1500 0.0025181770324707
1550 0.00276017189025879
1575 0.00267708301544189
1600 0.00303184986114502
1625 0.00256764888763428
1650 0.00282466411590576
1700 0.0024954080581665
1725 0.00283432006835938
1750 0.00240528583526611
1775 0.00269341468811035
1825 0.00239384174346924
1850 0.00274658203125
1875 0.00233399868011475
1925 0.00225281715393066
1975 0.00248146057128906


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_4-002.dat <==
0 0.081852912902832
25 0.0965708494186401
50 0.0824857950210571
75 0.0640009641647339
100 0.0676794052124023
125 0.0763901472091675
150 0.079993724822998
175 0.076802134513855
200 0.0698943138122559
225 0.071786642074585
250 0.0838842391967773
275 0.0903420448303223
300 0.091478705406189
325 0.102471709251404
350 0.115867853164673
375 0.123266816139221
400 0.123695373535156
425 0.11690092086792
450 0.100174307823181
475 0.0766109228134155
500 0.0580219030380249
525 0.0538235902786255
550 0.0598804950714111
575 0.0702134370803833
600 0.0722135305404663
625 0.0581438541412354
650 0.0401415824890137
675 0.0268645286560059
700 0.0181112289428711
725 0.011694073677063
750 0.00739741325378418
775 0.00803160667419434
800 0.00801646709442139
825 0.00652730464935303
850 0.00726222991943359
875 0.0068662166595459
900 0.00755047798156738
925 0.00726938247680664
950 0.00567102432250977
975 0.00557804107666016
1000 0.00460267066955566
1025 0.00517654418945312
1050 0.00487136840820312
1075 0.00395941734313965
1100 0.00421833992004395
1125 0.00337505340576172
1150 0.00423240661621094
1175 0.00447046756744385
1200 0.00376021862030029
1350 0.00332105159759521
1375 0.00258421897888184
1475 0.00295519828796387
1500 0.00266861915588379
1525 0.00395309925079346
1550 0.00370371341705322
1575 0.00239694118499756
1600 0.00263810157775879
1625 0.00232625007629395
1650 0.00297451019287109
1675 0.00319838523864746
1725 0.00260889530181885
1750 0.00234198570251465
1850 0.00296521186828613
1875 0.00224125385284424
1925 0.00222516059875488
1975 0.0023418664932251


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_4-003.dat <==
0 0.0829067230224609
25 0.0959230661392212
50 0.0866967439651489
75 0.0739812850952148
100 0.0814610719680786
125 0.0933454036712646
150 0.10992419719696
175 0.129654049873352
225 0.114779829978943
250 0.141176700592041
275 0.163752675056458
300 0.189649701118469
325 0.217084765434265
350 0.218762993812561
375 0.21040141582489
400 0.19275164604187
425 0.180925607681274
450 0.175090312957764
475 0.166288733482361
500 0.16013765335083
525 0.153114676475525
550 0.142997145652771
575 0.12800669670105
600 0.109258413314819
625 0.0980455875396729
650 0.0908781290054321
675 0.0699630975723267
700 0.0516446828842163
725 0.0439242124557495
750 0.0332927703857422
775 0.0264879465103149
800 0.0187922716140747
825 0.013434886932373
850 0.0118569135665894
875 0.00843417644500732
925 0.00700914859771729
950 0.00502109527587891
975 0.00470173358917236
1000 0.00370573997497559
1025 0.00422978401184082
1075 0.00352144241333008
1100 0.00412023067474365
1125 0.00339281558990479
1175 0.00355863571166992
1200 0.00293064117431641
1275 0.00283193588256836
1350 0.00307047367095947
1375 0.00232231616973877
1450 0.0029449462890625
1500 0.00223922729492188
1525 0.00325286388397217
1550 0.00308501720428467
1575 0.0022357702255249
1600 0.0026085376739502
1625 0.00222575664520264
1675 0.0026322603225708
1750 0.00209391117095947
1850 0.0028231143951416
1875 0.0020594596862793
1925 0.0020827054977417
1975 0.00228095054626465


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_4-004.dat <==
0 0.0875445604324341
25 0.12059760093689
50 0.135254859924316
75 0.163025736808777
100 0.170630574226379
125 0.170015335083008
150 0.181421399116516
175 0.186497211456299
200 0.181616425514221
225 0.174161434173584
250 0.17244553565979
275 0.166976928710938
350 0.125025987625122
375 0.107065439224243
425 0.0623940229415894
450 0.0473586320877075
475 0.0367629528045654
500 0.0318737030029297
525 0.0340731143951416
550 0.0349060297012329
575 0.0347229242324829
600 0.0358245372772217
625 0.0345298051834106
650 0.034182071685791
675 0.0343214273452759
700 0.0324954986572266
725 0.0293753147125244
750 0.02272629737854
775 0.017886757850647
800 0.0149096250534058
850 0.0140191316604614
875 0.0114797353744507
900 0.0117045640945435
950 0.0106396675109863
975 0.0122512578964233
1000 0.0122020244598389
1025 0.0128852128982544
1050 0.0130609273910522
1075 0.0124824047088623
1100 0.0123918056488037
1125 0.0118767023086548
1150 0.0133496522903442
1200 0.0133503675460815
1225 0.0142431259155273
1250 0.012731671333313
1300 0.0114206075668335
1350 0.0121234655380249
1375 0.0111846923828125
1400 0.0115814208984375
1425 0.0109883546829224
1475 0.0116775035858154
1500 0.0094449520111084
1575 0.00918245315551758
1600 0.00955092906951904
1625 0.00855123996734619
1650 0.00862348079681396
1675 0.00766432285308838
1700 0.00738751888275146
1725 0.00877714157104492
1750 0.00840270519256592
1800 0.00893211364746094
1825 0.00881040096282959
1850 0.00928962230682373
1875 0.00795841217041016
1975 0.00743591785430908


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_4-005.dat <==
0 0.086398720741272
25 0.135812163352966
50 0.160374283790588
75 0.207431793212891
100 0.220410346984863
125 0.186285376548767
150 0.196212649345398
175 0.292749404907227
200 0.380339622497559
225 0.411004304885864
250 0.435491561889648
275 0.454551458358765
300 0.483718872070312
325 0.54236626625061
350 0.599304437637329
375 0.64697277545929
400 0.70022976398468
425 0.769600629806519
450 0.835440039634705
475 0.873144149780273
500 0.896780610084534
525 0.909049272537231
550 0.923007965087891
575 0.947000503540039
600 0.960838556289673
625 0.968854308128357
650 0.96889340877533
675 0.972601413726807
700 0.977643251419067
725 0.97738790512085
750 0.982295513153076
800 0.983729839324951
825 0.985352993011475
850 0.983964443206787
875 0.986649394035339
900 0.98553204536438
925 0.986138463020325
950 0.987487554550171
975 0.986354827880859
1000 0.988356351852417
1025 0.986364841461182
1050 0.986767768859863
1075 0.987932920455933
1100 0.986368298530579
1125 0.987808346748352
1150 0.986479759216309
1200 0.987796068191528
1225 0.98619532585144
1250 0.987911701202393
1275 0.98736834526062
1300 0.988754510879517
1325 0.989385843276978
1350 0.987711787223816
1375 0.989284992218018
1400 0.988661766052246
1450 0.989462614059448
1475 0.988609075546265
1500 0.990217447280884
1525 0.988999247550964
1575 0.990393996238708
1600 0.989179968833923
1625 0.990810990333557
1650 0.989503145217896
1675 0.989744544029236
1700 0.990437865257263
1725 0.989426136016846
1750 0.991024732589722
1775 0.990057706832886
1825 0.990720748901367
1850 0.989743828773499
1875 0.991482973098755
1900 0.990280389785767
1950 0.991109132766724
1975 0.989860534667969


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_4-006.dat <==
0 0.0841859579086304
25 0.117445230484009
50 0.128745198249817
75 0.136580467224121
100 0.114322185516357
125 0.0841680765151978
150 0.0819449424743652
175 0.0924985408782959
200 0.0953159332275391
225 0.0854634046554565
250 0.0612276792526245
275 0.0390719175338745
300 0.0264096260070801
325 0.0204063653945923
350 0.0201386213302612
375 0.0175150632858276
400 0.015907883644104
425 0.0156561136245728
450 0.010412335395813
475 0.00799286365509033
550 0.005615234375
575 0.00411474704742432
600 0.00398790836334229
625 0.00310671329498291
700 0.00290918350219727
725 0.00311517715454102
750 0.00260603427886963
800 0.00256597995758057
825 0.00230050086975098
850 0.00259900093078613
875 0.00247979164123535
900 0.00283896923065186
1075 0.00208437442779541
1100 0.00229728221893311
1125 0.00205898284912109
1175 0.00216901302337646
1200 0.00202500820159912
1225 0.00234150886535645
1275 0.00211632251739502
1325 0.00189375877380371
1350 0.00217688083648682
1375 0.00179946422576904
1475 0.00215661525726318
1525 0.00206840038299561
1625 0.00177431106567383
1675 0.00185513496398926
1825 0.00178432464599609
1850 0.0019533634185791
1875 0.00165307521820068
1925 0.00177204608917236
1975 0.0019996166229248


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_5-000.dat <==
0 0.142172455787659
25 0.0749825239181519
50 0.0745738744735718
75 0.0853354930877686
100 0.127499938011169
125 0.176533460617065
150 0.178746223449707
175 0.179296374320984
200 0.192706227302551
225 0.18165123462677
250 0.186210036277771
275 0.205512046813965
325 0.187791585922241
350 0.181344032287598
375 0.18100106716156
400 0.17824113368988
425 0.163061857223511
475 0.177910923957825
500 0.176124334335327
525 0.170724511146545
550 0.170350670814514
575 0.171351194381714
600 0.167112708091736
625 0.16467022895813
650 0.168229937553406
675 0.167637586593628
700 0.165227890014648
725 0.161766529083252
750 0.15306830406189
775 0.153201222419739
800 0.155580163002014
825 0.154173254966736
850 0.153826951980591
875 0.156787276268005
900 0.167759776115417
925 0.176727294921875
950 0.173181414604187
975 0.16568398475647
1000 0.1717928647995
1025 0.168846964836121
1050 0.158658266067505
1075 0.169291973114014
1100 0.172342300415039
1125 0.174421429634094
1150 0.174252033233643
1175 0.156772613525391
1200 0.158392190933228
1225 0.172248721122742
1250 0.187930703163147
1275 0.191327214241028
1300 0.180443286895752
1325 0.180294156074524
1350 0.173669815063477
1400 0.1522296667099
1425 0.154026865959167
1450 0.154987454414368
1475 0.16919469833374
1500 0.160128474235535
1525 0.15833592414856
1550 0.157618403434753
1575 0.128284931182861
1600 0.152532458305359
1625 0.14988648891449
1650 0.1300208568573
1675 0.159372687339783
1700 0.165695786476135
1725 0.143211603164673
1750 0.140655636787415
1775 0.156551480293274
1800 0.176480174064636
1825 0.14679491519928
1850 0.127469062805176
1875 0.150036334991455
1900 0.168609857559204
1925 0.147857785224915
1950 0.122010111808777
1975 0.118906497955322


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_5-001.dat <==
0 0.140950560569763
25 0.0482770204544067
50 0.0240222215652466
75 0.00246846675872803
100 0.00129961967468262
150 0.00117957592010498
950 0.000577092170715332
1050 0.000646233558654785
1150 0.000674605369567871
1325 0.00062859058380127
1400 0.00071871280670166
1575 0.000629305839538574
1650 0.000684499740600586
1975 0.000716686248779297


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_5-002.dat <==
0 0.142533898353577
25 0.141203880310059
50 0.181192398071289
75 0.25914192199707
100 0.322007656097412
125 0.354410409927368
150 0.393003582954407
175 0.47429084777832
200 0.559783577919006
225 0.59540319442749
250 0.56769323348999
275 0.501095771789551
300 0.424050211906433
325 0.342358350753784
350 0.264289021492004
375 0.213282585144043
400 0.183037042617798
425 0.158184766769409
450 0.138923525810242
475 0.124119520187378
500 0.109836220741272
525 0.0941771268844604
550 0.0740526914596558
575 0.0462323427200317
600 0.0253400802612305
625 0.0170662403106689
650 0.0138909816741943
675 0.011547327041626
700 0.0079796314239502
725 0.00533568859100342
750 0.00330984592437744
825 0.00177264213562012
850 0.00206482410430908
875 0.00187885761260986
900 0.00262939929962158
925 0.00261819362640381
950 0.00177943706512451
1100 0.00239884853363037
1125 0.00193798542022705
1175 0.00257217884063721
1250 0.00207352638244629
1350 0.00243926048278809
1375 0.00191271305084229
1425 0.00278139114379883
1500 0.00206172466278076
1525 0.00337374210357666
1550 0.00338709354400635
1575 0.00222480297088623
1675 0.00262808799743652
1750 0.00184857845306396
1825 0.0026710033416748
1850 0.00255072116851807
1875 0.00180506706237793
1975 0.00204598903656006


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_5-003.dat <==
0 0.142559289932251
25 0.0521585941314697
50 0.0303049087524414
75 0.0106793642044067
100 0.0183829069137573
125 0.0291159152984619
150 0.0363142490386963
175 0.0402364730834961
200 0.0487483739852905
225 0.0652830600738525
250 0.0430636405944824
275 0.0108655691146851
300 0.00581777095794678
325 0.00442945957183838
350 0.0043177604675293
375 0.00354385375976562
550 0.00217223167419434
625 0.00258553028106689
650 0.00285792350769043
700 0.00228309631347656
725 0.00254583358764648
750 0.00215649604797363
800 0.00307559967041016
900 0.00163161754608154
1000 0.000966429710388184
1100 0.000845193862915039
1175 0.000718593597412109
1325 0.000640869140625
1400 0.000732302665710449
1700 0.000638484954833984
1775 0.000722527503967285
1925 0.000690698623657227
1975 0.000841379165649414


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_5-004.dat <==
0 0.141751289367676
25 0.0850557088851929
50 0.101150512695312
75 0.146811604499817
100 0.225750684738159
125 0.252038836479187
150 0.206795334815979
175 0.174663186073303
200 0.160923957824707
225 0.159589886665344
250 0.170536279678345
275 0.190911889076233
300 0.195228099822998
325 0.180055022239685
350 0.157410979270935
375 0.132181286811829
400 0.108847856521606
425 0.0888147354125977
450 0.0728780031204224
475 0.0642408132553101
500 0.0603315830230713
525 0.0586874485015869
550 0.0580618381500244
575 0.0568370819091797
600 0.0503590106964111
625 0.0372555255889893
650 0.0252505540847778
675 0.0152708292007446
700 0.00896799564361572
750 0.0049128532409668
775 0.00362873077392578
850 0.00296962261199951
875 0.00264155864715576
975 0.0033334493637085
1050 0.00310993194580078
1225 0.00331258773803711
1250 0.00298726558685303
1300 0.00304698944091797
1400 0.00261163711547852
1450 0.0026625394821167
1475 0.00303840637207031
1625 0.00248312950134277
1725 0.00297939777374268
1750 0.0028454065322876
1775 0.00325310230255127
1950 0.00261437892913818
1975 0.00306165218353271


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_5-005.dat <==
0 0.141337156295776
25 0.0766700506210327
50 0.0646234750747681
75 0.0515179634094238
100 0.0721807479858398
125 0.114325881004333
150 0.120440363883972
175 0.0833941698074341
200 0.0426836013793945
225 0.0222597122192383
250 0.0149538516998291
300 0.0135097503662109
325 0.0108828544616699
375 0.0113918781280518
425 0.015950083732605
450 0.0150035619735718
475 0.0157754421234131
500 0.0146235227584839
525 0.0117547512054443
550 0.0111511945724487
600 0.00693666934967041
625 0.00677585601806641
650 0.00866758823394775
675 0.00756657123565674
700 0.00521016120910645
725 0.00494444370269775
775 0.00347006320953369
875 0.00208258628845215
925 0.00263142585754395
950 0.00234007835388184
1025 0.00264525413513184
1125 0.00211238861083984
1175 0.00272965431213379
1250 0.00278699398040771
1275 0.00300681591033936
1325 0.00240242481231689
1350 0.00278949737548828
1375 0.00236058235168457
1550 0.00225663185119629
1625 0.00187528133392334
1675 0.00227344036102295
1750 0.00185704231262207
1800 0.00207257270812988
1975 0.00206136703491211


==> plots/sgl/master_cls_over_time_aligned/sgl/master_cls_over_time_aligned/master_cls_over_time_aligned_c_5-006.dat <==
0 0.144845724105835
25 0.102447628974915
50 0.117233395576477
75 0.173273801803589
100 0.279406189918518
125 0.370257139205933
150 0.41832423210144
175 0.478416204452515
200 0.546219706535339
225 0.629006862640381
250 0.737441778182983
275 0.822938442230225
300 0.86879825592041
325 0.889468789100647
350 0.897111892700195
375 0.907003164291382
400 0.906940579414368
425 0.911761283874512
450 0.933042526245117
475 0.937094330787659
500 0.93672251701355
525 0.945565462112427
550 0.955183029174805
575 0.961975336074829
600 0.966328620910645
625 0.976053953170776
675 0.981172800064087
700 0.984654903411865
725 0.984354734420776
750 0.987401962280273
775 0.986368656158447
825 0.988617300987244
850 0.986998796463013
875 0.988608837127686
900 0.98658561706543
925 0.986994862556458
950 0.988304257392883
975 0.98692774772644
1000 0.988880157470703
1025 0.987523078918457
1075 0.987913370132446
1100 0.98646867275238
1125 0.988397836685181
1150 0.987576007843018
1200 0.988772988319397
1225 0.987115144729614
1250 0.988463282585144
1275 0.987588167190552
1325 0.989419460296631
1350 0.987754225730896
1375 0.989794492721558
1400 0.989226341247559
1450 0.98948860168457
1475 0.988434910774231
1500 0.990018725395203
1525 0.988403797149658
1575 0.9900062084198
1600 0.988770604133606
1625 0.989853143692017
1650 0.988468647003174
1700 0.989765644073486
1725 0.989024877548218
1750 0.99057412147522
1775 0.989526510238647
1825 0.990196228027344
1850 0.989229440689087
1875 0.990457534790039
1900 0.989248991012573
1925 0.990044832229614
1950 0.990286111831665
1975 0.988838672637939


==> plots/sgl/master_cls_over_time_aligned/sgl/predictibility/predictibility-000.dat <==
0 1.71549296379089
10 1.68403148651123
20 1.64011406898499
30 1.54158473014832
40 1.46212160587311
50 1.39384603500366
60 1.28824067115784
70 1.20377242565155
80 1.1660168170929
90 1.14931964874268
100 1.14196062088013
110 1.12776625156403
140 1.03281676769257
160 0.983987331390381
170 0.973722815513611
180 0.97618305683136
190 0.989238739013672
210 1.00110924243927
220 1.01476240158081
230 1.02584195137024
250 1.02297735214233
260 1.02467286586761
270 1.02222418785095
300 0.98731517791748
310 0.985003471374512
320 0.974300622940063
340 0.927691698074341
350 0.920100927352905
360 0.910124063491821
370 0.894291639328003
380 0.896286964416504
390 0.89667022228241
400 0.886135935783386
410 0.859838843345642
420 0.836947202682495
430 0.81192147731781
440 0.790777087211609
460 0.729516506195068
470 0.708241939544678
480 0.692695617675781
490 0.67022442817688
500 0.646162986755371
510 0.637161016464233
520 0.627348184585571
530 0.610215067863464
540 0.587570667266846
560 0.56720769405365
570 0.555245399475098
580 0.536129474639893
590 0.532584309577942
610 0.530535221099854
620 0.519968509674072
630 0.515103340148926
640 0.516226530075073
650 0.523033380508423
660 0.519502878189087
680 0.520118951797485
690 0.52173900604248
700 0.513896822929382
710 0.505295515060425
720 0.501612901687622
730 0.507320761680603
740 0.500661492347717
750 0.489559412002563
760 0.494847297668457
770 0.495371580123901
780 0.489894509315491
790 0.477498650550842
800 0.466102361679077
810 0.445540189743042
820 0.433787107467651
830 0.413073658943176
840 0.400652885437012
850 0.402360796928406
860 0.405759811401367
870 0.396349310874939
880 0.390905380249023
890 0.391268968582153
900 0.386334538459778
910 0.370369434356689
920 0.358952045440674
930 0.355456233024597
940 0.356086254119873
950 0.34763503074646
960 0.33841609954834
970 0.33319103717804
980 0.332216143608093
990 0.322638988494873
1000 0.306146621704102
1010 0.299793004989624
1020 0.300981640815735
1030 0.29697048664093
1040 0.284297466278076
1050 0.28031325340271
1060 0.279330015182495
1070 0.275088667869568
1080 0.258485317230225
1090 0.250014543533325
1100 0.249300122261047
1110 0.252540826797485
1120 0.24334990978241
1130 0.245430707931519
1140 0.252471923828125
1150 0.258378863334656
1160 0.252171039581299
1170 0.252956390380859
1180 0.250566124916077
1190 0.251044988632202
1200 0.243299126625061
1210 0.233806848526001
1220 0.228474020957947
1230 0.233442902565002
1240 0.231256604194641
1250 0.225023627281189
1260 0.226345419883728
1270 0.232102274894714
1280 0.232416868209839
1290 0.241473436355591
1320 0.244807004928589
1330 0.235822439193726
1340 0.216046333312988
1350 0.21649444103241
1360 0.221649885177612
1370 0.213425397872925
1380 0.213478446006775
1390 0.218464493751526
1400 0.222377061843872
1410 0.215305685997009
1430 0.204383134841919
1440 0.204166889190674
1450 0.198296308517456
1460 0.189802408218384
1470 0.186521649360657
1480 0.18867564201355
1490 0.18489408493042
1500 0.177783966064453
1510 0.176948189735413
1520 0.181107044219971
1530 0.183581352233887
1540 0.176823854446411
1550 0.17526376247406
1560 0.177335858345032
1570 0.180081486701965
1580 0.171345472335815
1590 0.16674268245697
1600 0.164982676506042
1610 0.165855288505554
1620 0.156560301780701
1630 0.15024209022522
1640 0.149192571640015
1650 0.153519988059998
1660 0.149849414825439
1670 0.147040605545044
1680 0.14902925491333
1690 0.154866933822632
1700 0.151060104370117
1710 0.143242120742798
1720 0.139829754829407
1730 0.140524625778198
1740 0.137562990188599
1750 0.128151655197144
1760 0.133726000785828
1780 0.137865304946899
1790 0.129929780960083
1800 0.129873037338257
1810 0.125451564788818
1820 0.131199359893799
1830 0.124571084976196
1840 0.123686909675598
1850 0.127816081047058
1860 0.134230375289917
1870 0.128272533416748
1880 0.127997756004333
1890 0.133858799934387
1900 0.142600655555725
1910 0.141965508460999
1920 0.142856001853943
1930 0.147790670394897
1940 0.154328942298889
1950 0.153603792190552
1960 0.149075031280518
1970 0.148244380950928
1980 0.149883031845093
1990 0.147669553756714
2000 0.137310147285461
2010 0.132816314697266
2030 0.131384611129761
2040 0.121921539306641
2050 0.118650913238525
2060 0.119489073753357
2070 0.122121334075928
2080 0.113629817962646
2090 0.10910177230835
2100 0.108842968940735
2110 0.112265586853027
2120 0.10512101650238
2130 0.10412585735321
2150 0.116386413574219
2160 0.115279793739319
2170 0.118475675582886
2200 0.112996578216553
2210 0.104830384254456
2220 0.0978504419326782
2230 0.101101517677307
2240 0.103106737136841
2250 0.0969181060791016
2260 0.0962132215499878
2280 0.101222634315491
2290 0.0934815406799316
2300 0.0916823148727417
2310 0.0935325622558594
2320 0.0976791381835938
2330 0.0900628566741943
2340 0.0871005058288574
2350 0.0889170169830322
2360 0.094514012336731
2370 0.0905218124389648
2380 0.0889914035797119
2390 0.0916606187820435
2400 0.0965988636016846
2410 0.0927450656890869
2420 0.0867308378219604
2430 0.0864502191543579
2440 0.0894949436187744
2450 0.0886490345001221
2460 0.0829536914825439
2470 0.0833094120025635
2480 0.0862268209457397
2490 0.0884191989898682
2500 0.0821964740753174
2510 0.0822627544403076
2520 0.0859607458114624
2530 0.0909518003463745
2540 0.0846840143203735
2550 0.0837153196334839
2560 0.0857987403869629
2570 0.0905176401138306
2580 0.0840784311294556
2590 0.080992579460144
2600 0.0822018384933472
2610 0.0875731706619263
2620 0.0826681852340698
2630 0.0793927907943726
2640 0.0809677839279175
2650 0.0861275196075439
2660 0.085185170173645
2670 0.0883454084396362
2680 0.089226245880127
2690 0.093781590461731
2700 0.0947451591491699
2720 0.0807621479034424
2740 0.0866806507110596
2750 0.0798852443695068
2760 0.0873064994812012
2770 0.0910892486572266
2780 0.0956475734710693
2790 0.0888293981552124
2800 0.0873510837554932
2810 0.0811066627502441
2820 0.0853327512741089
2830 0.0795391798019409
2840 0.076977014541626
2850 0.0779459476470947
2860 0.0830930471420288
2870 0.0786154270172119
2880 0.0763194561004639
2890 0.082148551940918
2900 0.086667537689209
2910 0.085408091545105
2920 0.0861260890960693
2940 0.0845432281494141
2950 0.0858739614486694
2960 0.079851508140564
2970 0.0745136737823486
2980 0.0771046876907349
2990 0.0803630352020264
3000 0.074339747428894
3010 0.0740327835083008
3020 0.0767724514007568
3040 0.0878680944442749
3050 0.0916597843170166
3060 0.0930243730545044
3070 0.0981098413467407
3080 0.0928357839584351
3090 0.0791325569152832
3100 0.0786705017089844
3110 0.0896768569946289
3120 0.0864971876144409
3130 0.0845903158187866
3140 0.0905721187591553
3150 0.0913552045822144
3160 0.0845801830291748
3170 0.0800690650939941
3180 0.0789194107055664
3190 0.077023983001709
3200 0.0783810615539551
3210 0.0731679201126099
3220 0.0727529525756836
3230 0.0748618841171265
3240 0.0781369209289551
3250 0.0721806287765503
3260 0.070688009262085
3270 0.0724116563796997
3280 0.0774152278900146
3290 0.0723865032196045
3300 0.0710614919662476
3310 0.0734655857086182
3320 0.0793156623840332
3330 0.0748958587646484
3340 0.0716907978057861
3350 0.0727299451828003
3360 0.0772366523742676
3380 0.0709086656570435
3390 0.0725084543228149
3400 0.076988697052002
3410 0.0774827003479004
3420 0.0835721492767334
3430 0.084065318107605
3440 0.0871127843856812
3450 0.0887115001678467
3460 0.0828858613967896
3470 0.0715088844299316
3480 0.0730987787246704
3490 0.0765786170959473
3500 0.0710850954055786
3510 0.0776907205581665
3520 0.0823450088500977
3530 0.0877439975738525
3540 0.0828896760940552
3550 0.0811960697174072
3560 0.0746008157730103
3570 0.0774729251861572
3590 0.070215106010437
3600 0.070891261100769
3610 0.0753754377365112
3630 0.0705258846282959
3640 0.0805805921554565
3650 0.0844202041625977
3660 0.0848833322525024
3670 0.080659031867981
3680 0.0794827938079834
3690 0.0730448961257935
3700 0.0756133794784546
3710 0.0704145431518555
3720 0.0696067810058594
3730 0.071439266204834
3740 0.0757808685302734
3750 0.0702981948852539
3760 0.0743545293807983
3770 0.0777331590652466
3780 0.0823841094970703
3790 0.0814023017883301
3800 0.0822458267211914
3810 0.0778118371963501
3820 0.080801248550415
3830 0.0781285762786865
3840 0.0714880228042603
3850 0.0695992708206177
3860 0.0741490125656128
3870 0.0733442306518555
3880 0.070030689239502
3890 0.0712530612945557
3900 0.0746986865997314
3910 0.0757918357849121
3920 0.0711346864700317
3930 0.0708104372024536
3940 0.0725462436676025
3950 0.0760982036590576
3960 0.0715762376785278
3970 0.0711557865142822
3980 0.0726699829101562
3990 0.0780237913131714
4000 0.07319176197052
4010 0.0718317031860352
4020 0.0732570886611938
4030 0.0785602331161499
4040 0.074623703956604
4050 0.0726815462112427
4060 0.0744041204452515
4070 0.0800019502639771
4080 0.0786803960800171
4090 0.0758002996444702
4100 0.077572226524353
4110 0.0820959806442261
4120 0.0818610191345215
4130 0.0782911777496338
4140 0.0862700939178467
4160 0.0915013551712036
4170 0.0882973670959473
4180 0.0898147821426392
4190 0.0860269069671631
4200 0.0915526151657104
4210 0.0880959033966064
4220 0.0883510112762451
4230 0.0904873609542847
4240 0.0961778163909912
4250 0.0912251472473145
4260 0.0897191762924194
4270 0.090267539024353
4280 0.0939877033233643
4290 0.0890125036239624
4300 0.0853962898254395
4310 0.0850205421447754
4320 0.0884342193603516
4330 0.0856485366821289
4340 0.0821598768234253
4350 0.0836073160171509
4360 0.086845874786377
4370 0.0865980386734009
4380 0.0815080404281616
4390 0.0811858177185059
4400 0.0817121267318726
4410 0.0832622051239014
4420 0.0777254104614258
4430 0.0775097608566284
4440 0.0788092613220215
4450 0.0840938091278076
4460 0.0798933506011963
4470 0.0799280405044556
4480 0.0818665027618408
4490 0.0872970819473267
4500 0.0824441909790039


==> plots/sgl/master_cls_over_time_aligned/sgl/rew_amp_style/rew_amp_style-000.dat <==
0 0.00399482250213623
10 0.00777113437652588
20 0.0144280195236206
30 0.0280399322509766
40 0.0485998392105103
50 0.0869412422180176
60 0.145697951316833
70 0.201122164726257
80 0.244423985481262
90 0.276394128799438
100 0.292213797569275
110 0.294350385665894
120 0.29288113117218
130 0.290452837944031
140 0.2976393699646
150 0.297905206680298
160 0.290741443634033
170 0.285338878631592
180 0.293251395225525
190 0.295779466629028
200 0.292396306991577
210 0.293742060661316
220 0.301838159561157
230 0.306124687194824
240 0.303450703620911
250 0.30246901512146
260 0.30817174911499
270 0.310842514038086
280 0.308855652809143
290 0.304363250732422
310 0.305643320083618
320 0.304409861564636
330 0.301032781600952
340 0.305319666862488
350 0.307763814926147
360 0.307582497596741
370 0.306283950805664
380 0.305295467376709
390 0.307056188583374
400 0.308380126953125
410 0.307928323745728
420 0.308854341506958
430 0.314518928527832
440 0.316688060760498
450 0.318079233169556
460 0.320922255516052
480 0.325752973556519
490 0.326170086860657
500 0.325513601303101
510 0.323749899864197
520 0.325434446334839
530 0.325445175170898
540 0.324505090713501
550 0.325668215751648
560 0.328192949295044
570 0.328136563301086
580 0.32659387588501
590 0.327325582504272
600 0.327224731445312
610 0.326713562011719
620 0.325658917427063
630 0.325595736503601
640 0.324821352958679
650 0.325121641159058
660 0.323113799095154
670 0.322195410728455
680 0.320741176605225
690 0.320636630058289
700 0.318469166755676
710 0.317988872528076
720 0.316946744918823
730 0.31796932220459
740 0.316105604171753
750 0.316108465194702
760 0.314682006835938
770 0.314903616905212
780 0.314929842948914
790 0.315835356712341
800 0.316222667694092
810 0.318633198738098
820 0.319339036941528
830 0.317785143852234
840 0.317399382591248
860 0.316382765769958
870 0.315571308135986
880 0.315964579582214
890 0.316833734512329
900 0.31820809841156
910 0.31840705871582
920 0.317512154579163
930 0.31871485710144
940 0.319076180458069
950 0.31835150718689
960 0.318169474601746
970 0.319416403770447
980 0.319283723831177
990 0.318498015403748
1010 0.318617582321167
1020 0.319156885147095
1030 0.319057703018188
1040 0.31912100315094
1050 0.318883657455444
1060 0.31898820400238
1070 0.319658160209656
1090 0.320515036582947
1110 0.322017908096313
1120 0.32159948348999
1130 0.320724725723267
1150 0.321154832839966
1160 0.319642066955566
1170 0.319329261779785
1180 0.320304751396179
1190 0.32085120677948
1200 0.321075677871704
1220 0.322719573974609
1230 0.323517560958862
1240 0.323078513145447
1250 0.323083758354187
1260 0.32354736328125
1270 0.32340931892395
1280 0.322990894317627
1290 0.32083535194397
1300 0.320520639419556
1310 0.320485591888428
1320 0.320263981819153
1330 0.319145441055298
1340 0.320366621017456
1350 0.320120453834534
1370 0.3210529088974
1380 0.320513367652893
1390 0.321364641189575
1400 0.321558594703674
1410 0.321363091468811
1420 0.320334672927856
1440 0.321230411529541
1450 0.320865035057068
1460 0.320206642150879
1470 0.320099830627441
1480 0.320501685142517
1500 0.319724917411804
1520 0.31995153427124
1530 0.320086002349854
1540 0.319730758666992
1550 0.319986820220947
1570 0.319951057434082
1580 0.319690465927124
1600 0.318474531173706
1610 0.318858623504639
1620 0.319070935249329
1630 0.318542957305908
1650 0.319471597671509
1660 0.318663597106934
1690 0.318808555603027
1700 0.318490028381348
1710 0.318949699401855
1720 0.31835663318634
1730 0.318850040435791
1740 0.319701075553894
1750 0.32087516784668
1760 0.320815563201904
1770 0.32188355922699
1780 0.322266221046448
1790 0.32209300994873
1800 0.322167634963989
1810 0.322957038879395
1820 0.32286536693573
1830 0.322926878929138
1840 0.322659730911255
1850 0.322256922721863
1860 0.322269916534424
1870 0.322909355163574
1880 0.322645664215088
1890 0.323575377464294
1910 0.324278473854065
1950 0.322728276252747
1960 0.322085618972778
1970 0.321790337562561
1980 0.322348833084106
1990 0.323059320449829
2000 0.323216438293457
2010 0.323052287101746
2020 0.32326340675354
2030 0.323722839355469
2040 0.322874426841736
2050 0.32258152961731
2060 0.322950601577759
2070 0.32275402545929
2080 0.323119878768921
2090 0.322918772697449
2120 0.323634743690491
2130 0.323109865188599
2150 0.322906494140625
2160 0.322251081466675
2170 0.320766925811768
2180 0.32002055644989
2190 0.320120930671692
2200 0.31950581073761
2210 0.319478869438171
2220 0.319957375526428
2260 0.320827484130859
2280 0.322545289993286
2290 0.322977781295776
2300 0.322853922843933
2310 0.323262691497803
2320 0.323892116546631
2330 0.324055433273315
2340 0.323994874954224
2350 0.325746655464172
2360 0.325791954994202
2370 0.325373530387878
2380 0.32433819770813
2390 0.323732614517212
2400 0.322875738143921
2410 0.322815895080566
2420 0.322958469390869
2430 0.323754906654358
2450 0.324542164802551
2510 0.323748588562012
2530 0.323109865188599
2540 0.322488307952881
2550 0.321505069732666
2560 0.320906400680542
2570 0.320821762084961
2580 0.320594668388367
2590 0.32063102722168
2600 0.320818066596985
2610 0.321289777755737
2620 0.321913480758667
2630 0.321875095367432
2640 0.321540236473083
2650 0.321516752243042
2660 0.320896744728088
2670 0.31989586353302
2680 0.320244312286377
2700 0.321245551109314
2710 0.322515964508057
2730 0.32286012172699
2740 0.323084712028503
2750 0.323150515556335
2760 0.321965932846069
2770 0.322440385818481
2780 0.322168946266174
2790 0.322611570358276
2800 0.32223105430603
2810 0.322778463363647
2820 0.322399854660034
2840 0.32291841506958
2850 0.322929620742798
2860 0.323184728622437
2870 0.324355006217957
2890 0.32304835319519
2900 0.323536276817322
2910 0.322761178016663
2920 0.32219672203064
2930 0.322468638420105
2940 0.322243452072144
2950 0.322282552719116
2960 0.323127031326294
2970 0.32284951210022
2980 0.323095321655273
2990 0.323856115341187
3000 0.322791576385498
3030 0.322429060935974
3040 0.320039749145508
3050 0.320237278938293
3060 0.319756031036377
3070 0.31981360912323
3080 0.320018887519836
3090 0.321222305297852
3110 0.320382475852966
3120 0.319693446159363
3130 0.318373203277588
3140 0.318114876747131
3150 0.318201065063477
3160 0.317702054977417
3170 0.317726850509644
3190 0.318160057067871
3200 0.318228483200073
3210 0.319361329078674
3220 0.319445013999939
3230 0.319668412208557
3240 0.320135354995728
3250 0.319314122200012
3260 0.318911552429199
3270 0.319137096405029
3280 0.319101572036743
3290 0.318828701972961
3300 0.319027543067932
3310 0.318420052528381
3320 0.318058252334595
3330 0.317308664321899
3340 0.316320657730103
3350 0.316731572151184
3370 0.316263198852539
3380 0.316520214080811
3390 0.316563248634338
3400 0.316288113594055
3410 0.316782474517822
3420 0.316251039505005
3430 0.315908908843994
3440 0.3153977394104
3450 0.315654635429382
3460 0.315344572067261
3470 0.316026210784912
3480 0.316332578659058
3490 0.316961884498596
3500 0.316305875778198
3510 0.315303444862366
3520 0.314459323883057
3530 0.31431245803833
3540 0.313683390617371
3550 0.313652038574219
3560 0.31462287902832
3570 0.315101504325867
3580 0.315778493881226
3590 0.316648364067078
3600 0.317025780677795
3620 0.317492008209229
3630 0.316669344902039
3650 0.31632137298584
3660 0.316576480865479
3670 0.316439628601074
3680 0.316704034805298
3700 0.3176189661026
3710 0.317407011985779
3720 0.318010568618774
3730 0.318442344665527
3740 0.318344116210938
3750 0.318773984909058
3760 0.317854046821594
3770 0.3167884349823
3780 0.316176652908325
3790 0.314929246902466
3800 0.314054369926453
3820 0.315460562705994
3830 0.315788507461548
3840 0.317207813262939
3870 0.317584872245789
3880 0.317834258079529
3890 0.317222118377686
3910 0.317918062210083
3920 0.317595958709717
3930 0.317751884460449
3940 0.31819486618042
3950 0.317992925643921
3960 0.317029476165771
3970 0.316533088684082
3980 0.315250873565674
3990 0.31423819065094
4000 0.313649415969849
4010 0.312858462333679
4020 0.311683416366577
4030 0.311503648757935
4040 0.311996102333069
4050 0.311823606491089
4060 0.312377214431763
4070 0.313223361968994
4080 0.313491344451904
4090 0.312216281890869
4100 0.311604619026184
4110 0.311232924461365
4120 0.311420202255249
4130 0.311293840408325
4140 0.311924576759338
4170 0.312429189682007
4180 0.311925649642944
4200 0.312261343002319
4210 0.312034249305725
4220 0.311243057250977
4240 0.311182379722595
4270 0.309800744056702
4280 0.309665679931641
4290 0.309756517410278
4320 0.31106960773468
4330 0.311392068862915
4340 0.31050443649292
4350 0.310236692428589
4360 0.310405015945435
4370 0.31107234954834
4380 0.311086177825928
4410 0.310436010360718
4420 0.309802889823914
4430 0.309007406234741
4450 0.309359073638916
4460 0.309384346008301
4470 0.309232354164124
4480 0.309768676757812
4490 0.309696555137634
4500 0.310099244117737


==> plots/sgl/master_cls_over_time_aligned/sgl/rew_dis_skill/rew_dis_skill-000.dat <==
0 0.000422358512878418
10 0.00145888328552246
20 0.015699028968811
30 0.0600022077560425
40 0.12944507598877
50 0.240384340286255
60 0.430168151855469
70 0.620897054672241
80 0.768809795379639
90 0.876256942749023
100 0.944624423980713
110 0.956653356552124
130 0.942796945571899
140 0.963267207145691
150 0.963468432426453
160 0.937668323516846
170 0.917821288108826
180 0.936064958572388
190 0.941870450973511
200 0.927654981613159
210 0.931519985198975
220 0.954966068267822
230 0.968804836273193
240 0.959633469581604
250 0.956193208694458
260 0.973084449768066
270 0.98151159286499
280 0.975467920303345
290 0.963745594024658
310 0.974864482879639
320 0.972835421562195
330 0.96360170841217
340 0.977963089942932
350 0.98625636100769
360 0.98530125617981
370 0.980159997940063
380 0.976638793945312
390 0.982699036598206
400 0.986913204193115
410 0.984076738357544
420 0.984688639640808
430 1.00074863433838
440 1.00364303588867
450 1.00243723392487
460 1.00526428222656
470 1.00928807258606
480 1.01262927055359
490 1.00916659832001
510 0.996053338050842
520 1.00143527984619
530 1.00103056430817
540 0.997418880462646
550 1.00224936008453
560 1.01197814941406
570 1.01103186607361
580 1.0052969455719
600 1.01050436496735
610 1.00956213474274
620 1.00653564929962
630 1.00739133358002
640 1.008913397789
650 1.01126146316528
660 1.00479793548584
670 1.00336730480194
680 1.00255584716797
690 1.00378835201263
700 0.997437477111816
710 0.997043490409851
720 0.997268438339233
730 1.00353598594666
740 0.998704552650452
750 0.999117374420166
760 0.997317790985107
770 1.00123262405396
780 1.00088357925415
800 1.00362646579742
810 1.01228106021881
820 1.01132297515869
830 1.0041891336441
840 1.00256717205048
850 1.00372552871704
860 1.00277733802795
870 1.00028705596924
880 1.00220620632172
890 1.0079927444458
900 1.01166486740112
910 1.00937330722809
920 1.0036586523056
930 1.00749540328979
940 1.00809240341187
950 1.00443303585052
960 1.00422072410583
970 1.01098024845123
980 1.01315188407898
990 1.01047217845917
1000 1.00927555561066
1010 1.01011574268341
1020 1.01285374164581
1030 1.0108757019043
1040 1.00825178623199
1050 1.00736010074615
1070 1.01040804386139
1080 1.0094712972641
1090 1.01068198680878
1100 1.01496076583862
1110 1.01606488227844
1120 1.0123188495636
1130 1.00952970981598
1140 1.01157820224762
1150 1.01228761672974
1160 1.00517308712006
1170 1.00300717353821
1180 1.00680220127106
1190 1.00961482524872
1200 1.00815153121948
1210 1.00849485397339
1230 1.01350855827332
1240 1.01030707359314
1250 1.00894701480865
1260 1.01279067993164
1270 1.01560342311859
1280 1.0138144493103
1290 1.00643622875214
1300 1.00738859176636
1310 1.01042687892914
1320 1.01108598709106
1330 1.00809907913208
1340 1.01214134693146
1350 1.01364254951477
1360 1.01431012153625
1370 1.01316678524017
1380 1.009840965271
1390 1.01480686664581
1400 1.01572155952454
1410 1.01342570781708
1420 1.01001584529877
1430 1.01466238498688
1440 1.01632380485535
1450 1.01454758644104
1460 1.01172077655792
1470 1.01297640800476
1480 1.01507043838501
1490 1.01302742958069
1500 1.00954556465149
1510 1.01122033596039
1520 1.01457166671753
1530 1.0153101682663
1540 1.01357138156891
1550 1.0165479183197
1560 1.01880347728729
1570 1.01817309856415
1580 1.01507031917572
1590 1.01289975643158
1600 1.01339864730835
1610 1.01496803760529
1620 1.01303362846375
1630 1.01062059402466
1640 1.01330900192261
1650 1.01408088207245
1660 1.01102471351624
1670 1.00989651679993
1680 1.01376140117645
1690 1.01650261878967
1700 1.0152862071991
1720 1.01567649841309
1730 1.01750373840332
1750 1.0162878036499
1760 1.01476848125458
1770 1.01838850975037
1780 1.01775336265564
1790 1.01456463336945
1800 1.01598238945007
1810 1.01991236209869
1820 1.01970505714417
1830 1.0177743434906
1850 1.01782035827637
1860 1.01879608631134
1880 1.01668035984039
1890 1.02006483078003
1900 1.02211201190948
1920 1.01865649223328
1930 1.01828455924988
1940 1.01925921440125
1960 1.0156888961792
1970 1.01660454273224
1980 1.02146887779236
2000 1.02233445644379
2010 1.02191865444183
2020 1.02356052398682
2030 1.02302289009094
2040 1.0194399356842
2050 1.01846933364868
2060 1.02064263820648
2070 1.0212562084198
2080 1.01977753639221
2090 1.01904332637787
2110 1.02323317527771
2120 1.02156043052673
2130 1.01889789104462
2140 1.01967966556549
2150 1.02002346515656
2160 1.01709270477295
2170 1.01343333721161
2180 1.01514327526093
2190 1.01822233200073
2200 1.01718306541443
2210 1.01661384105682
2230 1.02124059200287
2240 1.02173352241516
2250 1.02047944068909
2260 1.02195870876312
2270 1.02512347698212
2280 1.02606809139252
2290 1.02354800701141
2300 1.02246332168579
2320 1.0242280960083
2340 1.02212989330292
2350 1.0249959230423
2360 1.02545118331909
2370 1.02427577972412
2380 1.02083098888397
2400 1.02417409420013
2410 1.02402830123901
2420 1.02257251739502
2430 1.02657508850098
2440 1.02876555919647
2450 1.02780318260193
2460 1.02634656429291
2470 1.02695274353027
2490 1.02654457092285
2510 1.02535581588745
2530 1.02701079845428
2540 1.02578842639923
2550 1.02359580993652
2570 1.02684688568115
2590 1.02481627464294
2600 1.02652311325073
2610 1.02729558944702
2620 1.02697539329529
2630 1.02706241607666
2650 1.02979552745819
2660 1.02694582939148
2670 1.02522027492523
2680 1.02543878555298
2690 1.0270402431488
2700 1.02770256996155
2710 1.0296186208725
2720 1.02893006801605
2730 1.02962803840637
2740 1.02865624427795
2760 1.02505087852478
2770 1.02713966369629
2780 1.02698040008545
2790 1.02735638618469
2800 1.02660501003265
2810 1.0287994146347
2820 1.02870166301727
2830 1.02766466140747
2840 1.0277247428894
2860 1.0308620929718
2870 1.03154242038727
2880 1.03012132644653
2890 1.02989101409912
2900 1.0303407907486
2910 1.02712619304657
2920 1.02569055557251
2940 1.02761542797089
2970 1.02924907207489
2980 1.03104770183563
2990 1.03101134300232
3000 1.02836048603058
3030 1.02912390232086
3040 1.02413475513458
3050 1.02463603019714
3060 1.02630317211151
3070 1.02661025524139
3080 1.02612769603729
3090 1.03002798557281
3100 1.02866291999817
3110 1.02874457836151
3120 1.0279974937439
3130 1.02447474002838
3140 1.02460384368896
3150 1.02797377109528
3170 1.02722215652466
3180 1.02954757213593
3200 1.03038156032562
3220 1.03061497211456
3230 1.03195071220398
3240 1.03235363960266
3250 1.02929937839508
3260 1.02866041660309
3270 1.02960467338562
3280 1.02963018417358
3290 1.02914714813232
3300 1.02919924259186
3320 1.03002715110779
3340 1.02806794643402
3350 1.02992451190948
3360 1.03041839599609
3380 1.02884268760681
3390 1.02993977069855
3400 1.03005969524384
3410 1.0292102098465
3420 1.0278867483139
3430 1.02863299846649
3440 1.02879869937897
3450 1.02990758419037
3460 1.02952969074249
3470 1.03055357933044
3490 1.03190040588379
3500 1.03083467483521
3510 1.02799034118652
3530 1.02944195270538
3540 1.02765321731567
3550 1.02718102931976
3560 1.03094971179962
3580 1.03182673454285
3590 1.03360390663147
3610 1.03506720066071
3620 1.03521192073822
3630 1.03279376029968
3640 1.03209924697876
3660 1.03278398513794
3670 1.03206789493561
3680 1.03325247764587
3690 1.03401482105255
3700 1.03384721279144
3710 1.03218507766724
3720 1.03203785419464
3730 1.03250849246979
3750 1.03214740753174
3760 1.03066682815552
3770 1.03044259548187
3780 1.03114700317383
3790 1.02789831161499
3800 1.02705073356628
3810 1.02984094619751
3820 1.03100621700287
3830 1.03039503097534
3840 1.03314578533173
3860 1.03366243839264
3870 1.03357434272766
3890 1.03082978725433
3900 1.03205478191376
3910 1.0325540304184
3920 1.03171372413635
3930 1.03321766853333
3940 1.03524899482727
3950 1.03486430644989
3960 1.03392803668976
3970 1.03417944908142
3990 1.03343749046326
4000 1.03242409229279
4010 1.03101170063019
4030 1.0311918258667
4050 1.03083443641663
4060 1.03241360187531
4070 1.03295350074768
4080 1.03272795677185
4090 1.03160393238068
4120 1.031867146492
4130 1.03105318546295
4140 1.03079521656036
4150 1.03159320354462
4160 1.03143095970154
4170 1.0305335521698
4180 1.03040540218353
4190 1.03238475322723
4220 1.03184723854065
4230 1.03267586231232
4240 1.03299677371979
4250 1.0327764749527
4260 1.03206086158752
4290 1.03163313865662
4310 1.0328643321991
4320 1.03406012058258
4330 1.03448617458344
4340 1.03216278553009
4350 1.03175187110901
4380 1.03231048583984
4390 1.03386998176575
4410 1.03419208526611
4420 1.03368198871613
4430 1.03229880332947
4450 1.03302788734436
4460 1.03241205215454
4470 1.03254497051239
4480 1.03331017494202
4500 1.03341782093048


==> plots/sgl/master_cls_over_time_aligned/sgl/skill_switch/skill_switch-000.dat <==
0 0.41068696975708
1 0.661992073059082
2 0.808180332183838
3 0.939121961593628
4 0.969767332077026
5 0.976097702980042
6 0.981383323669434
7 0.94279158115387
8 0.749453902244568
9 0.558294057846069
10 0.621917247772217
11 0.843209743499756
12 0.952664375305176
13 0.993624687194824
14 0.998144149780273
15 0.9996258020401
18 0.999792575836182
27 0.99927282333374
29 0.999740362167358
30 0.998945236206055
31 0.989314556121826
32 0.982304811477661
33 0.995284676551819
34 0.999718427658081
37 0.999988198280334
62 0.999942421913147
63 0.999364614486694
64 0.995204925537109
65 0.995281457901001
66 0.999221444129944
67 0.999901056289673
70 0.999868631362915
71 0.959283947944641
72 0.739015817642212
73 0.342868447303772
74 0.124534368515015
75 0.0833554267883301
76 0.0324324369430542
77 0.0095754861831665
78 0.00501716136932373
79 0.00336980819702148
80 0.00440597534179688
81 0.00604593753814697
82 0.00579643249511719
84 0.00268280506134033
86 0.0014808177947998
87 0.00161647796630859
88 0.00310707092285156
89 0.00384783744812012
90 0.00316262245178223
91 0.00164496898651123
92 0.000654458999633789
95 0.000232934951782227
108 0.000703096389770508
112 0.00235545635223389
113 0.00247490406036377
114 0.00213527679443359
116 0.00212907791137695
117 0.00509822368621826
118 0.00900173187255859
119 0.00809288024902344
120 0.00472068786621094
121 0.00189507007598877
122 0.000789761543273926
132 0.000145554542541504
136 0.000678539276123047
137 0.000434756278991699
139 0.00144279003143311
140 0.00193583965301514
145 0.00190150737762451
146 0.00319325923919678
147 0.0039292573928833
148 0.00730252265930176
149 0.00178754329681396
150 0.000443816184997559
155 2.32458114624023e-05
218 4.94718551635742e-05
229 0.000540018081665039
231 9.77516174316406e-06
263 0.000154495239257812
265 4.76837158203125e-05
276 0
296 5.16176223754883e-05
297 0.000535964965820312
298 0.00229835510253906
300 0.00383651256561279
301 0.0172330141067505
302 0.0778944492340088
303 0.126663088798523
304 0.212258219718933
305 0.258982419967651
306 0.123828649520874
307 0.0163290500640869
308 0.00240468978881836
309 0.000115156173706055
314 0
331 0.000237464904785156
332 0.000742316246032715
333 0.0021512508392334
334 0.000519156455993652
336 6.19888305664062e-06
374 0.000132560729980469
375 0.000685691833496094
377 4.82797622680664e-05
395 1.12056732177734e-05
419 4.35113906860352e-05
424 0.000125765800476074
425 0.000715255737304688
426 0.00292611122131348
427 0.00136661529541016
428 0.000785112380981445
429 0.00104904174804688
431 0.000111699104309082
438 2.20537185668945e-05
444 0.000198602676391602
445 0.00113332271575928
446 0.0396162271499634
447 0.33551549911499
448 0.822450876235962
449 0.936847925186157
450 0.935042023658752
451 0.826915264129639
452 0.87016749382019
453 0.97038471698761
454 0.997045755386353
455 0.999918699264526
460 0.999914169311523
463 0.998845100402832
466 0.999937057495117
476 0.999874711036682
477 0.999161005020142
478 0.996111631393433
479 0.997030019760132
480 0.999289035797119
481 0.999903321266174
488 0.99998927116394
491 0.999985456466675


==> plots/sgl/master_cls_over_time_aligned/sgl/skill_switch/skill_switch-001.dat <==
0 0.00420224666595459
1 0.00368905067443848
2 0.000928044319152832
3 5.55515289306641e-05
13 9.5367431640625e-07
70 7.62939453125e-05
71 0.0079580545425415
72 0.108326554298401
73 0.557504892349243
74 0.769914865493774
75 0.750543713569641
76 0.773922204971313
77 0.835818529129028
78 0.817023992538452
79 0.879411697387695
80 0.849634647369385
81 0.869895100593567
82 0.940650463104248
83 0.982015252113342
84 0.991481781005859
85 0.994423627853394
86 0.996143817901611
87 0.997262001037598
88 0.995858907699585
89 0.995295763015747
90 0.996247291564941
91 0.998006820678711
92 0.999122142791748
94 0.99960732460022
107 0.999322175979614
109 0.998137950897217
110 0.997203588485718
114 0.994919538497925
115 0.993093252182007
116 0.994277715682983
117 0.990431785583496
118 0.985746502876282
119 0.987840890884399
120 0.993313312530518
121 0.997173309326172
122 0.998612642288208
125 0.999168872833252
127 0.999592304229736
137 0.999245882034302
138 0.998714089393616
140 0.996451854705811
143 0.996133804321289
145 0.994131207466125
146 0.987163782119751
147 0.954957485198975
148 0.421297788619995
149 0.0275250673294067
150 0.00178718566894531
151 0.000638604164123535
154 2.61068344116211e-05
181 2.62260437011719e-05
257 4.76837158203125e-07
299 0.000290751457214355
300 0.000616192817687988
301 0.00187945365905762
302 0.00424468517303467
303 0.00174975395202637
304 0.000900506973266602
307 0.000555515289306641
308 0.00076603889465332
310 2.57492065429688e-05
329 3.57627868652344e-07
374 0.000291705131530762
375 0.00201654434204102
376 0.00043785572052002
378 1.01327896118164e-05
409 0.000104904174804688
410 0.000603795051574707
411 0.00191688537597656
412 0.00371205806732178
414 0.00518608093261719
415 0.00813186168670654
416 0.0119742155075073
417 0.00553405284881592
418 0.00118863582611084
419 0.000323295593261719
422 0.000273466110229492
423 0.000574588775634766
424 0.00238251686096191
425 0.0205984115600586
426 0.327937841415405
427 0.679360866546631
428 0.759397506713867
429 0.323368906974792
430 0.016504168510437
431 0.000344395637512207
433 4.64916229248047e-06
491 4.52995300292969e-06


==> plots/sgl/master_cls_over_time_aligned/sgl/skill_switch/skill_switch-002.dat <==
0 0.110379576683044
1 0.0124609470367432
2 0.00382089614868164
3 0.00102806091308594
5 0.000319242477416992
7 0.000755190849304199
9 0.00364720821380615
10 0.00326955318450928
12 0.000639915466308594
14 4.48226928710938e-05
29 5.36441802978516e-06
71 0.000228762626647949
72 0.00367820262908936
73 0.0229525566101074
74 0.0727150440216064
75 0.141117453575134
76 0.157730937004089
77 0.106815934181213
78 0.0845547914505005
79 0.022447943687439
80 0.0131865739822388
81 0.00750744342803955
82 0.00333082675933838
83 0.00124502182006836
85 0.00052177906036377
92 6.11543655395508e-05
112 0.000306248664855957
118 0.000779509544372559
122 0.000156998634338379
145 0.000771641731262207
146 0.00171232223510742
147 0.00548255443572998
148 0.0222553014755249
149 0.00715458393096924
150 0.00175917148590088
151 0.0010298490524292
163 8.34465026855469e-07
299 0.000405550003051758
301 0.00103890895843506
302 0.00249302387237549
303 0.00109732151031494
305 0.000435113906860352
310 0.000873565673828125
312 0.000132560729980469
330 0.000130772590637207
331 0.000977993011474609
332 0.0110452175140381
333 0.134941220283508
334 0.304171562194824
335 0.0563455820083618
336 0.00464200973510742
337 0.000396728515625
339 3.29017639160156e-05
369 2.74181365966797e-06
373 4.16040420532227e-05
374 0.000842094421386719
375 0.0962700843811035
376 0.584904909133911
377 0.854125738143921
378 0.913238286972046
379 0.764932870864868
380 0.400846242904663
381 0.285631656646729
382 0.377189040184021
383 0.785928249359131
384 0.979581832885742
385 0.997366547584534
386 0.99973201751709
390 0.999991655349731
394 0.999545812606812
395 0.997037887573242
396 0.99072790145874
397 0.987208127975464
398 0.986216187477112
399 0.987612009048462
400 0.991361141204834
401 0.989380598068237
403 0.989407777786255
404 0.997471928596497
405 0.99953818321228
407 0.999656915664673
408 0.998520135879517
409 0.990442752838135
410 0.945948600769043
411 0.838626384735107
412 0.606964826583862
413 0.308135747909546
414 0.20709240436554
415 0.261671304702759
416 0.509941697120667
417 0.894910454750061
418 0.98727011680603
419 0.996825337409973
420 0.998132824897766
421 0.998239278793335
422 0.997550129890442
423 0.996363162994385
424 0.993019580841064
425 0.966586112976074
426 0.616163015365601
427 0.259510040283203
428 0.183918356895447
429 0.653334498405457
430 0.97978663444519
431 0.999157547950745
432 0.9998379945755
436 0.999897003173828
437 0.999663114547729
438 0.998892426490784
439 0.997212052345276
442 0.994906067848206
443 0.995527744293213
444 0.995479106903076
445 0.987276315689087
446 0.898890018463135
447 0.445329427719116
448 0.0567190647125244
449 0.0075613260269165
450 0.00361335277557373
451 0.00685107707977295
452 0.0069805383682251
453 0.00273847579956055
454 0.00050806999206543
455 1.64508819580078e-05
490 1.66893005371094e-06
491 1.54972076416016e-06


==> plots/sgl/master_cls_over_time_aligned/sgl/skill_switch/skill_switch-003.dat <==
0 0.0183488130569458
1 0.0286349058151245
2 0.0196191072463989
3 0.0118434429168701
4 0.00537359714508057
5 0.00221061706542969
6 0.00050818920135498
8 0.000242233276367188
28 3.814697265625e-06
70 3.30209732055664e-05
71 0.0315580368041992
72 0.144005417823792
73 0.0626907348632812
74 0.0123336315155029
75 0.00418233871459961
76 0.00423848628997803
77 0.00335824489593506
78 0.00415456295013428
79 0.00426304340362549
80 0.00614726543426514
81 0.00651371479034424
82 0.0039680004119873
83 0.00198829174041748
84 0.00104117393493652
87 9.05990600585938e-05
111 0.000131964683532715
119 0.000306844711303711
126 5.60283660888672e-06
142 0.000319957733154297
145 0.000586152076721191
146 0.00173425674438477
147 0.0186219215393066
148 0.45869779586792
149 0.892908215522766
150 0.937451362609863
151 0.885825872421265
152 0.81928539276123
153 0.778876066207886
154 0.746983051300049
155 0.700713872909546
156 0.553380250930786
157 0.293689370155334
158 0.0821830034255981
159 0.0152841806411743
160 0.00313174724578857
161 0.000599026679992676
163 9.10758972167969e-05
204 6.19888305664062e-05
219 0.000195741653442383
220 0.000423192977905273
222 0.00153422355651855
226 0.00141429901123047
227 0.000484585762023926
231 3.21865081787109e-06
297 0.000116348266601562
298 0.000791549682617188
299 0.00341939926147461
300 0.00889849662780762
301 0.053496241569519
302 0.619177103042603
303 0.855093955993652
304 0.783156156539917
305 0.738560676574707
306 0.873765468597412
307 0.981821298599243
308 0.995518445968628
309 0.998498558998108
312 0.999416351318359
317 0.999524712562561
318 0.999166131019592
319 0.9980628490448
320 0.995998620986938
322 0.998425722122192
326 0.999953269958496
330 0.999703168869019
331 0.998646020889282
332 0.987938046455383
333 0.86206591129303
334 0.694615125656128
335 0.943168163299561
336 0.994627237319946
337 0.998582482337952
338 0.998922109603882
340 0.99612820148468
341 0.99699604511261
342 0.996881484985352
344 0.994840383529663
346 0.999176502227783
348 0.999917030334473
358 0.999845266342163
359 0.999492168426514
360 0.997864007949829
361 0.99325966835022
362 0.991309285163879
363 0.992070317268372
364 0.992037534713745
365 0.990587830543518
366 0.994988083839417
367 0.998638391494751
368 0.99973201751709
371 0.999953269958496
373 0.999764084815979
374 0.997100830078125
375 0.893139481544495
376 0.411485075950623
377 0.145054936408997
378 0.0862442255020142
379 0.234351873397827
380 0.59819495677948
381 0.713003516197205
382 0.621250867843628
383 0.212587714195251
384 0.0195755958557129
385 0.00224161148071289
386 0.000165104866027832
391 1.07288360595703e-06
394 0.000128984451293945
395 0.00123226642608643
396 0.00453090667724609
397 0.00697886943817139
398 0.00760412216186523
400 0.00198745727539062
405 6.61611557006836e-05
408 0.000557541847229004
409 0.00651073455810547
410 0.0496704578399658
411 0.15514349937439
412 0.38603949546814
413 0.684104681015015
414 0.784948587417603
415 0.727445125579834
416 0.475397109985352
417 0.098211407661438
418 0.0111541748046875
419 0.0026695728302002
420 0.00153017044067383
421 0.00140380859375
423 0.00262212753295898
424 0.00404620170593262
425 0.0112037658691406
426 0.0511518716812134
427 0.058918833732605
428 0.055336594581604
429 0.0216519832611084
430 0.00309622287750244
431 0.00029301643371582
434 1.82390213012695e-05
438 0.000333189964294434
441 0.00115883350372314
443 0.00234127044677734
444 0.00215601921081543
445 0.00770735740661621
446 0.0443642139434814
447 0.187305092811584
448 0.104300975799561
449 0.0469483137130737
450 0.0536974668502808
451 0.153823375701904
452 0.113036036491394
453 0.0239328145980835
454 0.00181663036346436
455 1.15633010864258e-05
491 4.76837158203125e-07


==> plots/sgl/master_cls_over_time_aligned/sgl/skill_switch/skill_switch-004.dat <==
0 0.455163240432739
1 0.29232132434845
2 0.167033672332764
3 0.0478698015213013
4 0.0243144035339355
5 0.0213600397109985
6 0.0177547931671143
7 0.0561974048614502
8 0.248007774353027
9 0.437840700149536
10 0.374698162078857
11 0.154851198196411
12 0.046671986579895
13 0.00622797012329102
14 0.00180411338806152
15 0.000357985496520996
18 0.00018608570098877
28 0.000419378280639648
29 0.000238776206970215
30 0.00100255012512207
31 0.0105235576629639
32 0.0175089836120605
33 0.00461673736572266
34 0.000249028205871582
37 1.07288360595703e-06
62 4.49419021606445e-05
63 0.000590682029724121
64 0.00468075275421143
65 0.00461125373840332
66 0.000730276107788086
67 7.43865966796875e-05
70 1.60932540893555e-05
71 0.000862360000610352
72 0.00448286533355713
73 0.0131279230117798
74 0.019755482673645
75 0.0200223922729492
76 0.0307519435882568
77 0.0434472560882568
78 0.087781548500061
79 0.0888948440551758
80 0.124350428581238
81 0.107345581054688
82 0.04407799243927
83 0.00919890403747559
84 0.0032355785369873
85 0.00172162055969238
87 0.000499725341796875
92 3.83853912353516e-05
110 0.000387907028198242
113 0.00105607509613037
114 0.00142717361450195
115 0.00236308574676514
116 0.00189220905303955
118 0.00353789329528809
119 0.00260627269744873
120 0.00096285343170166
121 0.000342845916748047
126 2.02655792236328e-05
139 0.000326275825500488
142 0.000937342643737793
145 0.00203073024749756
146 0.00505721569061279
147 0.0132449865341187
148 0.066234827041626
149 0.0388200283050537
150 0.0159105062484741
151 0.0141797065734863
153 0.00674092769622803
154 0.00419986248016357
155 0.00279402732849121
159 0.000228524208068848
163 1.97887420654297e-05
171 0.000368595123291016
175 0.00159585475921631
177 0.00209593772888184
179 0.0034337043762207
180 0.00440216064453125
181 0.00612354278564453
182 0.00567114353179932
183 0.00231707096099854
184 0.000581502914428711
186 8.96453857421875e-05
200 1.22785568237305e-05
207 0.000500082969665527
209 0.00141704082489014
210 0.00211977958679199
213 0.00175678730010986
215 0.00176358222961426
216 0.00216901302337646
217 0.00411796569824219
218 0.00543296337127686
219 0.0700455904006958
220 0.124418020248413
221 0.542536973953247
222 0.810707569122314
223 0.955466389656067
224 0.992480039596558
225 0.996699094772339
229 0.999356389045715
231 0.999985933303833
262 0.999946713447571
265 0.99993634223938
273 0.999997854232788
296 0.999911785125732
297 0.999272346496582
298 0.996586322784424
299 0.99287474155426
300 0.986087918281555
301 0.926287889480591
302 0.29604172706604
303 0.0153076648712158
304 0.00302803516387939
305 0.0012660026550293
310 0.00014042854309082
314 0.000128507614135742
319 1.34706497192383e-05
336 0.00069582462310791
337 0.000913858413696289
340 0.000167608261108398
346 0.000101566314697266
363 3.08752059936523e-05
374 0.000126957893371582
375 0.000935196876525879
380 0.000649690628051758
382 0.00131607055664062
383 0.00131452083587646
386 7.47442245483398e-05
393 4.42266464233398e-05
394 0.000318527221679688
395 0.00169920921325684
396 0.00465285778045654
397 0.00565528869628906
398 0.00593769550323486
399 0.00709402561187744
400 0.00643932819366455
401 0.00872695446014404
403 0.0086064338684082
404 0.00182008743286133
405 0.000271916389465332
407 0.000220775604248047
408 0.000893354415893555
409 0.00287926197052002
410 0.00346958637237549
411 0.00355267524719238
412 0.0025177001953125
413 0.0026019811630249
417 0.000618457794189453
419 0.00011146068572998
424 0.000317215919494629
426 0.000658988952636719
428 0.000170469284057617
431 8.45193862915039e-05
437 0.000198006629943848
438 0.000741362571716309
439 0.00212550163269043
442 0.00303268432617188
443 0.00195908546447754
444 0.00212609767913818
445 0.00381004810333252
446 0.0169359445571899
447 0.0313881635665894
448 0.0163816213607788
449 0.0085761547088623
450 0.00754213333129883
451 0.0121517181396484
452 0.00951743125915527
453 0.0027766227722168
454 0.000573873519897461
455 4.61339950561523e-05
460 7.20024108886719e-05
463 0.00106704235076904
466 5.51939010620117e-05
476 0.000110268592834473
477 0.000797271728515625
478 0.00380790233612061
479 0.00289225578308105
480 0.000676393508911133
481 8.29696655273438e-05
488 2.26497650146484e-06
491 5.48362731933594e-06


==> plots/sgl/master_cls_over_time_aligned/sgl/skill_switch/skill_switch-005.dat <==
0 0.00121927261352539
5 1.18017196655273e-05
70 4.05311584472656e-06
72 0.00049126148223877
73 0.000855565071105957
76 0.000923991203308105
78 0.00146794319152832
79 0.00161278247833252
81 0.00269234180450439
85 0.000716328620910645
95 5.30481338500977e-05
114 0.000441789627075195
117 0.000604391098022461
120 0.000443220138549805
125 7.67707824707031e-05
137 7.59363174438477e-05
145 0.000578641891479492
146 0.00113916397094727
147 0.00376391410827637
148 0.0242117643356323
149 0.0318046808242798
150 0.0426478385925293
151 0.0980491638183594
152 0.16898500919342
153 0.213585257530212
154 0.248422384262085
155 0.296290755271912
156 0.444381475448608
157 0.704478025436401
158 0.916998505592346
159 0.984451055526733
160 0.996750116348267
161 0.999324560165405
163 0.999779462814331
167 0.999667406082153
171 0.999460339546204
179 0.996482610702515
180 0.995505094528198
181 0.993745565414429
182 0.994176149368286
183 0.997558832168579
184 0.999329090118408
186 0.99985671043396
190 0.999704122543335
192 0.999417066574097
196 0.999920606613159
199 0.999638676643372
202 0.998983383178711
205 0.999403476715088
208 0.998944759368896
211 0.997722744941711
215 0.998151540756226
216 0.997751474380493
217 0.995789766311646
218 0.994471549987793
219 0.929563283920288
220 0.874869346618652
221 0.455914735794067
222 0.187351703643799
223 0.0425605773925781
224 0.00571238994598389
225 0.0013049840927124
226 0.000262618064880371
229 1.07288360595703e-06
316 0.000303149223327637
318 0.000822782516479492
319 0.0019230842590332
320 0.00396859645843506
322 0.00152969360351562
326 7.74860382080078e-06
337 0.000105381011962891
338 0.000482082366943359
340 0.00368654727935791
341 0.00290989875793457
342 0.00305044651031494
344 0.00505638122558594
346 0.000719308853149414
348 2.49147415161133e-05
358 3.82661819458008e-05
359 0.000315666198730469
360 0.0020139217376709
361 0.00666677951812744
362 0.008644700050354
363 0.00789487361907959
364 0.00792026519775391
365 0.00933313369750977
366 0.00488579273223877
367 0.00125718116760254
368 0.000201821327209473
372 3.26633453369141e-05
373 0.000115394592285156
374 0.00150585174560547
375 0.00695300102233887
376 0.00203061103820801
377 0.000304937362670898
379 0.000192165374755859
382 0.00020444393157959
388 3.57627868652344e-07
410 0.000264644622802734
412 0.000479459762573242
415 0.000418901443481445
417 0.000306010246276855
420 1.94311141967773e-05
425 0.00037682056427002
426 0.00116217136383057
428 0.000391840934753418
440 1.94311141967773e-05
491 2.38418579101562e-06


==> plots/sgl/predictibility/predictibility-000.dat <==
0 -1.71616554260254
50 -1.45712077617645
100 -1.12043380737305
150 -0.966370820999146
200 -1.07103598117828
250 -1.08022999763489
300 -0.985297441482544
350 -0.85470974445343
400 -0.738703012466431
450 -0.604239225387573
500 -0.511309146881104
550 -0.471436142921448
600 -0.435070514678955
650 -0.40055513381958
700 -0.333881616592407
750 -0.264442563056946
800 -0.22002911567688
850 -0.190882682800293
900 -0.179552555084229
950 -0.151275396347046
1000 -0.131503820419312
1050 -0.127595186233521
1200 -0.0984953641891479
1250 -0.0942814350128174
1300 -0.0958882570266724
1350 -0.102141857147217
1400 -0.0951070785522461
1450 -0.0950846672058105
1500 -0.0836410522460938
1550 -0.0973958969116211
1600 -0.0953830480575562
1650 -0.0962196588516235
1700 -0.0887285470962524
1750 -0.0837312936782837
1850 -0.0932344198226929
1900 -0.0853308439254761
1950 -0.0798479318618774
2000 -0.0787596702575684


==> plots/sgl/predictibility/predictibility-001.dat <==
0 -1.71608054637909
50 -1.70890009403229
100 -1.7259122133255
150 -1.69822204113007
200 -1.72862148284912
250 -1.73118233680725
300 -1.72923839092255
350 -1.72968244552612
400 -1.72644448280334
450 -1.7310037612915
500 -1.72808754444122
550 -1.72074449062347
600 -1.72263503074646
650 -1.72573018074036
700 -1.71809601783752
750 -1.71413862705231
800 -1.70875692367554
850 -1.69286167621613
900 -1.70217680931091
950 -1.6775130033493
1000 -1.68832039833069
1050 -1.68226790428162
1100 -1.68081390857697
1150 -1.66721701622009
1200 -1.66370964050293
1250 -1.66647672653198
1300 -1.66678786277771
1350 -1.64283645153046
1400 -1.65505909919739
1450 -1.64740943908691
1500 -1.63711154460907
1550 -1.64074718952179
1600 -1.6282924413681
1650 -1.62159931659698
1700 -1.61700236797333
1750 -1.6132150888443
1800 -1.59790539741516
1850 -1.6084235906601
1900 -1.59440469741821
1950 -1.60239684581757
2000 -1.56742894649506


==> plots/sgl/ratio/ratio-000.dat <==
1 0.0129715204238892
10 0.012946605682373
20 0.0153264999389648
50 0.0130053758621216
100 0.0176160335540771
200 0.207338929176331
250 0.025272011756897
300 0.982643842697144
350 0.989555835723877
400 0.990784168243408
500 0.991096496582031
800 0.79308557510376
1000 0.992017030715942

==> plots/sgl/rew_amp_style/rew_amp_style-000.dat <==
0 0.00399482250213623
10 0.00777113437652588
20 0.0144280195236206
30 0.0280399322509766
40 0.0485998392105103
50 0.0869412422180176
60 0.145697951316833
70 0.201122164726257
80 0.244423985481262
90 0.276394128799438
100 0.292213797569275
110 0.294350385665894
120 0.29288113117218
130 0.290452837944031
140 0.2976393699646
150 0.297905206680298
160 0.290741443634033
170 0.285338878631592
180 0.293251395225525
190 0.295779466629028
200 0.292396306991577
210 0.293742060661316
220 0.301838159561157
230 0.306124687194824
240 0.303450703620911
250 0.30246901512146
260 0.30817174911499
270 0.310842514038086
280 0.308855652809143
290 0.304363250732422
310 0.305643320083618
320 0.304409861564636
330 0.301032781600952
340 0.305319666862488
350 0.307763814926147
360 0.307582497596741
370 0.306283950805664
380 0.305295467376709
390 0.307056188583374
400 0.308380126953125
410 0.307928323745728
420 0.308854341506958
430 0.314518928527832
440 0.316688060760498
450 0.318079233169556
460 0.320922255516052
480 0.325752973556519
490 0.326170086860657
500 0.325513601303101
510 0.323749899864197
520 0.325434446334839
530 0.325445175170898
540 0.324505090713501
550 0.325668215751648
560 0.328192949295044
570 0.328136563301086
580 0.32659387588501
590 0.327325582504272
600 0.327224731445312
610 0.326713562011719
620 0.325658917427063
630 0.325595736503601
640 0.324821352958679
650 0.325121641159058
660 0.323113799095154
670 0.322195410728455
680 0.320741176605225
690 0.320636630058289
700 0.318469166755676
710 0.317988872528076
720 0.316946744918823
730 0.31796932220459
740 0.316105604171753
750 0.316108465194702
760 0.314682006835938
770 0.314903616905212
780 0.314929842948914
790 0.315835356712341
800 0.316222667694092
810 0.318633198738098
820 0.319339036941528
830 0.317785143852234
840 0.317399382591248
860 0.316382765769958
870 0.315571308135986
880 0.315964579582214
890 0.316833734512329
900 0.31820809841156
910 0.31840705871582
920 0.317512154579163
930 0.31871485710144
940 0.319076180458069
950 0.31835150718689
960 0.318169474601746
970 0.319416403770447
980 0.319283723831177
990 0.318498015403748
1010 0.318617582321167
1020 0.319156885147095
1030 0.319057703018188
1040 0.31912100315094
1050 0.318883657455444
1060 0.31898820400238
1070 0.319658160209656
1090 0.320515036582947
1110 0.322017908096313
1120 0.32159948348999
1130 0.320724725723267
1150 0.321154832839966
1160 0.319642066955566
1170 0.319329261779785
1180 0.320304751396179
1190 0.32085120677948
1200 0.321075677871704
1220 0.322719573974609
1230 0.323517560958862
1240 0.323078513145447
1250 0.323083758354187
1260 0.32354736328125
1270 0.32340931892395
1280 0.322990894317627
1290 0.32083535194397
1300 0.320520639419556
1310 0.320485591888428
1320 0.320263981819153
1330 0.319145441055298
1340 0.320366621017456
1350 0.320120453834534
1370 0.3210529088974
1380 0.320513367652893
1390 0.321364641189575
1400 0.321558594703674
1410 0.321363091468811
1420 0.320334672927856
1440 0.321230411529541
1450 0.320865035057068
1460 0.320206642150879
1470 0.320099830627441
1480 0.320501685142517
1500 0.319724917411804
1520 0.31995153427124
1530 0.320086002349854
1540 0.319730758666992
1550 0.319986820220947
1570 0.319951057434082
1580 0.319690465927124
1600 0.318474531173706
1610 0.318858623504639
1620 0.319070935249329
1630 0.318542957305908
1650 0.319471597671509
1660 0.318663597106934
1690 0.318808555603027
1700 0.318490028381348
1710 0.318949699401855
1720 0.31835663318634
1730 0.318850040435791
1740 0.319701075553894
1750 0.32087516784668
1760 0.320815563201904
1770 0.32188355922699
1780 0.322266221046448
1790 0.32209300994873
1800 0.322167634963989
1810 0.322957038879395
1820 0.32286536693573
1830 0.322926878929138
1840 0.322659730911255
1850 0.322256922721863
1860 0.322269916534424
1870 0.322909355163574
1880 0.322645664215088
1890 0.323575377464294
1910 0.324278473854065
1950 0.322728276252747
1960 0.322085618972778
1970 0.321790337562561
1980 0.322348833084106
1990 0.323059320449829
2000 0.323216438293457
2010 0.323052287101746
2020 0.32326340675354
2030 0.323722839355469
2040 0.322874426841736
2050 0.32258152961731
2060 0.322950601577759
2070 0.32275402545929
2080 0.323119878768921
2090 0.322918772697449
2120 0.323634743690491
2130 0.323109865188599
2150 0.322906494140625
2160 0.322251081466675
2170 0.320766925811768
2180 0.32002055644989
2190 0.320120930671692
2200 0.31950581073761
2210 0.319478869438171
2220 0.319957375526428
2260 0.320827484130859
2280 0.322545289993286
2290 0.322977781295776
2300 0.322853922843933
2310 0.323262691497803
2320 0.323892116546631
2330 0.324055433273315
2340 0.323994874954224
2350 0.325746655464172
2360 0.325791954994202
2370 0.325373530387878
2380 0.32433819770813
2390 0.323732614517212
2400 0.322875738143921
2410 0.322815895080566
2420 0.322958469390869
2430 0.323754906654358
2450 0.324542164802551
2510 0.323748588562012
2530 0.323109865188599
2540 0.322488307952881
2550 0.321505069732666
2560 0.320906400680542
2570 0.320821762084961
2580 0.320594668388367
2590 0.32063102722168
2600 0.320818066596985
2610 0.321289777755737
2620 0.321913480758667
2630 0.321875095367432
2640 0.321540236473083
2650 0.321516752243042
2660 0.320896744728088
2670 0.31989586353302
2680 0.320244312286377
2700 0.321245551109314
2710 0.322515964508057
2730 0.32286012172699
2740 0.323084712028503
2750 0.323150515556335
2760 0.321965932846069
2770 0.322440385818481
2780 0.322168946266174
2790 0.322611570358276
2800 0.32223105430603
2810 0.322778463363647
2820 0.322399854660034
2840 0.32291841506958
2850 0.322929620742798
2860 0.323184728622437
2870 0.324355006217957
2890 0.32304835319519
2900 0.323536276817322
2910 0.322761178016663
2920 0.32219672203064
2930 0.322468638420105
2940 0.322243452072144
2950 0.322282552719116
2960 0.323127031326294
2970 0.32284951210022
2980 0.323095321655273
2990 0.323856115341187
3000 0.322791576385498
3030 0.322429060935974
3040 0.320039749145508
3050 0.320237278938293
3060 0.319756031036377
3070 0.31981360912323
3080 0.320018887519836
3090 0.321222305297852
3110 0.320382475852966
3120 0.319693446159363
3130 0.318373203277588
3140 0.318114876747131
3150 0.318201065063477
3160 0.317702054977417
3170 0.317726850509644
3190 0.318160057067871
3200 0.318228483200073
3210 0.319361329078674
3220 0.319445013999939
3230 0.319668412208557
3240 0.320135354995728
3250 0.319314122200012
3260 0.318911552429199
3270 0.319137096405029
3280 0.319101572036743
3290 0.318828701972961
3300 0.319027543067932
3310 0.318420052528381
3320 0.318058252334595
3330 0.317308664321899
3340 0.316320657730103
3350 0.316731572151184
3370 0.316263198852539
3380 0.316520214080811
3390 0.316563248634338
3400 0.316288113594055
3410 0.316782474517822
3420 0.316251039505005
3430 0.315908908843994
3440 0.3153977394104
3450 0.315654635429382
3460 0.315344572067261
3470 0.316026210784912
3480 0.316332578659058
3490 0.316961884498596
3500 0.316305875778198
3510 0.315303444862366
3520 0.314459323883057
3530 0.31431245803833
3540 0.313683390617371
3550 0.313652038574219
3560 0.31462287902832
3570 0.315101504325867
3580 0.315778493881226
3590 0.316648364067078
3600 0.317025780677795
3620 0.317492008209229
3630 0.316669344902039
3650 0.31632137298584
3660 0.316576480865479
3670 0.316439628601074
3680 0.316704034805298
3700 0.3176189661026
3710 0.317407011985779
3720 0.318010568618774
3730 0.318442344665527
3740 0.318344116210938
3750 0.318773984909058
3760 0.317854046821594
3770 0.3167884349823
3780 0.316176652908325
3790 0.314929246902466
3800 0.314054369926453
3820 0.315460562705994
3830 0.315788507461548
3840 0.317207813262939
3870 0.317584872245789
3880 0.317834258079529
3890 0.317222118377686
3910 0.317918062210083
3920 0.317595958709717
3930 0.317751884460449
3940 0.31819486618042
3950 0.317992925643921
3960 0.317029476165771
3970 0.316533088684082
3980 0.315250873565674
3990 0.31423819065094
4000 0.313649415969849
4010 0.312858462333679
4020 0.311683416366577
4030 0.311503648757935
4040 0.311996102333069
4050 0.311823606491089
4060 0.312377214431763
4070 0.313223361968994
4080 0.313491344451904
4090 0.312216281890869
4100 0.311604619026184
4110 0.311232924461365
4120 0.311420202255249
4130 0.311293840408325
4140 0.311924576759338
4170 0.312429189682007
4180 0.311925649642944
4200 0.312261343002319
4210 0.312034249305725
4220 0.311243057250977
4240 0.311182379722595
4270 0.309800744056702
4280 0.309665679931641
4290 0.309756517410278
4320 0.31106960773468
4330 0.311392068862915
4340 0.31050443649292
4350 0.310236692428589
4360 0.310405015945435
4370 0.31107234954834
4380 0.311086177825928
4410 0.310436010360718
4420 0.309802889823914
4430 0.309007406234741
4450 0.309359073638916
4460 0.309384346008301
4470 0.309232354164124
4480 0.309768676757812
4490 0.309696555137634
4500 0.310099244117737


==> plots/sgl/rew_dis_skill/rew_dis_skill-000.dat <==
0 0.000422358512878418
10 0.00145888328552246
20 0.015699028968811
30 0.0600022077560425
40 0.12944507598877
50 0.240384340286255
60 0.430168151855469
70 0.620897054672241
80 0.768809795379639
90 0.876256942749023
100 0.944624423980713
110 0.956653356552124
130 0.942796945571899
140 0.963267207145691
150 0.963468432426453
160 0.937668323516846
170 0.917821288108826
180 0.936064958572388
190 0.941870450973511
200 0.927654981613159
210 0.931519985198975
220 0.954966068267822
230 0.968804836273193
240 0.959633469581604
250 0.956193208694458
260 0.973084449768066
270 0.98151159286499
280 0.975467920303345
290 0.963745594024658
310 0.974864482879639
320 0.972835421562195
330 0.96360170841217
340 0.977963089942932
350 0.98625636100769
360 0.98530125617981
370 0.980159997940063
380 0.976638793945312
390 0.982699036598206
400 0.986913204193115
410 0.984076738357544
420 0.984688639640808
430 1.00074863433838
440 1.00364303588867
450 1.00243723392487
460 1.00526428222656
470 1.00928807258606
480 1.01262927055359
490 1.00916659832001
510 0.996053338050842
520 1.00143527984619
530 1.00103056430817
540 0.997418880462646
550 1.00224936008453
560 1.01197814941406
570 1.01103186607361
580 1.0052969455719
600 1.01050436496735
610 1.00956213474274
620 1.00653564929962
630 1.00739133358002
640 1.008913397789
650 1.01126146316528
660 1.00479793548584
670 1.00336730480194
680 1.00255584716797
690 1.00378835201263
700 0.997437477111816
710 0.997043490409851
720 0.997268438339233
730 1.00353598594666
740 0.998704552650452
750 0.999117374420166
760 0.997317790985107
770 1.00123262405396
780 1.00088357925415
800 1.00362646579742
810 1.01228106021881
820 1.01132297515869
830 1.0041891336441
840 1.00256717205048
850 1.00372552871704
860 1.00277733802795
870 1.00028705596924
880 1.00220620632172
890 1.0079927444458
900 1.01166486740112
910 1.00937330722809
920 1.0036586523056
930 1.00749540328979
940 1.00809240341187
950 1.00443303585052
960 1.00422072410583
970 1.01098024845123
980 1.01315188407898
990 1.01047217845917
1000 1.00927555561066
1010 1.01011574268341
1020 1.01285374164581
1030 1.0108757019043
1040 1.00825178623199
1050 1.00736010074615
1070 1.01040804386139
1080 1.0094712972641
1090 1.01068198680878
1100 1.01496076583862
1110 1.01606488227844
1120 1.0123188495636
1130 1.00952970981598
1140 1.01157820224762
1150 1.01228761672974
1160 1.00517308712006
1170 1.00300717353821
1180 1.00680220127106
1190 1.00961482524872
1200 1.00815153121948
1210 1.00849485397339
1230 1.01350855827332
1240 1.01030707359314
1250 1.00894701480865
1260 1.01279067993164
1270 1.01560342311859
1280 1.0138144493103
1290 1.00643622875214
1300 1.00738859176636
1310 1.01042687892914
1320 1.01108598709106
1330 1.00809907913208
1340 1.01214134693146
1350 1.01364254951477
1360 1.01431012153625
1370 1.01316678524017
1380 1.009840965271
1390 1.01480686664581
1400 1.01572155952454
1410 1.01342570781708
1420 1.01001584529877
1430 1.01466238498688
1440 1.01632380485535
1450 1.01454758644104
1460 1.01172077655792
1470 1.01297640800476
1480 1.01507043838501
1490 1.01302742958069
1500 1.00954556465149
1510 1.01122033596039
1520 1.01457166671753
1530 1.0153101682663
1540 1.01357138156891
1550 1.0165479183197
1560 1.01880347728729
1570 1.01817309856415
1580 1.01507031917572
1590 1.01289975643158
1600 1.01339864730835
1610 1.01496803760529
1620 1.01303362846375
1630 1.01062059402466
1640 1.01330900192261
1650 1.01408088207245
1660 1.01102471351624
1670 1.00989651679993
1680 1.01376140117645
1690 1.01650261878967
1700 1.0152862071991
1720 1.01567649841309
1730 1.01750373840332
1750 1.0162878036499
1760 1.01476848125458
1770 1.01838850975037
1780 1.01775336265564
1790 1.01456463336945
1800 1.01598238945007
1810 1.01991236209869
1820 1.01970505714417
1830 1.0177743434906
1850 1.01782035827637
1860 1.01879608631134
1880 1.01668035984039
1890 1.02006483078003
1900 1.02211201190948
1920 1.01865649223328
1930 1.01828455924988
1940 1.01925921440125
1960 1.0156888961792
1970 1.01660454273224
1980 1.02146887779236
2000 1.02233445644379
2010 1.02191865444183
2020 1.02356052398682
2030 1.02302289009094
2040 1.0194399356842
2050 1.01846933364868
2060 1.02064263820648
2070 1.0212562084198
2080 1.01977753639221
2090 1.01904332637787
2110 1.02323317527771
2120 1.02156043052673
2130 1.01889789104462
2140 1.01967966556549
2150 1.02002346515656
2160 1.01709270477295
2170 1.01343333721161
2180 1.01514327526093
2190 1.01822233200073
2200 1.01718306541443
2210 1.01661384105682
2230 1.02124059200287
2240 1.02173352241516
2250 1.02047944068909
2260 1.02195870876312
2270 1.02512347698212
2280 1.02606809139252
2290 1.02354800701141
2300 1.02246332168579
2320 1.0242280960083
2340 1.02212989330292
2350 1.0249959230423
2360 1.02545118331909
2370 1.02427577972412
2380 1.02083098888397
2400 1.02417409420013
2410 1.02402830123901
2420 1.02257251739502
2430 1.02657508850098
2440 1.02876555919647
2450 1.02780318260193
2460 1.02634656429291
2470 1.02695274353027
2490 1.02654457092285
2510 1.02535581588745
2530 1.02701079845428
2540 1.02578842639923
2550 1.02359580993652
2570 1.02684688568115
2590 1.02481627464294
2600 1.02652311325073
2610 1.02729558944702
2620 1.02697539329529
2630 1.02706241607666
2650 1.02979552745819
2660 1.02694582939148
2670 1.02522027492523
2680 1.02543878555298
2690 1.0270402431488
2700 1.02770256996155
2710 1.0296186208725
2720 1.02893006801605
2730 1.02962803840637
2740 1.02865624427795
2760 1.02505087852478
2770 1.02713966369629
2780 1.02698040008545
2790 1.02735638618469
2800 1.02660501003265
2810 1.0287994146347
2820 1.02870166301727
2830 1.02766466140747
2840 1.0277247428894
2860 1.0308620929718
2870 1.03154242038727
2880 1.03012132644653
2890 1.02989101409912
2900 1.0303407907486
2910 1.02712619304657
2920 1.02569055557251
2940 1.02761542797089
2970 1.02924907207489
2980 1.03104770183563
2990 1.03101134300232
3000 1.02836048603058
3030 1.02912390232086
3040 1.02413475513458
3050 1.02463603019714
3060 1.02630317211151
3070 1.02661025524139
3080 1.02612769603729
3090 1.03002798557281
3100 1.02866291999817
3110 1.02874457836151
3120 1.0279974937439
3130 1.02447474002838
3140 1.02460384368896
3150 1.02797377109528
3170 1.02722215652466
3180 1.02954757213593
3200 1.03038156032562
3220 1.03061497211456
3230 1.03195071220398
3240 1.03235363960266
3250 1.02929937839508
3260 1.02866041660309
3270 1.02960467338562
3280 1.02963018417358
3290 1.02914714813232
3300 1.02919924259186
3320 1.03002715110779
3340 1.02806794643402
3350 1.02992451190948
3360 1.03041839599609
3380 1.02884268760681
3390 1.02993977069855
3400 1.03005969524384
3410 1.0292102098465
3420 1.0278867483139
3430 1.02863299846649
3440 1.02879869937897
3450 1.02990758419037
3460 1.02952969074249
3470 1.03055357933044
3490 1.03190040588379
3500 1.03083467483521
3510 1.02799034118652
3530 1.02944195270538
3540 1.02765321731567
3550 1.02718102931976
3560 1.03094971179962
3580 1.03182673454285
3590 1.03360390663147
3610 1.03506720066071
3620 1.03521192073822
3630 1.03279376029968
3640 1.03209924697876
3660 1.03278398513794
3670 1.03206789493561
3680 1.03325247764587
3690 1.03401482105255
3700 1.03384721279144
3710 1.03218507766724
3720 1.03203785419464
3730 1.03250849246979
3750 1.03214740753174
3760 1.03066682815552
3770 1.03044259548187
3780 1.03114700317383
3790 1.02789831161499
3800 1.02705073356628
3810 1.02984094619751
3820 1.03100621700287
3830 1.03039503097534
3840 1.03314578533173
3860 1.03366243839264
3870 1.03357434272766
3890 1.03082978725433
3900 1.03205478191376
3910 1.0325540304184
3920 1.03171372413635
3930 1.03321766853333
3940 1.03524899482727
3950 1.03486430644989
3960 1.03392803668976
3970 1.03417944908142
3990 1.03343749046326
4000 1.03242409229279
4010 1.03101170063019
4030 1.0311918258667
4050 1.03083443641663
4060 1.03241360187531
4070 1.03295350074768
4080 1.03272795677185
4090 1.03160393238068
4120 1.031867146492
4130 1.03105318546295
4140 1.03079521656036
4150 1.03159320354462
4160 1.03143095970154
4170 1.0305335521698
4180 1.03040540218353
4190 1.03238475322723
4220 1.03184723854065
4230 1.03267586231232
4240 1.03299677371979
4250 1.0327764749527
4260 1.03206086158752
4290 1.03163313865662
4310 1.0328643321991
4320 1.03406012058258
4330 1.03448617458344
4340 1.03216278553009
4350 1.03175187110901
4380 1.03231048583984
4390 1.03386998176575
4410 1.03419208526611
4420 1.03368198871613
4430 1.03229880332947
4450 1.03302788734436
4460 1.03241205215454
4470 1.03254497051239
4480 1.03331017494202
4500 1.03341782093048


==> plots/sgl/skill_switch/skill_switch-000.dat <==
0 0.41068696975708
1 0.661992073059082
2 0.808180332183838
3 0.939121961593628
4 0.969767332077026
5 0.976097702980042
6 0.981383323669434
7 0.94279158115387
8 0.749453902244568
9 0.558294057846069
10 0.621917247772217
11 0.843209743499756
12 0.952664375305176
13 0.993624687194824
14 0.998144149780273
15 0.9996258020401
18 0.999792575836182
27 0.99927282333374
29 0.999740362167358
30 0.998945236206055
31 0.989314556121826
32 0.982304811477661
33 0.995284676551819
34 0.999718427658081
37 0.999988198280334
62 0.999942421913147
63 0.999364614486694
64 0.995204925537109
65 0.995281457901001
66 0.999221444129944
67 0.999901056289673
70 0.999868631362915
71 0.959283947944641
72 0.739015817642212
73 0.342868447303772
74 0.124534368515015
75 0.0833554267883301
76 0.0324324369430542
77 0.0095754861831665
78 0.00501716136932373
79 0.00336980819702148
80 0.00440597534179688
81 0.00604593753814697
82 0.00579643249511719
84 0.00268280506134033
86 0.0014808177947998
87 0.00161647796630859
88 0.00310707092285156
89 0.00384783744812012
90 0.00316262245178223
91 0.00164496898651123
92 0.000654458999633789
95 0.000232934951782227
108 0.000703096389770508
112 0.00235545635223389
113 0.00247490406036377
114 0.00213527679443359
116 0.00212907791137695
117 0.00509822368621826
118 0.00900173187255859
119 0.00809288024902344
120 0.00472068786621094
121 0.00189507007598877
122 0.000789761543273926
132 0.000145554542541504
136 0.000678539276123047
137 0.000434756278991699
139 0.00144279003143311
140 0.00193583965301514
145 0.00190150737762451
146 0.00319325923919678
147 0.0039292573928833
148 0.00730252265930176
149 0.00178754329681396
150 0.000443816184997559
155 2.32458114624023e-05
218 4.94718551635742e-05
229 0.000540018081665039
231 9.77516174316406e-06
263 0.000154495239257812
265 4.76837158203125e-05
276 0
296 5.16176223754883e-05
297 0.000535964965820312
298 0.00229835510253906
300 0.00383651256561279
301 0.0172330141067505
302 0.0778944492340088
303 0.126663088798523
304 0.212258219718933
305 0.258982419967651
306 0.123828649520874
307 0.0163290500640869
308 0.00240468978881836
309 0.000115156173706055
314 0
331 0.000237464904785156
332 0.000742316246032715
333 0.0021512508392334
334 0.000519156455993652
336 6.19888305664062e-06
374 0.000132560729980469
375 0.000685691833496094
377 4.82797622680664e-05
395 1.12056732177734e-05
419 4.35113906860352e-05
424 0.000125765800476074
425 0.000715255737304688
426 0.00292611122131348
427 0.00136661529541016
428 0.000785112380981445
429 0.00104904174804688
431 0.000111699104309082
438 2.20537185668945e-05
444 0.000198602676391602
445 0.00113332271575928
446 0.0396162271499634
447 0.33551549911499
448 0.822450876235962
449 0.936847925186157
450 0.935042023658752
451 0.826915264129639
452 0.87016749382019
453 0.97038471698761
454 0.997045755386353
455 0.999918699264526
460 0.999914169311523
463 0.998845100402832
466 0.999937057495117
476 0.999874711036682
477 0.999161005020142
478 0.996111631393433
479 0.997030019760132
480 0.999289035797119
481 0.999903321266174
488 0.99998927116394
491 0.999985456466675


==> plots/sgl/skill_switch/skill_switch-001.dat <==
0 0.00420224666595459
1 0.00368905067443848
2 0.000928044319152832
3 5.55515289306641e-05
13 9.5367431640625e-07
70 7.62939453125e-05
71 0.0079580545425415
72 0.108326554298401
73 0.557504892349243
74 0.769914865493774
75 0.750543713569641
76 0.773922204971313
77 0.835818529129028
78 0.817023992538452
79 0.879411697387695
80 0.849634647369385
81 0.869895100593567
82 0.940650463104248
83 0.982015252113342
84 0.991481781005859
85 0.994423627853394
86 0.996143817901611
87 0.997262001037598
88 0.995858907699585
89 0.995295763015747
90 0.996247291564941
91 0.998006820678711
92 0.999122142791748
94 0.99960732460022
107 0.999322175979614
109 0.998137950897217
110 0.997203588485718
114 0.994919538497925
115 0.993093252182007
116 0.994277715682983
117 0.990431785583496
118 0.985746502876282
119 0.987840890884399
120 0.993313312530518
121 0.997173309326172
122 0.998612642288208
125 0.999168872833252
127 0.999592304229736
137 0.999245882034302
138 0.998714089393616
140 0.996451854705811
143 0.996133804321289
145 0.994131207466125
146 0.987163782119751
147 0.954957485198975
148 0.421297788619995
149 0.0275250673294067
150 0.00178718566894531
151 0.000638604164123535
154 2.61068344116211e-05
181 2.62260437011719e-05
257 4.76837158203125e-07
299 0.000290751457214355
300 0.000616192817687988
301 0.00187945365905762
302 0.00424468517303467
303 0.00174975395202637
304 0.000900506973266602
307 0.000555515289306641
308 0.00076603889465332
310 2.57492065429688e-05
329 3.57627868652344e-07
374 0.000291705131530762
375 0.00201654434204102
376 0.00043785572052002
378 1.01327896118164e-05
409 0.000104904174804688
410 0.000603795051574707
411 0.00191688537597656
412 0.00371205806732178
414 0.00518608093261719
415 0.00813186168670654
416 0.0119742155075073
417 0.00553405284881592
418 0.00118863582611084
419 0.000323295593261719
422 0.000273466110229492
423 0.000574588775634766
424 0.00238251686096191
425 0.0205984115600586
426 0.327937841415405
427 0.679360866546631
428 0.759397506713867
429 0.323368906974792
430 0.016504168510437
431 0.000344395637512207
433 4.64916229248047e-06
491 4.52995300292969e-06


==> plots/sgl/skill_switch/skill_switch-002.dat <==
0 0.110379576683044
1 0.0124609470367432
2 0.00382089614868164
3 0.00102806091308594
5 0.000319242477416992
7 0.000755190849304199
9 0.00364720821380615
10 0.00326955318450928
12 0.000639915466308594
14 4.48226928710938e-05
29 5.36441802978516e-06
71 0.000228762626647949
72 0.00367820262908936
73 0.0229525566101074
74 0.0727150440216064
75 0.141117453575134
76 0.157730937004089
77 0.106815934181213
78 0.0845547914505005
79 0.022447943687439
80 0.0131865739822388
81 0.00750744342803955
82 0.00333082675933838
83 0.00124502182006836
85 0.00052177906036377
92 6.11543655395508e-05
112 0.000306248664855957
118 0.000779509544372559
122 0.000156998634338379
145 0.000771641731262207
146 0.00171232223510742
147 0.00548255443572998
148 0.0222553014755249
149 0.00715458393096924
150 0.00175917148590088
151 0.0010298490524292
163 8.34465026855469e-07
299 0.000405550003051758
301 0.00103890895843506
302 0.00249302387237549
303 0.00109732151031494
305 0.000435113906860352
310 0.000873565673828125
312 0.000132560729980469
330 0.000130772590637207
331 0.000977993011474609
332 0.0110452175140381
333 0.134941220283508
334 0.304171562194824
335 0.0563455820083618
336 0.00464200973510742
337 0.000396728515625
339 3.29017639160156e-05
369 2.74181365966797e-06
373 4.16040420532227e-05
374 0.000842094421386719
375 0.0962700843811035
376 0.584904909133911
377 0.854125738143921
378 0.913238286972046
379 0.764932870864868
380 0.400846242904663
381 0.285631656646729
382 0.377189040184021
383 0.785928249359131
384 0.979581832885742
385 0.997366547584534
386 0.99973201751709
390 0.999991655349731
394 0.999545812606812
395 0.997037887573242
396 0.99072790145874
397 0.987208127975464
398 0.986216187477112
399 0.987612009048462
400 0.991361141204834
401 0.989380598068237
403 0.989407777786255
404 0.997471928596497
405 0.99953818321228
407 0.999656915664673
408 0.998520135879517
409 0.990442752838135
410 0.945948600769043
411 0.838626384735107
412 0.606964826583862
413 0.308135747909546
414 0.20709240436554
415 0.261671304702759
416 0.509941697120667
417 0.894910454750061
418 0.98727011680603
419 0.996825337409973
420 0.998132824897766
421 0.998239278793335
422 0.997550129890442
423 0.996363162994385
424 0.993019580841064
425 0.966586112976074
426 0.616163015365601
427 0.259510040283203
428 0.183918356895447
429 0.653334498405457
430 0.97978663444519
431 0.999157547950745
432 0.9998379945755
436 0.999897003173828
437 0.999663114547729
438 0.998892426490784
439 0.997212052345276
442 0.994906067848206
443 0.995527744293213
444 0.995479106903076
445 0.987276315689087
446 0.898890018463135
447 0.445329427719116
448 0.0567190647125244
449 0.0075613260269165
450 0.00361335277557373
451 0.00685107707977295
452 0.0069805383682251
453 0.00273847579956055
454 0.00050806999206543
455 1.64508819580078e-05
490 1.66893005371094e-06
491 1.54972076416016e-06


==> plots/sgl/skill_switch/skill_switch-003.dat <==
0 0.0183488130569458
1 0.0286349058151245
2 0.0196191072463989
3 0.0118434429168701
4 0.00537359714508057
5 0.00221061706542969
6 0.00050818920135498
8 0.000242233276367188
28 3.814697265625e-06
70 3.30209732055664e-05
71 0.0315580368041992
72 0.144005417823792
73 0.0626907348632812
74 0.0123336315155029
75 0.00418233871459961
76 0.00423848628997803
77 0.00335824489593506
78 0.00415456295013428
79 0.00426304340362549
80 0.00614726543426514
81 0.00651371479034424
82 0.0039680004119873
83 0.00198829174041748
84 0.00104117393493652
87 9.05990600585938e-05
111 0.000131964683532715
119 0.000306844711303711
126 5.60283660888672e-06
142 0.000319957733154297
145 0.000586152076721191
146 0.00173425674438477
147 0.0186219215393066
148 0.45869779586792
149 0.892908215522766
150 0.937451362609863
151 0.885825872421265
152 0.81928539276123
153 0.778876066207886
154 0.746983051300049
155 0.700713872909546
156 0.553380250930786
157 0.293689370155334
158 0.0821830034255981
159 0.0152841806411743
160 0.00313174724578857
161 0.000599026679992676
163 9.10758972167969e-05
204 6.19888305664062e-05
219 0.000195741653442383
220 0.000423192977905273
222 0.00153422355651855
226 0.00141429901123047
227 0.000484585762023926
231 3.21865081787109e-06
297 0.000116348266601562
298 0.000791549682617188
299 0.00341939926147461
300 0.00889849662780762
301 0.053496241569519
302 0.619177103042603
303 0.855093955993652
304 0.783156156539917
305 0.738560676574707
306 0.873765468597412
307 0.981821298599243
308 0.995518445968628
309 0.998498558998108
312 0.999416351318359
317 0.999524712562561
318 0.999166131019592
319 0.9980628490448
320 0.995998620986938
322 0.998425722122192
326 0.999953269958496
330 0.999703168869019
331 0.998646020889282
332 0.987938046455383
333 0.86206591129303
334 0.694615125656128
335 0.943168163299561
336 0.994627237319946
337 0.998582482337952
338 0.998922109603882
340 0.99612820148468
341 0.99699604511261
342 0.996881484985352
344 0.994840383529663
346 0.999176502227783
348 0.999917030334473
358 0.999845266342163
359 0.999492168426514
360 0.997864007949829
361 0.99325966835022
362 0.991309285163879
363 0.992070317268372
364 0.992037534713745
365 0.990587830543518
366 0.994988083839417
367 0.998638391494751
368 0.99973201751709
371 0.999953269958496
373 0.999764084815979
374 0.997100830078125
375 0.893139481544495
376 0.411485075950623
377 0.145054936408997
378 0.0862442255020142
379 0.234351873397827
380 0.59819495677948
381 0.713003516197205
382 0.621250867843628
383 0.212587714195251
384 0.0195755958557129
385 0.00224161148071289
386 0.000165104866027832
391 1.07288360595703e-06
394 0.000128984451293945
395 0.00123226642608643
396 0.00453090667724609
397 0.00697886943817139
398 0.00760412216186523
400 0.00198745727539062
405 6.61611557006836e-05
408 0.000557541847229004
409 0.00651073455810547
410 0.0496704578399658
411 0.15514349937439
412 0.38603949546814
413 0.684104681015015
414 0.784948587417603
415 0.727445125579834
416 0.475397109985352
417 0.098211407661438
418 0.0111541748046875
419 0.0026695728302002
420 0.00153017044067383
421 0.00140380859375
423 0.00262212753295898
424 0.00404620170593262
425 0.0112037658691406
426 0.0511518716812134
427 0.058918833732605
428 0.055336594581604
429 0.0216519832611084
430 0.00309622287750244
431 0.00029301643371582
434 1.82390213012695e-05
438 0.000333189964294434
441 0.00115883350372314
443 0.00234127044677734
444 0.00215601921081543
445 0.00770735740661621
446 0.0443642139434814
447 0.187305092811584
448 0.104300975799561
449 0.0469483137130737
450 0.0536974668502808
451 0.153823375701904
452 0.113036036491394
453 0.0239328145980835
454 0.00181663036346436
455 1.15633010864258e-05
491 4.76837158203125e-07


==> plots/sgl/skill_switch/skill_switch-004.dat <==
0 0.455163240432739
1 0.29232132434845
2 0.167033672332764
3 0.0478698015213013
4 0.0243144035339355
5 0.0213600397109985
6 0.0177547931671143
7 0.0561974048614502
8 0.248007774353027
9 0.437840700149536
10 0.374698162078857
11 0.154851198196411
12 0.046671986579895
13 0.00622797012329102
14 0.00180411338806152
15 0.000357985496520996
18 0.00018608570098877
28 0.000419378280639648
29 0.000238776206970215
30 0.00100255012512207
31 0.0105235576629639
32 0.0175089836120605
33 0.00461673736572266
34 0.000249028205871582
37 1.07288360595703e-06
62 4.49419021606445e-05
63 0.000590682029724121
64 0.00468075275421143
65 0.00461125373840332
66 0.000730276107788086
67 7.43865966796875e-05
70 1.60932540893555e-05
71 0.000862360000610352
72 0.00448286533355713
73 0.0131279230117798
74 0.019755482673645
75 0.0200223922729492
76 0.0307519435882568
77 0.0434472560882568
78 0.087781548500061
79 0.0888948440551758
80 0.124350428581238
81 0.107345581054688
82 0.04407799243927
83 0.00919890403747559
84 0.0032355785369873
85 0.00172162055969238
87 0.000499725341796875
92 3.83853912353516e-05
110 0.000387907028198242
113 0.00105607509613037
114 0.00142717361450195
115 0.00236308574676514
116 0.00189220905303955
118 0.00353789329528809
119 0.00260627269744873
120 0.00096285343170166
121 0.000342845916748047
126 2.02655792236328e-05
139 0.000326275825500488
142 0.000937342643737793
145 0.00203073024749756
146 0.00505721569061279
147 0.0132449865341187
148 0.066234827041626
149 0.0388200283050537
150 0.0159105062484741
151 0.0141797065734863
153 0.00674092769622803
154 0.00419986248016357
155 0.00279402732849121
159 0.000228524208068848
163 1.97887420654297e-05
171 0.000368595123291016
175 0.00159585475921631
177 0.00209593772888184
179 0.0034337043762207
180 0.00440216064453125
181 0.00612354278564453
182 0.00567114353179932
183 0.00231707096099854
184 0.000581502914428711
186 8.96453857421875e-05
200 1.22785568237305e-05
207 0.000500082969665527
209 0.00141704082489014
210 0.00211977958679199
213 0.00175678730010986
215 0.00176358222961426
216 0.00216901302337646
217 0.00411796569824219
218 0.00543296337127686
219 0.0700455904006958
220 0.124418020248413
221 0.542536973953247
222 0.810707569122314
223 0.955466389656067
224 0.992480039596558
225 0.996699094772339
229 0.999356389045715
231 0.999985933303833
262 0.999946713447571
265 0.99993634223938
273 0.999997854232788
296 0.999911785125732
297 0.999272346496582
298 0.996586322784424
299 0.99287474155426
300 0.986087918281555
301 0.926287889480591
302 0.29604172706604
303 0.0153076648712158
304 0.00302803516387939
305 0.0012660026550293
310 0.00014042854309082
314 0.000128507614135742
319 1.34706497192383e-05
336 0.00069582462310791
337 0.000913858413696289
340 0.000167608261108398
346 0.000101566314697266
363 3.08752059936523e-05
374 0.000126957893371582
375 0.000935196876525879
380 0.000649690628051758
382 0.00131607055664062
383 0.00131452083587646
386 7.47442245483398e-05
393 4.42266464233398e-05
394 0.000318527221679688
395 0.00169920921325684
396 0.00465285778045654
397 0.00565528869628906
398 0.00593769550323486
399 0.00709402561187744
400 0.00643932819366455
401 0.00872695446014404
403 0.0086064338684082
404 0.00182008743286133
405 0.000271916389465332
407 0.000220775604248047
408 0.000893354415893555
409 0.00287926197052002
410 0.00346958637237549
411 0.00355267524719238
412 0.0025177001953125
413 0.0026019811630249
417 0.000618457794189453
419 0.00011146068572998
424 0.000317215919494629
426 0.000658988952636719
428 0.000170469284057617
431 8.45193862915039e-05
437 0.000198006629943848
438 0.000741362571716309
439 0.00212550163269043
442 0.00303268432617188
443 0.00195908546447754
444 0.00212609767913818
445 0.00381004810333252
446 0.0169359445571899
447 0.0313881635665894
448 0.0163816213607788
449 0.0085761547088623
450 0.00754213333129883
451 0.0121517181396484
452 0.00951743125915527
453 0.0027766227722168
454 0.000573873519897461
455 4.61339950561523e-05
460 7.20024108886719e-05
463 0.00106704235076904
466 5.51939010620117e-05
476 0.000110268592834473
477 0.000797271728515625
478 0.00380790233612061
479 0.00289225578308105
480 0.000676393508911133
481 8.29696655273438e-05
488 2.26497650146484e-06
491 5.48362731933594e-06


==> plots/sgl/skill_switch/skill_switch-005.dat <==
0 0.00121927261352539
5 1.18017196655273e-05
70 4.05311584472656e-06
72 0.00049126148223877
73 0.000855565071105957
76 0.000923991203308105
78 0.00146794319152832
79 0.00161278247833252
81 0.00269234180450439
85 0.000716328620910645
95 5.30481338500977e-05
114 0.000441789627075195
117 0.000604391098022461
120 0.000443220138549805
125 7.67707824707031e-05
137 7.59363174438477e-05
145 0.000578641891479492
146 0.00113916397094727
147 0.00376391410827637
148 0.0242117643356323
149 0.0318046808242798
150 0.0426478385925293
151 0.0980491638183594
152 0.16898500919342
153 0.213585257530212
154 0.248422384262085
155 0.296290755271912
156 0.444381475448608
157 0.704478025436401
158 0.916998505592346
159 0.984451055526733
160 0.996750116348267
161 0.999324560165405
163 0.999779462814331
167 0.999667406082153
171 0.999460339546204
179 0.996482610702515
180 0.995505094528198
181 0.993745565414429
182 0.994176149368286
183 0.997558832168579
184 0.999329090118408
186 0.99985671043396
190 0.999704122543335
192 0.999417066574097
196 0.999920606613159
199 0.999638676643372
202 0.998983383178711
205 0.999403476715088
208 0.998944759368896
211 0.997722744941711
215 0.998151540756226
216 0.997751474380493
217 0.995789766311646
218 0.994471549987793
219 0.929563283920288
220 0.874869346618652
221 0.455914735794067
222 0.187351703643799
223 0.0425605773925781
224 0.00571238994598389
225 0.0013049840927124
226 0.000262618064880371
229 1.07288360595703e-06
316 0.000303149223327637
318 0.000822782516479492
319 0.0019230842590332
320 0.00396859645843506
322 0.00152969360351562
326 7.74860382080078e-06
337 0.000105381011962891
338 0.000482082366943359
340 0.00368654727935791
341 0.00290989875793457
342 0.00305044651031494
344 0.00505638122558594
346 0.000719308853149414
348 2.49147415161133e-05
358 3.82661819458008e-05
359 0.000315666198730469
360 0.0020139217376709
361 0.00666677951812744
362 0.008644700050354
363 0.00789487361907959
364 0.00792026519775391
365 0.00933313369750977
366 0.00488579273223877
367 0.00125718116760254
368 0.000201821327209473
372 3.26633453369141e-05
373 0.000115394592285156
374 0.00150585174560547
375 0.00695300102233887
376 0.00203061103820801
377 0.000304937362670898
379 0.000192165374755859
382 0.00020444393157959
388 3.57627868652344e-07
410 0.000264644622802734
412 0.000479459762573242
415 0.000418901443481445
417 0.000306010246276855
420 1.94311141967773e-05
425 0.00037682056427002
426 0.00116217136383057
428 0.000391840934753418
440 1.94311141967773e-05
491 2.38418579101562e-06

